S3D: A Simple and Cost-Effective Self-Speculative Decoding Scheme for Low-Memory GPUs

Speculative decoding (SD) has attracted a significant amount of research attention due to the substantial speedup it can achieve for LLM inference. However, despite the high speedups they offer, speculative decoding methods often achieve optimal performance on high-end devices or with a substantial GPU memory overhead. Given limited memory and the necessity of quantization, a high-performing model on a high-end GPU can slow down by up to 7 times. To this end, we propose Skippy Simultaneous Speculative Decoding (or S3D), a cost-effective self-speculative SD method based on simultaneous multi-token decoding and mid-layer skipping. When compared against recent effective open-source SD systems, our method has achieved one of the top performance-memory ratios while requiring minimal architecture changes and training data. Leveraging our memory efficiency, we created a smaller yet more effective SD model based on Phi-3. It is 1.4 to 2 times faster than the quantized EAGLE model and operates in half-precision while using less VRAM.

==> data/extract_d_and_beta.tsv <==
9 22 0.625 0 120.08897527539611 73.7665459415193 1.9161230195712955 101.36792118213936
11 20 0.75 4 122.15268497053953 89.20243433267117 3.416749420721615 79.59409317065573
5 26 0.375 3 120.94572198413267 44.45140119798063 2.4850342589253516 66.64432179366464
5 26 0.375 1 121.67979612518613 44.886983394932955 2.3528315946348735 70.8839759365784
7 24 0.5 4 120.29771561502506 58.610398976293794 2.966277128547579 84.71617441913041
7 24 0.5 3 119.53241839325355 58.0969759030743 2.691716481639624 66.16956281883247
9 22 0.625 4 120.14488632715593 73.13708228581605 2.9354953670705632 66.1159580553456
7 24 0.5 1 119.39280469024582 58.65439638198049 2.4221891288160835 73.71066308261402
1 28 0.1875 4 121.23671127957495 22.762847821715994 1.5216400911161732 94.77632150744627
11 20 0.75 3 123.49086391853608 89.88283894726479 3.118457300275482 68.59597406148785
5 26 0.375 4 118.27435151668121 43.6446950339535 2.6586950103336284 82.11106612771376
11 20 0.75 1 117.79226102303332 86.53784477958887 2.633238837703756 77.79540725512679
13 18 0.875 1 120.44476600098218 103.39951525802245 2.752128356254093 81.55815258470528
7 24 0.5 2 115.54454581478254 56.39013589000003 2.6334782608695653 65.45014364796424
9 22 0.625 3 121.8334865038088 74.18184623753478 2.8947368421052633 67.95009974276797
3 28 0.25 2 118.92931954764268 29.558173775785857 2.0525540275049114 72.4554910500899
5 26 0.375 0 116.56494084613878 43.084459565226176 1.8895558223289315 120.11556574680124
3 28 0.25 1 114.50915954017559 28.643567275123146 1.9985001071352047 71.71466037430227
3 28 0.25 4 119.08035343654608 29.521409059875978 2.0622614503816794 72.14947745946256
1 28 0.1875 1 116.94906077139119 22.033368779438277 1.512070947610445 92.08531159249185
13 18 0.875 2 120.43021964966977 102.35861597009776 3.2552722694365754 83.41781152198
1 28 0.1875 2 117.93295471021092 22.226027111566353 1.5130791049479988 92.81528734644682
11 20 0.75 2 122.54969789721366 90.07631094716086 3.2925867507886437 103.16700735255102
3 28 0.25 3 117.7738188813638 29.224217029164635 2.0669797330696986 71.16836822950822
11 20 0.75 0 120.15618098429576 88.4104187244176 1.9432624113475176 107.56641876551274
13 18 0.875 4 118.9068226887019 100.77866687219556 3.3301282051282053 66.1760779560705
5 26 0.375 2 117.8858001780576 43.50391642386091 2.6429856115107913 86.06075680690537
9 22 0.625 1 120.0093588673128 73.82953767282628 2.5434716752499242 76.36498358742091
1 28 0.1875 0 115.17650890019712 21.72257407362047 1.392454954954955 98.41439844626598
7 24 0.5 0 115.12375455799743 56.546031658119645 1.880952380952381 91.40097832666993
13 18 0.875 3 117.28154417381563 99.57844018798944 3.3330846698992915 65.26003121270625
1 28 0.1875 3 118.02730207193898 22.18610227532622 1.5189558732131758 92.45092412447494
9 22 0.625 2 119.28346122241878 72.92758737411603 2.8412305516265914 67.8533073812258
13 18 0.875 0 119.32642827051265 102.36202647222756 1.9756382771389593 139.55139998589132
3 28 0.25 0 116.6343839645124 29.030019229743605 1.7142564102564102 85.05377477206851


==> data/wandb_export_EAGLE_train_loss.csv <==
"Step","EAGLE - train/ploss","EAGLE - train/ploss__MIN","EAGLE - train/ploss__MAX"
"0","10.699326515197754","10.699326515197754","10.699326515197754"
"1","10.63615608215332","10.63615608215332","10.63615608215332"
"2","10.61243724822998","10.61243724822998","10.61243724822998"
"3","10.650158882141113","10.650158882141113","10.650158882141113"
"4","10.616294860839844","10.616294860839844","10.616294860839844"
"5","10.603157043457031","10.603157043457031","10.603157043457031"
"6","10.476143836975098","10.476143836975098","10.476143836975098"
"7","10.621956825256348","10.621956825256348","10.621956825256348"
"8","10.594904899597168","10.594904899597168","10.594904899597168"
"9","10.709552764892578","10.709552764892578","10.709552764892578"
"10","10.554052352905273","10.554052352905273","10.554052352905273"
"11","10.642379760742188","10.642379760742188","10.642379760742188"
"12","10.56977653503418","10.56977653503418","10.56977653503418"
"13","10.562434196472168","10.562434196472168","10.562434196472168"
"14","10.446832656860352","10.446832656860352","10.446832656860352"
"15","10.461013793945312","10.461013793945312","10.461013793945312"
"16","10.619589805603027","10.619589805603027","10.619589805603027"
"17","10.43238639831543","10.43238639831543","10.43238639831543"
"18","10.486221313476562","10.486221313476562","10.486221313476562"
"19","10.5419282913208","10.5419282913208","10.5419282913208"
"20","10.483522415161133","10.483522415161133","10.483522415161133"
"21","10.50345516204834","10.50345516204834","10.50345516204834"
"22","10.730741500854492","10.730741500854492","10.730741500854492"
"23","10.586946487426758","10.586946487426758","10.586946487426758"
"24","10.622284889221191","10.622284889221191","10.622284889221191"
"25","10.639570236206055","10.639570236206055","10.639570236206055"
"26","10.614500045776367","10.614500045776367","10.614500045776367"
"27","10.678932189941406","10.678932189941406","10.678932189941406"
"28","10.570801734924316","10.570801734924316","10.570801734924316"
"29","10.626518249511719","10.626518249511719","10.626518249511719"
"30","10.651371002197266","10.651371002197266","10.651371002197266"
"31","10.65914249420166","10.65914249420166","10.65914249420166"
"32","10.583144187927246","10.583144187927246","10.583144187927246"
"33","10.59653377532959","10.59653377532959","10.59653377532959"
"34","10.672718048095703","10.672718048095703","10.672718048095703"
"35","10.469239234924316","10.469239234924316","10.469239234924316"
"36","10.591370582580566","10.591370582580566","10.591370582580566"
"37","10.582277297973633","10.582277297973633","10.582277297973633"
"38","10.542427062988281","10.542427062988281","10.542427062988281"
"39","10.679801940917969","10.679801940917969","10.679801940917969"
"40","10.649504661560059","10.649504661560059","10.649504661560059"
"41","10.605581283569336","10.605581283569336","10.605581283569336"
"42","10.621519088745117","10.621519088745117","10.621519088745117"
"43","10.512797355651855","10.512797355651855","10.512797355651855"
"44","10.639761924743652","10.639761924743652","10.639761924743652"
"45","10.597704887390137","10.597704887390137","10.597704887390137"
"46","10.447534561157227","10.447534561157227","10.447534561157227"
"47","10.559517860412598","10.559517860412598","10.559517860412598"
"48","10.493768692016602","10.493768692016602","10.493768692016602"
"49","10.552360534667969","10.552360534667969","10.552360534667969"
"50","10.43669605255127","10.43669605255127","10.43669605255127"
"51","10.477592468261719","10.477592468261719","10.477592468261719"
"52","10.4724760055542","10.4724760055542","10.4724760055542"
"53","10.587028503417969","10.587028503417969","10.587028503417969"
"54","10.493317604064941","10.493317604064941","10.493317604064941"
"55","10.465107917785645","10.465107917785645","10.465107917785645"
"56","10.449203491210938","10.449203491210938","10.449203491210938"
"57","10.52746295928955","10.52746295928955","10.52746295928955"
"58","10.592754364013672","10.592754364013672","10.592754364013672"
"59","10.485146522521973","10.485146522521973","10.485146522521973"
"60","10.3646821975708","10.3646821975708","10.3646821975708"
"61","10.526405334472656","10.526405334472656","10.526405334472656"
"62","10.482332229614258","10.482332229614258","10.482332229614258"
"63","10.304239273071289","10.304239273071289","10.304239273071289"
"64","10.393528938293457","10.393528938293457","10.393528938293457"
"65","10.407464981079102","10.407464981079102","10.407464981079102"
"66","10.537703514099121","10.537703514099121","10.537703514099121"
"67","10.517582893371582","10.517582893371582","10.517582893371582"
"68","10.326464653015137","10.326464653015137","10.326464653015137"
"69","10.551092147827148","10.551092147827148","10.551092147827148"
"70","10.205221176147461","10.205221176147461","10.205221176147461"
"71","10.53696346282959","10.53696346282959","10.53696346282959"
"72","10.402901649475098","10.402901649475098","10.402901649475098"
"73","10.41788101196289","10.41788101196289","10.41788101196289"
"74","10.524434089660645","10.524434089660645","10.524434089660645"
"75","NaN","",""
"76","10.478986740112305","10.478986740112305","10.478986740112305"
"77","10.372601509094238","10.372601509094238","10.372601509094238"
"78","10.427496910095215","10.427496910095215","10.427496910095215"
"79","10.477134704589844","10.477134704589844","10.477134704589844"
"80","10.506492614746094","10.506492614746094","10.506492614746094"
"81","10.379138946533203","10.379138946533203","10.379138946533203"
"82","10.350186347961426","10.350186347961426","10.350186347961426"
"83","10.185981750488281","10.185981750488281","10.185981750488281"
"84","10.39606761932373","10.39606761932373","10.39606761932373"
"85","10.323999404907227","10.323999404907227","10.323999404907227"
"86","10.382475852966309","10.382475852966309","10.382475852966309"
"87","10.706987380981445","10.706987380981445","10.706987380981445"
"88","10.308263778686523","10.308263778686523","10.308263778686523"
"89","10.350111961364746","10.350111961364746","10.350111961364746"
"90","10.518754959106445","10.518754959106445","10.518754959106445"
"91","10.402174949645996","10.402174949645996","10.402174949645996"
"92","10.456672668457031","10.456672668457031","10.456672668457031"
"93","10.164219856262207","10.164219856262207","10.164219856262207"
"94","10.134943962097168","10.134943962097168","10.134943962097168"
"95","10.325297355651855","10.325297355651855","10.325297355651855"
"96","10.26114273071289","10.26114273071289","10.26114273071289"
"97","10.378796577453613","10.378796577453613","10.378796577453613"
"98","10.36351490020752","10.36351490020752","10.36351490020752"
"99","10.081355094909668","10.081355094909668","10.081355094909668"
"100","10.36386489868164","10.36386489868164","10.36386489868164"
"101","10.24682903289795","10.24682903289795","10.24682903289795"
"102","10.364079475402832","10.364079475402832","10.364079475402832"
"103","10.372437477111816","10.372437477111816","10.372437477111816"
"104","10.356667518615723","10.356667518615723","10.356667518615723"
"105","10.361668586730957","10.361668586730957","10.361668586730957"
"106","10.383926391601562","10.383926391601562","10.383926391601562"
"107","10.392483711242676","10.392483711242676","10.392483711242676"
"108","10.360727310180664","10.360727310180664","10.360727310180664"
"109","10.35983657836914","10.35983657836914","10.35983657836914"
"110","10.116994857788086","10.116994857788086","10.116994857788086"
"111","10.458534240722656","10.458534240722656","10.458534240722656"
"112","10.149497032165527","10.149497032165527","10.149497032165527"
"113","10.0728120803833","10.0728120803833","10.0728120803833"
"114","10.397848129272461","10.397848129272461","10.397848129272461"
"115","10.182463645935059","10.182463645935059","10.182463645935059"
"116","10.115161895751953","10.115161895751953","10.115161895751953"
"117","10.149534225463867","10.149534225463867","10.149534225463867"
"118","10.012499809265137","10.012499809265137","10.012499809265137"
"119","10.282170295715332","10.282170295715332","10.282170295715332"
"120","10.309433937072754","10.309433937072754","10.309433937072754"
"121","10.185035705566406","10.185035705566406","10.185035705566406"
"122","10.36265754699707","10.36265754699707","10.36265754699707"
"123","10.276509284973145","10.276509284973145","10.276509284973145"
"124","10.027993202209473","10.027993202209473","10.027993202209473"
"125","10.328286170959473","10.328286170959473","10.328286170959473"
"126","9.980262756347656","9.980262756347656","9.980262756347656"
"127","10.3239164352417","10.3239164352417","10.3239164352417"
"128","10.218488693237305","10.218488693237305","10.218488693237305"
"129","9.923486709594727","9.923486709594727","9.923486709594727"
"130","10.114104270935059","10.114104270935059","10.114104270935059"
"131","10.14851188659668","10.14851188659668","10.14851188659668"
"132","10.037466049194336","10.037466049194336","10.037466049194336"
"133","10.05807113647461","10.05807113647461","10.05807113647461"
"134","10.116801261901855","10.116801261901855","10.116801261901855"
"135","10.169283866882324","10.169283866882324","10.169283866882324"
"136","10.315380096435547","10.315380096435547","10.315380096435547"
"137","10.174612045288086","10.174612045288086","10.174612045288086"
"138","10.043179512023926","10.043179512023926","10.043179512023926"
"139","10.087945938110352","10.087945938110352","10.087945938110352"
"140","10.136119842529297","10.136119842529297","10.136119842529297"
"141","9.852930068969727","9.852930068969727","9.852930068969727"
"142","10.022987365722656","10.022987365722656","10.022987365722656"
"143","9.944458961486816","9.944458961486816","9.944458961486816"
"144","10.21055793762207","10.21055793762207","10.21055793762207"
"145","9.904285430908203","9.904285430908203","9.904285430908203"
"146","9.68718433380127","9.68718433380127","9.68718433380127"
"147","9.807182312011719","9.807182312011719","9.807182312011719"
"148","10.119726181030273","10.119726181030273","10.119726181030273"
"149","9.926020622253418","9.926020622253418","9.926020622253418"
"150","10.192218780517578","10.192218780517578","10.192218780517578"
"151","10.160679817199707","10.160679817199707","10.160679817199707"
"152","9.952723503112793","9.952723503112793","9.952723503112793"
"153","10.004305839538574","10.004305839538574","10.004305839538574"
"154","9.871787071228027","9.871787071228027","9.871787071228027"
"155","10.124120712280273","10.124120712280273","10.124120712280273"
"156","9.881460189819336","9.881460189819336","9.881460189819336"
"157","9.961709976196289","9.961709976196289","9.961709976196289"
"158","9.946044921875","9.946044921875","9.946044921875"
"159","9.967180252075195","9.967180252075195","9.967180252075195"
"160","9.731813430786133","9.731813430786133","9.731813430786133"
"161","9.923142433166504","9.923142433166504","9.923142433166504"
"162","9.934062957763672","9.934062957763672","9.934062957763672"
"163","9.863519668579102","9.863519668579102","9.863519668579102"
"164","9.875205039978027","9.875205039978027","9.875205039978027"
"165","9.875099182128906","9.875099182128906","9.875099182128906"
"166","9.852806091308594","9.852806091308594","9.852806091308594"
"167","9.54296875","9.54296875","9.54296875"
"168","9.554091453552246","9.554091453552246","9.554091453552246"
"169","9.846431732177734","9.846431732177734","9.846431732177734"
"170","9.862720489501953","9.862720489501953","9.862720489501953"
"171","9.927309036254883","9.927309036254883","9.927309036254883"
"172","9.799903869628906","9.799903869628906","9.799903869628906"
"173","9.756043434143066","9.756043434143066","9.756043434143066"
"174","9.777156829833984","9.777156829833984","9.777156829833984"
"175","10.018659591674805","10.018659591674805","10.018659591674805"
"176","9.420065879821777","9.420065879821777","9.420065879821777"
"177","9.567198753356934","9.567198753356934","9.567198753356934"
"178","9.336872100830078","9.336872100830078","9.336872100830078"
"179","9.737090110778809","9.737090110778809","9.737090110778809"
"180","9.669612884521484","9.669612884521484","9.669612884521484"
"181","9.866063117980957","9.866063117980957","9.866063117980957"
"182","9.418190002441406","9.418190002441406","9.418190002441406"
"183","9.762252807617188","9.762252807617188","9.762252807617188"
"184","9.432574272155762","9.432574272155762","9.432574272155762"
"185","9.834573745727539","9.834573745727539","9.834573745727539"
"186","9.343552589416504","9.343552589416504","9.343552589416504"
"187","9.90616512298584","9.90616512298584","9.90616512298584"
"188","9.669121742248535","9.669121742248535","9.669121742248535"
"189","9.848053932189941","9.848053932189941","9.848053932189941"
"190","9.492743492126465","9.492743492126465","9.492743492126465"
"191","9.299190521240234","9.299190521240234","9.299190521240234"
"192","9.39295768737793","9.39295768737793","9.39295768737793"
"193","9.230298042297363","9.230298042297363","9.230298042297363"
"194","9.664305686950684","9.664305686950684","9.664305686950684"
"195","9.215471267700195","9.215471267700195","9.215471267700195"
"196","9.576576232910156","9.576576232910156","9.576576232910156"
"197","9.686251640319824","9.686251640319824","9.686251640319824"
"198","9.53987979888916","9.53987979888916","9.53987979888916"
"199","9.506734848022461","9.506734848022461","9.506734848022461"
"200","9.509275436401367","9.509275436401367","9.509275436401367"
"201","9.653027534484863","9.653027534484863","9.653027534484863"
"202","9.381824493408203","9.381824493408203","9.381824493408203"
"203","9.374199867248535","9.374199867248535","9.374199867248535"
"204","9.722477912902832","9.722477912902832","9.722477912902832"
"205","9.795531272888184","9.795531272888184","9.795531272888184"
"206","9.41254997253418","9.41254997253418","9.41254997253418"
"207","9.4518404006958","9.4518404006958","9.4518404006958"
"208","9.314047813415527","9.314047813415527","9.314047813415527"
"209","8.346784591674805","8.346784591674805","8.346784591674805"
"210","9.156743049621582","9.156743049621582","9.156743049621582"
"211","9.384565353393555","9.384565353393555","9.384565353393555"
"212","9.462656021118164","9.462656021118164","9.462656021118164"
"213","9.543692588806152","9.543692588806152","9.543692588806152"
"214","8.715570449829102","8.715570449829102","8.715570449829102"
"215","9.465002059936523","9.465002059936523","9.465002059936523"
"216","9.340641021728516","9.340641021728516","9.340641021728516"
"217","9.383740425109863","9.383740425109863","9.383740425109863"
"218","9.322381973266602","9.322381973266602","9.322381973266602"
"219","9.024842262268066","9.024842262268066","9.024842262268066"
"220","9.61012077331543","9.61012077331543","9.61012077331543"
"221","9.42122745513916","9.42122745513916","9.42122745513916"
"222","9.25998592376709","9.25998592376709","9.25998592376709"
"223","8.995643615722656","8.995643615722656","8.995643615722656"
"224","9.099198341369629","9.099198341369629","9.099198341369629"
"225","9.059950828552246","9.059950828552246","9.059950828552246"
"226","9.081867218017578","9.081867218017578","9.081867218017578"
"227","8.863829612731934","8.863829612731934","8.863829612731934"
"228","8.851446151733398","8.851446151733398","8.851446151733398"
"229","9.136025428771973","9.136025428771973","9.136025428771973"
"230","9.327463150024414","9.327463150024414","9.327463150024414"
"231","9.264473915100098","9.264473915100098","9.264473915100098"
"232","8.873211860656738","8.873211860656738","8.873211860656738"
"233","8.994909286499023","8.994909286499023","8.994909286499023"
"234","9.131146430969238","9.131146430969238","9.131146430969238"
"235","9.09607982635498","9.09607982635498","9.09607982635498"
"236","9.036001205444336","9.036001205444336","9.036001205444336"
"237","9.004015922546387","9.004015922546387","9.004015922546387"
"238","8.448456764221191","8.448456764221191","8.448456764221191"
"239","9.027969360351562","9.027969360351562","9.027969360351562"
"240","9.019880294799805","9.019880294799805","9.019880294799805"
"241","8.49162769317627","8.49162769317627","8.49162769317627"
"242","8.776317596435547","8.776317596435547","8.776317596435547"
"243","9.126093864440918","9.126093864440918","9.126093864440918"
"244","8.653517723083496","8.653517723083496","8.653517723083496"
"245","9.530104637145996","9.530104637145996","9.530104637145996"
"246","8.930868148803711","8.930868148803711","8.930868148803711"
"247","8.1550874710083","8.1550874710083","8.1550874710083"
"248","9.055051803588867","9.055051803588867","9.055051803588867"
"249","9.171734809875488","9.171734809875488","9.171734809875488"
"250","8.776738166809082","8.776738166809082","8.776738166809082"
"251","8.683517456054688","8.683517456054688","8.683517456054688"
"252","8.89205551147461","8.89205551147461","8.89205551147461"
"253","9.209376335144043","9.209376335144043","9.209376335144043"
"254","8.66560173034668","8.66560173034668","8.66560173034668"
"255","9.192562103271484","9.192562103271484","9.192562103271484"
"256","9.16515064239502","9.16515064239502","9.16515064239502"
"257","8.918755531311035","8.918755531311035","8.918755531311035"
"258","8.61060905456543","8.61060905456543","8.61060905456543"
"259","8.98720645904541","8.98720645904541","8.98720645904541"
"260","8.874970436096191","8.874970436096191","8.874970436096191"
"261","8.707608222961426","8.707608222961426","8.707608222961426"
"262","8.641106605529785","8.641106605529785","8.641106605529785"
"263","8.607275009155273","8.607275009155273","8.607275009155273"
"264","8.563876152038574","8.563876152038574","8.563876152038574"
"265","8.784585952758789","8.784585952758789","8.784585952758789"
"266","8.49859619140625","8.49859619140625","8.49859619140625"
"267","8.778411865234375","8.778411865234375","8.778411865234375"
"268","8.483717918395996","8.483717918395996","8.483717918395996"
"269","8.66186237335205","8.66186237335205","8.66186237335205"
"270","8.488015174865723","8.488015174865723","8.488015174865723"
"271","8.581485748291016","8.581485748291016","8.581485748291016"
"272","8.680105209350586","8.680105209350586","8.680105209350586"
"273","8.398001670837402","8.398001670837402","8.398001670837402"
"274","8.234800338745117","8.234800338745117","8.234800338745117"
"275","8.14509105682373","8.14509105682373","8.14509105682373"
"276","8.996247291564941","8.996247291564941","8.996247291564941"
"277","8.401402473449707","8.401402473449707","8.401402473449707"
"278","8.534690856933594","8.534690856933594","8.534690856933594"
"279","8.427266120910645","8.427266120910645","8.427266120910645"
"280","8.162795066833496","8.162795066833496","8.162795066833496"
"281","8.325226783752441","8.325226783752441","8.325226783752441"
"282","8.75686264038086","8.75686264038086","8.75686264038086"
"283","8.89957332611084","8.89957332611084","8.89957332611084"
"284","8.618718147277832","8.618718147277832","8.618718147277832"
"285","8.133217811584473","8.133217811584473","8.133217811584473"
"286","8.414947509765625","8.414947509765625","8.414947509765625"
"287","8.776597023010254","8.776597023010254","8.776597023010254"
"288","9.088375091552734","9.088375091552734","9.088375091552734"
"289","8.629969596862793","8.629969596862793","8.629969596862793"
"290","8.692554473876953","8.692554473876953","8.692554473876953"
"291","8.435553550720215","8.435553550720215","8.435553550720215"
"292","8.225666046142578","8.225666046142578","8.225666046142578"
"293","8.77900505065918","8.77900505065918","8.77900505065918"
"294","8.567571640014648","8.567571640014648","8.567571640014648"
"295","8.540487289428711","8.540487289428711","8.540487289428711"
"296","8.529766082763672","8.529766082763672","8.529766082763672"
"297","8.187520980834961","8.187520980834961","8.187520980834961"
"298","8.316548347473145","8.316548347473145","8.316548347473145"
"299","8.176369667053223","8.176369667053223","8.176369667053223"
"300","8.606749534606934","8.606749534606934","8.606749534606934"
"301","8.570569038391113","8.570569038391113","8.570569038391113"
"302","8.564810752868652","8.564810752868652","8.564810752868652"
"303","8.274348258972168","8.274348258972168","8.274348258972168"
"304","8.262901306152344","8.262901306152344","8.262901306152344"
"305","8.113455772399902","8.113455772399902","8.113455772399902"
"306","8.446717262268066","8.446717262268066","8.446717262268066"
"307","8.374238014221191","8.374238014221191","8.374238014221191"
"308","8.626411437988281","8.626411437988281","8.626411437988281"
"309","8.121014595031738","8.121014595031738","8.121014595031738"
"310","8.381625175476074","8.381625175476074","8.381625175476074"
"311","8.166522026062012","8.166522026062012","8.166522026062012"
"312","8.6184720993042","8.6184720993042","8.6184720993042"
"313","8.267906188964844","8.267906188964844","8.267906188964844"
"314","8.27261734008789","8.27261734008789","8.27261734008789"
"315","8.179746627807617","8.179746627807617","8.179746627807617"
"316","7.762722492218018","7.762722492218018","7.762722492218018"
"317","8.464659690856934","8.464659690856934","8.464659690856934"
"318","8.242732048034668","8.242732048034668","8.242732048034668"
"319","8.501757621765137","8.501757621765137","8.501757621765137"
"320","8.932435989379883","8.932435989379883","8.932435989379883"
"321","7.956050395965576","7.956050395965576","7.956050395965576"
"322","8.571465492248535","8.571465492248535","8.571465492248535"
"323","8.269756317138672","8.269756317138672","8.269756317138672"
"324","8.044795989990234","8.044795989990234","8.044795989990234"
"325","8.337682723999023","8.337682723999023","8.337682723999023"
"326","8.672243118286133","8.672243118286133","8.672243118286133"
"327","8.629110336303711","8.629110336303711","8.629110336303711"
"328","8.174775123596191","8.174775123596191","8.174775123596191"
"329","8.752662658691406","8.752662658691406","8.752662658691406"
"330","8.452009201049805","8.452009201049805","8.452009201049805"
"331","8.257970809936523","8.257970809936523","8.257970809936523"
"332","8.005300521850586","8.005300521850586","8.005300521850586"
"333","8.295239448547363","8.295239448547363","8.295239448547363"
"334","8.373906135559082","8.373906135559082","8.373906135559082"
"335","8.554265975952148","8.554265975952148","8.554265975952148"
"336","8.573371887207031","8.573371887207031","8.573371887207031"
"337","8.36329174041748","8.36329174041748","8.36329174041748"
"338","8.313488960266113","8.313488960266113","8.313488960266113"
"339","8.524637222290039","8.524637222290039","8.524637222290039"
"340","8.373743057250977","8.373743057250977","8.373743057250977"
"341","8.130376815795898","8.130376815795898","8.130376815795898"
"342","7.906861305236816","7.906861305236816","7.906861305236816"
"343","8.348855018615723","8.348855018615723","8.348855018615723"
"344","8.326969146728516","8.326969146728516","8.326969146728516"
"345","8.196213722229004","8.196213722229004","8.196213722229004"
"346","8.44340991973877","8.44340991973877","8.44340991973877"
"347","7.921619892120361","7.921619892120361","7.921619892120361"
"348","8.152039527893066","8.152039527893066","8.152039527893066"
"349","8.225669860839844","8.225669860839844","8.225669860839844"
"350","7.979623317718506","7.979623317718506","7.979623317718506"
"351","8.38177490234375","8.38177490234375","8.38177490234375"
"352","8.80705451965332","8.80705451965332","8.80705451965332"
"353","8.43037223815918","8.43037223815918","8.43037223815918"
"354","7.9519243240356445","7.9519243240356445","7.9519243240356445"
"355","8.368800163269043","8.368800163269043","8.368800163269043"
"356","8.333330154418945","8.333330154418945","8.333330154418945"
"357","8.119885444641113","8.119885444641113","8.119885444641113"
"358","8.496431350708008","8.496431350708008","8.496431350708008"
"359","8.158956527709961","8.158956527709961","8.158956527709961"
"360","7.9534101486206055","7.9534101486206055","7.9534101486206055"
"361","8.246997833251953","8.246997833251953","8.246997833251953"
"362","8.457358360290527","8.457358360290527","8.457358360290527"
"363","8.373373031616211","8.373373031616211","8.373373031616211"
"364","8.56103801727295","8.56103801727295","8.56103801727295"
"365","8.137203216552734","8.137203216552734","8.137203216552734"
"366","7.630815505981445","7.630815505981445","7.630815505981445"
"367","8.519770622253418","8.519770622253418","8.519770622253418"
"368","8.390557289123535","8.390557289123535","8.390557289123535"
"369","8.354921340942383","8.354921340942383","8.354921340942383"
"370","8.214266777038574","8.214266777038574","8.214266777038574"
"371","8.421187400817871","8.421187400817871","8.421187400817871"
"372","7.140230178833008","7.140230178833008","7.140230178833008"
"373","8.192837715148926","8.192837715148926","8.192837715148926"
"374","8.254682540893555","8.254682540893555","8.254682540893555"
"375","8.444643020629883","8.444643020629883","8.444643020629883"
"376","7.919322490692139","7.919322490692139","7.919322490692139"
"377","8.806017875671387","8.806017875671387","8.806017875671387"
"378","9.0689115524292","9.0689115524292","9.0689115524292"
"379","8.217650413513184","8.217650413513184","8.217650413513184"
"380","8.237849235534668","8.237849235534668","8.237849235534668"
"381","8.165491104125977","8.165491104125977","8.165491104125977"
"382","8.439481735229492","8.439481735229492","8.439481735229492"
"383","8.213502883911133","8.213502883911133","8.213502883911133"
"384","8.554092407226562","8.554092407226562","8.554092407226562"
"385","8.33777904510498","8.33777904510498","8.33777904510498"
"386","8.886560440063477","8.886560440063477","8.886560440063477"
"387","8.32422924041748","8.32422924041748","8.32422924041748"
"388","8.46529483795166","8.46529483795166","8.46529483795166"
"389","8.041728973388672","8.041728973388672","8.041728973388672"
"390","8.076191902160645","8.076191902160645","8.076191902160645"
"391","8.915934562683105","8.915934562683105","8.915934562683105"
"392","8.322681427001953","8.322681427001953","8.322681427001953"
"393","8.50711441040039","8.50711441040039","8.50711441040039"
"394","8.11092758178711","8.11092758178711","8.11092758178711"
"395","8.385260581970215","8.385260581970215","8.385260581970215"
"396","8.590006828308105","8.590006828308105","8.590006828308105"
"397","8.044877052307129","8.044877052307129","8.044877052307129"
"398","8.60466194152832","8.60466194152832","8.60466194152832"
"399","8.175581932067871","8.175581932067871","8.175581932067871"
"400","8.153674125671387","8.153674125671387","8.153674125671387"
"401","8.19997787475586","8.19997787475586","8.19997787475586"
"402","8.457356452941895","8.457356452941895","8.457356452941895"
"403","8.185651779174805","8.185651779174805","8.185651779174805"
"404","8.233254432678223","8.233254432678223","8.233254432678223"
"405","8.464522361755371","8.464522361755371","8.464522361755371"
"406","8.174201965332031","8.174201965332031","8.174201965332031"
"407","8.232975959777832","8.232975959777832","8.232975959777832"
"408","8.599294662475586","8.599294662475586","8.599294662475586"
"409","8.58614730834961","8.58614730834961","8.58614730834961"
"410","8.224644660949707","8.224644660949707","8.224644660949707"
"411","7.787241458892822","7.787241458892822","7.787241458892822"
"412","8.181721687316895","8.181721687316895","8.181721687316895"
"413","8.752851486206055","8.752851486206055","8.752851486206055"
"414","8.403497695922852","8.403497695922852","8.403497695922852"
"415","8.513922691345215","8.513922691345215","8.513922691345215"
"416","8.213685989379883","8.213685989379883","8.213685989379883"
"417","8.20012092590332","8.20012092590332","8.20012092590332"
"418","8.178679466247559","8.178679466247559","8.178679466247559"
"419","8.586362838745117","8.586362838745117","8.586362838745117"
"420","8.934333801269531","8.934333801269531","8.934333801269531"
"421","8.143636703491211","8.143636703491211","8.143636703491211"
"422","8.810481071472168","8.810481071472168","8.810481071472168"
"423","8.160211563110352","8.160211563110352","8.160211563110352"
"424","8.505865097045898","8.505865097045898","8.505865097045898"
"425","8.512527465820312","8.512527465820312","8.512527465820312"
"426","8.569294929504395","8.569294929504395","8.569294929504395"
"427","8.902798652648926","8.902798652648926","8.902798652648926"
"428","7.753086090087891","7.753086090087891","7.753086090087891"
"429","9.78567886352539","9.78567886352539","9.78567886352539"
"430","8.174164772033691","8.174164772033691","8.174164772033691"
"431","8.336243629455566","8.336243629455566","8.336243629455566"
"432","7.604819297790527","7.604819297790527","7.604819297790527"
"433","8.179340362548828","8.179340362548828","8.179340362548828"
"434","8.774300575256348","8.774300575256348","8.774300575256348"
"435","8.168732643127441","8.168732643127441","8.168732643127441"
"436","8.22693157196045","8.22693157196045","8.22693157196045"
"437","8.168233871459961","8.168233871459961","8.168233871459961"
"438","8.087837219238281","8.087837219238281","8.087837219238281"
"439","8.442105293273926","8.442105293273926","8.442105293273926"
"440","8.044836044311523","8.044836044311523","8.044836044311523"
"441","8.282547950744629","8.282547950744629","8.282547950744629"
"442","8.366439819335938","8.366439819335938","8.366439819335938"
"443","8.090453147888184","8.090453147888184","8.090453147888184"
"444","8.366911888122559","8.366911888122559","8.366911888122559"
"445","7.959469318389893","7.959469318389893","7.959469318389893"
"446","8.064836502075195","8.064836502075195","8.064836502075195"
"447","8.14441204071045","8.14441204071045","8.14441204071045"
"448","8.364584922790527","8.364584922790527","8.364584922790527"
"449","8.067300796508789","8.067300796508789","8.067300796508789"
"450","7.987738609313965","7.987738609313965","7.987738609313965"
"451","8.150558471679688","8.150558471679688","8.150558471679688"
"452","8.554983139038086","8.554983139038086","8.554983139038086"
"453","8.764727592468262","8.764727592468262","8.764727592468262"
"454","8.326701164245605","8.326701164245605","8.326701164245605"
"455","8.903481483459473","8.903481483459473","8.903481483459473"
"456","8.187817573547363","8.187817573547363","8.187817573547363"
"457","8.346814155578613","8.346814155578613","8.346814155578613"
"458","7.579649448394775","7.579649448394775","7.579649448394775"
"459","8.197827339172363","8.197827339172363","8.197827339172363"
"460","8.340824127197266","8.340824127197266","8.340824127197266"
"461","8.405524253845215","8.405524253845215","8.405524253845215"
"462","8.130773544311523","8.130773544311523","8.130773544311523"
"463","8.200675010681152","8.200675010681152","8.200675010681152"
"464","7.92206335067749","7.92206335067749","7.92206335067749"
"465","8.181663513183594","8.181663513183594","8.181663513183594"
"466","7.861365795135498","7.861365795135498","7.861365795135498"
"467","8.081982612609863","8.081982612609863","8.081982612609863"
"468","7.454507827758789","7.454507827758789","7.454507827758789"
"469","7.699822425842285","7.699822425842285","7.699822425842285"
"470","8.041441917419434","8.041441917419434","8.041441917419434"
"471","8.581791877746582","8.581791877746582","8.581791877746582"
"472","8.074761390686035","8.074761390686035","8.074761390686035"
"473","8.206500053405762","8.206500053405762","8.206500053405762"
"474","8.100687980651855","8.100687980651855","8.100687980651855"
"475","7.865297794342041","7.865297794342041","7.865297794342041"
"476","8.457174301147461","8.457174301147461","8.457174301147461"
"477","8.222039222717285","8.222039222717285","8.222039222717285"
"478","7.851935863494873","7.851935863494873","7.851935863494873"
"479","7.414241313934326","7.414241313934326","7.414241313934326"
"480","8.324719429016113","8.324719429016113","8.324719429016113"
"481","7.901360511779785","7.901360511779785","7.901360511779785"
"482","7.578126907348633","7.578126907348633","7.578126907348633"
"483","8.088129997253418","8.088129997253418","8.088129997253418"
"484","7.7214508056640625","7.7214508056640625","7.7214508056640625"
"485","7.924962997436523","7.924962997436523","7.924962997436523"
"486","7.877729892730713","7.877729892730713","7.877729892730713"
"487","7.788844108581543","7.788844108581543","7.788844108581543"
"488","8.08712387084961","8.08712387084961","8.08712387084961"
"489","8.233508110046387","8.233508110046387","8.233508110046387"
"490","8.020604133605957","8.020604133605957","8.020604133605957"
"491","7.735348701477051","7.735348701477051","7.735348701477051"
"492","7.633559703826904","7.633559703826904","7.633559703826904"
"493","8.400228500366211","8.400228500366211","8.400228500366211"
"494","8.261591911315918","8.261591911315918","8.261591911315918"
"495","8.884355545043945","8.884355545043945","8.884355545043945"
"496","7.77540922164917","7.77540922164917","7.77540922164917"
"497","7.5569844245910645","7.5569844245910645","7.5569844245910645"
"498","7.728372573852539","7.728372573852539","7.728372573852539"
"499","7.478147983551025","7.478147983551025","7.478147983551025"
"500","7.406680583953857","7.406680583953857","7.406680583953857"
"501","7.448246479034424","7.448246479034424","7.448246479034424"
"502","7.793452739715576","7.793452739715576","7.793452739715576"
"503","7.836515426635742","7.836515426635742","7.836515426635742"
"504","7.913207054138184","7.913207054138184","7.913207054138184"
"505","7.777738571166992","7.777738571166992","7.777738571166992"
"506","7.744626045227051","7.744626045227051","7.744626045227051"
"507","7.603122711181641","7.603122711181641","7.603122711181641"
"508","8.060322761535645","8.060322761535645","8.060322761535645"
"509","7.547513484954834","7.547513484954834","7.547513484954834"
"510","7.641720771789551","7.641720771789551","7.641720771789551"
"511","7.297285079956055","7.297285079956055","7.297285079956055"
"512","8.044251441955566","8.044251441955566","8.044251441955566"
"513","7.403127193450928","7.403127193450928","7.403127193450928"
"514","8.00693416595459","8.00693416595459","8.00693416595459"
"515","7.767647743225098","7.767647743225098","7.767647743225098"
"516","7.454729080200195","7.454729080200195","7.454729080200195"
"517","7.493685245513916","7.493685245513916","7.493685245513916"
"518","7.720705986022949","7.720705986022949","7.720705986022949"
"519","8.486395835876465","8.486395835876465","8.486395835876465"
"520","7.675721168518066","7.675721168518066","7.675721168518066"
"521","7.5850300788879395","7.5850300788879395","7.5850300788879395"
"522","7.857594013214111","7.857594013214111","7.857594013214111"
"523","7.4479241371154785","7.4479241371154785","7.4479241371154785"
"524","7.980592727661133","7.980592727661133","7.980592727661133"
"525","7.714492321014404","7.714492321014404","7.714492321014404"
"526","8.080811500549316","8.080811500549316","8.080811500549316"
"527","8.043413162231445","8.043413162231445","8.043413162231445"
"528","7.812994956970215","7.812994956970215","7.812994956970215"
"529","7.392995357513428","7.392995357513428","7.392995357513428"
"530","7.813375949859619","7.813375949859619","7.813375949859619"
"531","7.911651134490967","7.911651134490967","7.911651134490967"
"532","7.595152854919434","7.595152854919434","7.595152854919434"
"533","7.826876640319824","7.826876640319824","7.826876640319824"
"534","7.775086402893066","7.775086402893066","7.775086402893066"
"535","7.619360446929932","7.619360446929932","7.619360446929932"
"536","7.510202407836914","7.510202407836914","7.510202407836914"
"537","7.911199569702148","7.911199569702148","7.911199569702148"
"538","7.675204277038574","7.675204277038574","7.675204277038574"
"539","7.704494476318359","7.704494476318359","7.704494476318359"
"540","7.956214427947998","7.956214427947998","7.956214427947998"
"541","8.56794548034668","8.56794548034668","8.56794548034668"
"542","7.470442295074463","7.470442295074463","7.470442295074463"
"543","7.839083194732666","7.839083194732666","7.839083194732666"
"544","8.045316696166992","8.045316696166992","8.045316696166992"
"545","7.716915607452393","7.716915607452393","7.716915607452393"
"546","7.7150654792785645","7.7150654792785645","7.7150654792785645"
"547","8.193754196166992","8.193754196166992","8.193754196166992"
"548","7.690004825592041","7.690004825592041","7.690004825592041"
"549","7.787081241607666","7.787081241607666","7.787081241607666"
"550","7.685950756072998","7.685950756072998","7.685950756072998"
"551","7.461918830871582","7.461918830871582","7.461918830871582"
"552","7.734247207641602","7.734247207641602","7.734247207641602"
"553","7.511704921722412","7.511704921722412","7.511704921722412"
"554","7.491285800933838","7.491285800933838","7.491285800933838"
"555","8.024435997009277","8.024435997009277","8.024435997009277"
"556","7.669058799743652","7.669058799743652","7.669058799743652"
"557","7.9691667556762695","7.9691667556762695","7.9691667556762695"
"558","7.825325012207031","7.825325012207031","7.825325012207031"
"559","7.904701232910156","7.904701232910156","7.904701232910156"
"560","7.741072177886963","7.741072177886963","7.741072177886963"
"561","7.627449035644531","7.627449035644531","7.627449035644531"
"562","7.648467540740967","7.648467540740967","7.648467540740967"
"563","7.765313625335693","7.765313625335693","7.765313625335693"
"564","7.391497611999512","7.391497611999512","7.391497611999512"
"565","7.282912731170654","7.282912731170654","7.282912731170654"
"566","7.438759803771973","7.438759803771973","7.438759803771973"
"567","7.398091793060303","7.398091793060303","7.398091793060303"
"568","7.8361382484436035","7.8361382484436035","7.8361382484436035"
"569","7.678627967834473","7.678627967834473","7.678627967834473"
"570","8.040143013000488","8.040143013000488","8.040143013000488"
"571","7.915009498596191","7.915009498596191","7.915009498596191"
"572","7.633040904998779","7.633040904998779","7.633040904998779"
"573","7.645416259765625","7.645416259765625","7.645416259765625"
"574","7.627695560455322","7.627695560455322","7.627695560455322"
"575","8.328245162963867","8.328245162963867","8.328245162963867"
"576","7.616907119750977","7.616907119750977","7.616907119750977"
"577","8.14301872253418","8.14301872253418","8.14301872253418"
"578","7.979079246520996","7.979079246520996","7.979079246520996"
"579","7.854175090789795","7.854175090789795","7.854175090789795"
"580","7.883721351623535","7.883721351623535","7.883721351623535"
"581","7.600808143615723","7.600808143615723","7.600808143615723"
"582","7.505938529968262","7.505938529968262","7.505938529968262"
"583","7.671356678009033","7.671356678009033","7.671356678009033"
"584","7.627878665924072","7.627878665924072","7.627878665924072"
"585","7.391079425811768","7.391079425811768","7.391079425811768"
"586","7.384369850158691","7.384369850158691","7.384369850158691"
"587","7.387083053588867","7.387083053588867","7.387083053588867"
"588","7.977363109588623","7.977363109588623","7.977363109588623"
"589","7.3614277839660645","7.3614277839660645","7.3614277839660645"
"590","7.811476707458496","7.811476707458496","7.811476707458496"
"591","7.72477912902832","7.72477912902832","7.72477912902832"
"592","7.245023727416992","7.245023727416992","7.245023727416992"
"593","7.903445243835449","7.903445243835449","7.903445243835449"
"594","8.078534126281738","8.078534126281738","8.078534126281738"
"595","7.736972332000732","7.736972332000732","7.736972332000732"
"596","7.839809894561768","7.839809894561768","7.839809894561768"
"597","7.470810890197754","7.470810890197754","7.470810890197754"
"598","8.446568489074707","8.446568489074707","8.446568489074707"
"599","7.590351104736328","7.590351104736328","7.590351104736328"
"600","7.778761863708496","7.778761863708496","7.778761863708496"
"601","7.422857284545898","7.422857284545898","7.422857284545898"
"602","7.57621431350708","7.57621431350708","7.57621431350708"
"603","7.530428886413574","7.530428886413574","7.530428886413574"
"604","7.932704925537109","7.932704925537109","7.932704925537109"
"605","7.515301704406738","7.515301704406738","7.515301704406738"
"606","8.175540924072266","8.175540924072266","8.175540924072266"
"607","7.463015079498291","7.463015079498291","7.463015079498291"
"608","8.14651107788086","8.14651107788086","8.14651107788086"
"609","7.454751968383789","7.454751968383789","7.454751968383789"
"610","7.554035186767578","7.554035186767578","7.554035186767578"
"611","7.5864667892456055","7.5864667892456055","7.5864667892456055"
"612","6.971978664398193","6.971978664398193","6.971978664398193"
"613","7.419921398162842","7.419921398162842","7.419921398162842"
"614","7.262903690338135","7.262903690338135","7.262903690338135"
"615","7.732841491699219","7.732841491699219","7.732841491699219"
"616","7.672872066497803","7.672872066497803","7.672872066497803"
"617","7.952577590942383","7.952577590942383","7.952577590942383"
"618","7.432122230529785","7.432122230529785","7.432122230529785"
"619","7.470131874084473","7.470131874084473","7.470131874084473"
"620","7.526268005371094","7.526268005371094","7.526268005371094"
"621","7.681021690368652","7.681021690368652","7.681021690368652"
"622","7.923838138580322","7.923838138580322","7.923838138580322"
"623","7.774025917053223","7.774025917053223","7.774025917053223"
"624","7.896426200866699","7.896426200866699","7.896426200866699"
"625","7.9262213706970215","7.9262213706970215","7.9262213706970215"
"626","7.821988582611084","7.821988582611084","7.821988582611084"
"627","7.350697994232178","7.350697994232178","7.350697994232178"
"628","7.757015705108643","7.757015705108643","7.757015705108643"
"629","7.880521297454834","7.880521297454834","7.880521297454834"
"630","7.446409702301025","7.446409702301025","7.446409702301025"
"631","7.941905975341797","7.941905975341797","7.941905975341797"
"632","7.526058673858643","7.526058673858643","7.526058673858643"
"633","7.388859748840332","7.388859748840332","7.388859748840332"
"634","7.594872951507568","7.594872951507568","7.594872951507568"
"635","7.597803592681885","7.597803592681885","7.597803592681885"
"636","7.6627373695373535","7.6627373695373535","7.6627373695373535"
"637","7.554498672485352","7.554498672485352","7.554498672485352"
"638","6.687737464904785","6.687737464904785","6.687737464904785"
"639","7.907894134521484","7.907894134521484","7.907894134521484"
"640","7.426353454589844","7.426353454589844","7.426353454589844"
"641","7.273474216461182","7.273474216461182","7.273474216461182"
"642","6.938128471374512","6.938128471374512","6.938128471374512"
"643","7.359556674957275","7.359556674957275","7.359556674957275"
"644","7.4508466720581055","7.4508466720581055","7.4508466720581055"
"645","8.0370512008667","8.0370512008667","8.0370512008667"
"646","7.708682060241699","7.708682060241699","7.708682060241699"
"647","7.314260005950928","7.314260005950928","7.314260005950928"
"648","7.537112712860107","7.537112712860107","7.537112712860107"
"649","7.650285243988037","7.650285243988037","7.650285243988037"
"650","7.959367752075195","7.959367752075195","7.959367752075195"
"651","7.8148722648620605","7.8148722648620605","7.8148722648620605"
"652","7.171938896179199","7.171938896179199","7.171938896179199"
"653","7.812831878662109","7.812831878662109","7.812831878662109"
"654","7.064785480499268","7.064785480499268","7.064785480499268"
"655","7.644687652587891","7.644687652587891","7.644687652587891"
"656","7.304409027099609","7.304409027099609","7.304409027099609"
"657","7.35984992980957","7.35984992980957","7.35984992980957"
"658","7.3620686531066895","7.3620686531066895","7.3620686531066895"
"659","7.876612186431885","7.876612186431885","7.876612186431885"
"660","7.604620456695557","7.604620456695557","7.604620456695557"
"661","7.4976420402526855","7.4976420402526855","7.4976420402526855"
"662","7.612531661987305","7.612531661987305","7.612531661987305"
"663","7.772317886352539","7.772317886352539","7.772317886352539"
"664","7.598713397979736","7.598713397979736","7.598713397979736"
"665","7.8300604820251465","7.8300604820251465","7.8300604820251465"
"666","7.705536842346191","7.705536842346191","7.705536842346191"
"667","7.575437545776367","7.575437545776367","7.575437545776367"
"668","7.619549751281738","7.619549751281738","7.619549751281738"
"669","7.230104923248291","7.230104923248291","7.230104923248291"
"670","7.772961616516113","7.772961616516113","7.772961616516113"
"671","7.495008945465088","7.495008945465088","7.495008945465088"
"672","7.188372611999512","7.188372611999512","7.188372611999512"
"673","7.514066696166992","7.514066696166992","7.514066696166992"
"674","7.301136016845703","7.301136016845703","7.301136016845703"
"675","7.564244270324707","7.564244270324707","7.564244270324707"
"676","7.456079959869385","7.456079959869385","7.456079959869385"
"677","7.444794654846191","7.444794654846191","7.444794654846191"
"678","7.228586673736572","7.228586673736572","7.228586673736572"
"679","7.635750770568848","7.635750770568848","7.635750770568848"
"680","7.681102275848389","7.681102275848389","7.681102275848389"
"681","7.044931411743164","7.044931411743164","7.044931411743164"
"682","7.845945358276367","7.845945358276367","7.845945358276367"
"683","7.793254852294922","7.793254852294922","7.793254852294922"
"684","7.534271240234375","7.534271240234375","7.534271240234375"
"685","7.0047712326049805","7.0047712326049805","7.0047712326049805"
"686","7.532668590545654","7.532668590545654","7.532668590545654"
"687","7.392462730407715","7.392462730407715","7.392462730407715"
"688","7.396368026733398","7.396368026733398","7.396368026733398"
"689","7.070518970489502","7.070518970489502","7.070518970489502"
"690","7.251055717468262","7.251055717468262","7.251055717468262"
"691","7.276796340942383","7.276796340942383","7.276796340942383"
"692","7.265925407409668","7.265925407409668","7.265925407409668"
"693","7.068154335021973","7.068154335021973","7.068154335021973"
"694","7.369431018829346","7.369431018829346","7.369431018829346"
"695","7.472982406616211","7.472982406616211","7.472982406616211"
"696","7.745597839355469","7.745597839355469","7.745597839355469"
"697","7.485211372375488","7.485211372375488","7.485211372375488"
"698","7.4616546630859375","7.4616546630859375","7.4616546630859375"
"699","7.543241024017334","7.543241024017334","7.543241024017334"
"700","7.725045680999756","7.725045680999756","7.725045680999756"
"701","7.270516872406006","7.270516872406006","7.270516872406006"
"702","7.471130847930908","7.471130847930908","7.471130847930908"
"703","7.139779090881348","7.139779090881348","7.139779090881348"
"704","7.011798858642578","7.011798858642578","7.011798858642578"
"705","7.448940753936768","7.448940753936768","7.448940753936768"
"706","7.34220552444458","7.34220552444458","7.34220552444458"
"707","6.849712371826172","6.849712371826172","6.849712371826172"
"708","7.195837497711182","7.195837497711182","7.195837497711182"
"709","7.261876106262207","7.261876106262207","7.261876106262207"
"710","7.209606647491455","7.209606647491455","7.209606647491455"
"711","6.681419849395752","6.681419849395752","6.681419849395752"
"712","7.354159355163574","7.354159355163574","7.354159355163574"
"713","7.57297420501709","7.57297420501709","7.57297420501709"
"714","7.468731880187988","7.468731880187988","7.468731880187988"
"715","7.940664768218994","7.940664768218994","7.940664768218994"
"716","7.242654323577881","7.242654323577881","7.242654323577881"
"717","7.59650993347168","7.59650993347168","7.59650993347168"
"718","7.399690628051758","7.399690628051758","7.399690628051758"
"719","7.5984296798706055","7.5984296798706055","7.5984296798706055"
"720","7.732166290283203","7.732166290283203","7.732166290283203"
"721","6.945463180541992","6.945463180541992","6.945463180541992"
"722","7.178255081176758","7.178255081176758","7.178255081176758"
"723","7.257442951202393","7.257442951202393","7.257442951202393"
"724","7.265962600708008","7.265962600708008","7.265962600708008"
"725","7.75563383102417","7.75563383102417","7.75563383102417"
"726","6.9994401931762695","6.9994401931762695","6.9994401931762695"
"727","7.215159893035889","7.215159893035889","7.215159893035889"
"728","6.506683826446533","6.506683826446533","6.506683826446533"
"729","6.9049906730651855","6.9049906730651855","6.9049906730651855"
"730","7.37743616104126","7.37743616104126","7.37743616104126"
"731","7.591111660003662","7.591111660003662","7.591111660003662"
"732","7.378589153289795","7.378589153289795","7.378589153289795"
"733","7.4773993492126465","7.4773993492126465","7.4773993492126465"
"734","7.671628475189209","7.671628475189209","7.671628475189209"
"735","7.448197841644287","7.448197841644287","7.448197841644287"
"736","7.532939910888672","7.532939910888672","7.532939910888672"
"737","6.9569478034973145","6.9569478034973145","6.9569478034973145"
"738","7.405384063720703","7.405384063720703","7.405384063720703"
"739","7.640418529510498","7.640418529510498","7.640418529510498"
"740","7.455966472625732","7.455966472625732","7.455966472625732"
"741","7.6616315841674805","7.6616315841674805","7.6616315841674805"
"742","6.740232944488525","6.740232944488525","6.740232944488525"
"743","7.244104385375977","7.244104385375977","7.244104385375977"
"744","7.56717586517334","7.56717586517334","7.56717586517334"
"745","7.101840019226074","7.101840019226074","7.101840019226074"
"746","6.657586097717285","6.657586097717285","6.657586097717285"
"747","7.053617000579834","7.053617000579834","7.053617000579834"
"748","7.28367805480957","7.28367805480957","7.28367805480957"
"749","6.897635459899902","6.897635459899902","6.897635459899902"
"750","NaN","",""
"751","7.841827392578125","7.841827392578125","7.841827392578125"
"752","7.471250057220459","7.471250057220459","7.471250057220459"
"753","7.269620418548584","7.269620418548584","7.269620418548584"
"754","7.610275745391846","7.610275745391846","7.610275745391846"
"755","7.361814975738525","7.361814975738525","7.361814975738525"
"756","7.7951979637146","7.7951979637146","7.7951979637146"
"757","7.413582801818848","7.413582801818848","7.413582801818848"
"758","7.037939548492432","7.037939548492432","7.037939548492432"
"759","7.056526184082031","7.056526184082031","7.056526184082031"
"760","7.207461357116699","7.207461357116699","7.207461357116699"
"761","7.597733974456787","7.597733974456787","7.597733974456787"
"762","7.312118053436279","7.312118053436279","7.312118053436279"
"763","7.366278171539307","7.366278171539307","7.366278171539307"
"764","6.730688571929932","6.730688571929932","6.730688571929932"
"765","6.9260077476501465","6.9260077476501465","6.9260077476501465"
"766","7.342691421508789","7.342691421508789","7.342691421508789"
"767","7.5001115798950195","7.5001115798950195","7.5001115798950195"
"768","6.867104530334473","6.867104530334473","6.867104530334473"
"769","7.374050140380859","7.374050140380859","7.374050140380859"
"770","7.319260120391846","7.319260120391846","7.319260120391846"
"771","7.334959506988525","7.334959506988525","7.334959506988525"
"772","7.185631275177002","7.185631275177002","7.185631275177002"
"773","8.168766021728516","8.168766021728516","8.168766021728516"
"774","7.596152305603027","7.596152305603027","7.596152305603027"
"775","7.144879341125488","7.144879341125488","7.144879341125488"
"776","7.4778947830200195","7.4778947830200195","7.4778947830200195"
"777","7.548964977264404","7.548964977264404","7.548964977264404"
"778","6.972716808319092","6.972716808319092","6.972716808319092"
"779","7.179689884185791","7.179689884185791","7.179689884185791"
"780","7.248546600341797","7.248546600341797","7.248546600341797"
"781","6.756324768066406","6.756324768066406","6.756324768066406"
"782","7.508204460144043","7.508204460144043","7.508204460144043"
"783","7.353095531463623","7.353095531463623","7.353095531463623"
"784","7.758516311645508","7.758516311645508","7.758516311645508"
"785","7.477221488952637","7.477221488952637","7.477221488952637"
"786","7.308957099914551","7.308957099914551","7.308957099914551"
"787","7.534356117248535","7.534356117248535","7.534356117248535"
"788","7.325660705566406","7.325660705566406","7.325660705566406"
"789","7.493182182312012","7.493182182312012","7.493182182312012"
"790","7.000426292419434","7.000426292419434","7.000426292419434"
"791","7.57515287399292","7.57515287399292","7.57515287399292"
"792","6.871147632598877","6.871147632598877","6.871147632598877"
"793","7.0227437019348145","7.0227437019348145","7.0227437019348145"
"794","7.24167537689209","7.24167537689209","7.24167537689209"
"795","7.145740032196045","7.145740032196045","7.145740032196045"
"796","7.052021026611328","7.052021026611328","7.052021026611328"
"797","7.339613914489746","7.339613914489746","7.339613914489746"
"798","7.049080848693848","7.049080848693848","7.049080848693848"
"799","7.20166015625","7.20166015625","7.20166015625"
"800","6.926080703735352","6.926080703735352","6.926080703735352"
"801","6.907388210296631","6.907388210296631","6.907388210296631"
"802","7.169964790344238","7.169964790344238","7.169964790344238"
"803","7.404461860656738","7.404461860656738","7.404461860656738"
"804","7.163052558898926","7.163052558898926","7.163052558898926"
"805","7.466691493988037","7.466691493988037","7.466691493988037"
"806","7.3763604164123535","7.3763604164123535","7.3763604164123535"
"807","7.736953258514404","7.736953258514404","7.736953258514404"
"808","7.0372443199157715","7.0372443199157715","7.0372443199157715"
"809","6.911438465118408","6.911438465118408","6.911438465118408"
"810","7.351105213165283","7.351105213165283","7.351105213165283"
"811","7.656270503997803","7.656270503997803","7.656270503997803"
"812","7.055842876434326","7.055842876434326","7.055842876434326"
"813","7.167891502380371","7.167891502380371","7.167891502380371"
"814","7.216005325317383","7.216005325317383","7.216005325317383"
"815","7.414137840270996","7.414137840270996","7.414137840270996"
"816","6.8181071281433105","6.8181071281433105","6.8181071281433105"
"817","6.382073402404785","6.382073402404785","6.382073402404785"
"818","7.895538806915283","7.895538806915283","7.895538806915283"
"819","7.229249954223633","7.229249954223633","7.229249954223633"
"820","6.566741466522217","6.566741466522217","6.566741466522217"
"821","7.154338836669922","7.154338836669922","7.154338836669922"
"822","7.1859049797058105","7.1859049797058105","7.1859049797058105"
"823","7.549516201019287","7.549516201019287","7.549516201019287"
"824","9.085407257080078","9.085407257080078","9.085407257080078"
"825","7.132816791534424","7.132816791534424","7.132816791534424"
"826","6.811542510986328","6.811542510986328","6.811542510986328"
"827","7.199470043182373","7.199470043182373","7.199470043182373"
"828","7.377476215362549","7.377476215362549","7.377476215362549"
"829","7.125075340270996","7.125075340270996","7.125075340270996"
"830","5.886754989624023","5.886754989624023","5.886754989624023"
"831","7.329475402832031","7.329475402832031","7.329475402832031"
"832","6.27930212020874","6.27930212020874","6.27930212020874"
"833","7.216980457305908","7.216980457305908","7.216980457305908"
"834","7.1251349449157715","7.1251349449157715","7.1251349449157715"
"835","7.184852123260498","7.184852123260498","7.184852123260498"
"836","6.704573631286621","6.704573631286621","6.704573631286621"
"837","6.939940929412842","6.939940929412842","6.939940929412842"
"838","7.197910785675049","7.197910785675049","7.197910785675049"
"839","7.040419101715088","7.040419101715088","7.040419101715088"
"840","6.979067325592041","6.979067325592041","6.979067325592041"
"841","6.820708274841309","6.820708274841309","6.820708274841309"
"842","7.277009010314941","7.277009010314941","7.277009010314941"
"843","7.846576690673828","7.846576690673828","7.846576690673828"
"844","6.7560133934021","6.7560133934021","6.7560133934021"
"845","7.591954708099365","7.591954708099365","7.591954708099365"
"846","7.790913105010986","7.790913105010986","7.790913105010986"
"847","7.18159818649292","7.18159818649292","7.18159818649292"
"848","6.987454891204834","6.987454891204834","6.987454891204834"
"849","7.237750053405762","7.237750053405762","7.237750053405762"
"850","6.506680488586426","6.506680488586426","6.506680488586426"
"851","7.157919406890869","7.157919406890869","7.157919406890869"
"852","6.973076820373535","6.973076820373535","6.973076820373535"
"853","7.235955238342285","7.235955238342285","7.235955238342285"
"854","6.795826435089111","6.795826435089111","6.795826435089111"
"855","6.974888801574707","6.974888801574707","6.974888801574707"
"856","6.914207935333252","6.914207935333252","6.914207935333252"
"857","7.002408504486084","7.002408504486084","7.002408504486084"
"858","7.041141986846924","7.041141986846924","7.041141986846924"
"859","7.180428981781006","7.180428981781006","7.180428981781006"
"860","7.002249240875244","7.002249240875244","7.002249240875244"
"861","6.74937629699707","6.74937629699707","6.74937629699707"
"862","7.241617202758789","7.241617202758789","7.241617202758789"
"863","7.263857364654541","7.263857364654541","7.263857364654541"
"864","7.30328369140625","7.30328369140625","7.30328369140625"
"865","7.03216552734375","7.03216552734375","7.03216552734375"
"866","7.657149791717529","7.657149791717529","7.657149791717529"
"867","7.105556488037109","7.105556488037109","7.105556488037109"
"868","7.066436290740967","7.066436290740967","7.066436290740967"
"869","6.976254940032959","6.976254940032959","6.976254940032959"
"870","4.952638149261475","4.952638149261475","4.952638149261475"
"871","6.764503479003906","6.764503479003906","6.764503479003906"
"872","7.650434494018555","7.650434494018555","7.650434494018555"
"873","6.786868572235107","6.786868572235107","6.786868572235107"
"874","7.19049072265625","7.19049072265625","7.19049072265625"
"875","6.238314151763916","6.238314151763916","6.238314151763916"
"876","7.123904228210449","7.123904228210449","7.123904228210449"
"877","7.328409671783447","7.328409671783447","7.328409671783447"
"878","7.1103363037109375","7.1103363037109375","7.1103363037109375"
"879","7.163989543914795","7.163989543914795","7.163989543914795"
"880","6.646189212799072","6.646189212799072","6.646189212799072"
"881","7.170763969421387","7.170763969421387","7.170763969421387"
"882","7.559381008148193","7.559381008148193","7.559381008148193"
"883","7.204093933105469","7.204093933105469","7.204093933105469"
"884","7.807358264923096","7.807358264923096","7.807358264923096"
"885","7.175452709197998","7.175452709197998","7.175452709197998"
"886","7.5457868576049805","7.5457868576049805","7.5457868576049805"
"887","7.248592853546143","7.248592853546143","7.248592853546143"
"888","7.051526069641113","7.051526069641113","7.051526069641113"
"889","7.0040082931518555","7.0040082931518555","7.0040082931518555"
"890","7.39448881149292","7.39448881149292","7.39448881149292"
"891","6.788408279418945","6.788408279418945","6.788408279418945"
"892","6.983977317810059","6.983977317810059","6.983977317810059"
"893","7.108006477355957","7.108006477355957","7.108006477355957"
"894","7.220196723937988","7.220196723937988","7.220196723937988"
"895","7.292057037353516","7.292057037353516","7.292057037353516"
"896","7.120846748352051","7.120846748352051","7.120846748352051"
"897","7.011486053466797","7.011486053466797","7.011486053466797"
"898","7.301244735717773","7.301244735717773","7.301244735717773"
"899","6.7612080574035645","6.7612080574035645","6.7612080574035645"
"900","7.128939628601074","7.128939628601074","7.128939628601074"
"901","6.8632001876831055","6.8632001876831055","6.8632001876831055"
"902","6.914996147155762","6.914996147155762","6.914996147155762"
"903","6.817902565002441","6.817902565002441","6.817902565002441"
"904","6.481242656707764","6.481242656707764","6.481242656707764"
"905","6.978178024291992","6.978178024291992","6.978178024291992"
"906","6.791459560394287","6.791459560394287","6.791459560394287"
"907","6.975430011749268","6.975430011749268","6.975430011749268"
"908","6.994453430175781","6.994453430175781","6.994453430175781"
"909","6.816851615905762","6.816851615905762","6.816851615905762"
"910","6.723989486694336","6.723989486694336","6.723989486694336"
"911","7.19325065612793","7.19325065612793","7.19325065612793"
"912","6.664841175079346","6.664841175079346","6.664841175079346"
"913","7.081140995025635","7.081140995025635","7.081140995025635"
"914","7.62274694442749","7.62274694442749","7.62274694442749"
"915","7.281233787536621","7.281233787536621","7.281233787536621"
"916","6.144312858581543","6.144312858581543","6.144312858581543"
"917","6.962268829345703","6.962268829345703","6.962268829345703"
"918","6.92453670501709","6.92453670501709","6.92453670501709"
"919","7.31167459487915","7.31167459487915","7.31167459487915"
"920","7.221208572387695","7.221208572387695","7.221208572387695"
"921","7.2031331062316895","7.2031331062316895","7.2031331062316895"
"922","6.657419204711914","6.657419204711914","6.657419204711914"
"923","6.472576141357422","6.472576141357422","6.472576141357422"
"924","6.907862663269043","6.907862663269043","6.907862663269043"
"925","7.5881123542785645","7.5881123542785645","7.5881123542785645"
"926","7.090123653411865","7.090123653411865","7.090123653411865"
"927","7.211493015289307","7.211493015289307","7.211493015289307"
"928","7.095288276672363","7.095288276672363","7.095288276672363"
"929","7.22954797744751","7.22954797744751","7.22954797744751"
"930","6.97863245010376","6.97863245010376","6.97863245010376"
"931","7.074276447296143","7.074276447296143","7.074276447296143"
"932","6.944638729095459","6.944638729095459","6.944638729095459"
"933","7.00940465927124","7.00940465927124","7.00940465927124"
"934","7.045042037963867","7.045042037963867","7.045042037963867"
"935","6.453295707702637","6.453295707702637","6.453295707702637"
"936","6.850608825683594","6.850608825683594","6.850608825683594"
"937","7.320603370666504","7.320603370666504","7.320603370666504"
"938","6.864892482757568","6.864892482757568","6.864892482757568"
"939","7.303670406341553","7.303670406341553","7.303670406341553"
"940","6.7296037673950195","6.7296037673950195","6.7296037673950195"
"941","7.000294208526611","7.000294208526611","7.000294208526611"
"942","6.51113224029541","6.51113224029541","6.51113224029541"
"943","6.995567321777344","6.995567321777344","6.995567321777344"
"944","6.45851469039917","6.45851469039917","6.45851469039917"
"945","6.752103805541992","6.752103805541992","6.752103805541992"
"946","7.030391216278076","7.030391216278076","7.030391216278076"
"947","6.752068519592285","6.752068519592285","6.752068519592285"
"948","7.104430198669434","7.104430198669434","7.104430198669434"
"949","7.17415189743042","7.17415189743042","7.17415189743042"
"950","7.068768501281738","7.068768501281738","7.068768501281738"
"951","7.305496692657471","7.305496692657471","7.305496692657471"
"952","6.8886284828186035","6.8886284828186035","6.8886284828186035"
"953","6.882565975189209","6.882565975189209","6.882565975189209"
"954","5.68211030960083","5.68211030960083","5.68211030960083"
"955","7.1596455574035645","7.1596455574035645","7.1596455574035645"
"956","6.789945602416992","6.789945602416992","6.789945602416992"
"957","7.510675430297852","7.510675430297852","7.510675430297852"
"958","7.095049858093262","7.095049858093262","7.095049858093262"
"959","7.270005702972412","7.270005702972412","7.270005702972412"
"960","7.42029333114624","7.42029333114624","7.42029333114624"
"961","6.869472026824951","6.869472026824951","6.869472026824951"
"962","7.101872444152832","7.101872444152832","7.101872444152832"
"963","7.005707740783691","7.005707740783691","7.005707740783691"
"964","6.780501365661621","6.780501365661621","6.780501365661621"
"965","7.195199012756348","7.195199012756348","7.195199012756348"
"966","6.83253288269043","6.83253288269043","6.83253288269043"
"967","7.003782749176025","7.003782749176025","7.003782749176025"
"968","7.372795581817627","7.372795581817627","7.372795581817627"
"969","6.769907474517822","6.769907474517822","6.769907474517822"
"970","7.003723621368408","7.003723621368408","7.003723621368408"
"971","7.590991497039795","7.590991497039795","7.590991497039795"
"972","7.3488922119140625","7.3488922119140625","7.3488922119140625"
"973","7.084876537322998","7.084876537322998","7.084876537322998"
"974","6.81203556060791","6.81203556060791","6.81203556060791"
"975","7.56496524810791","7.56496524810791","7.56496524810791"
"976","6.805818557739258","6.805818557739258","6.805818557739258"
"977","7.086708068847656","7.086708068847656","7.086708068847656"
"978","5.71674919128418","5.71674919128418","5.71674919128418"
"979","7.303706645965576","7.303706645965576","7.303706645965576"
"980","6.886895179748535","6.886895179748535","6.886895179748535"
"981","6.500103950500488","6.500103950500488","6.500103950500488"
"982","7.16450834274292","7.16450834274292","7.16450834274292"
"983","7.444761753082275","7.444761753082275","7.444761753082275"
"984","6.988618850708008","6.988618850708008","6.988618850708008"
"985","6.916306972503662","6.916306972503662","6.916306972503662"
"986","6.966226577758789","6.966226577758789","6.966226577758789"
"987","6.908904075622559","6.908904075622559","6.908904075622559"
"988","6.836974620819092","6.836974620819092","6.836974620819092"
"989","6.6824493408203125","6.6824493408203125","6.6824493408203125"
"990","7.14070463180542","7.14070463180542","7.14070463180542"
"991","7.032929420471191","7.032929420471191","7.032929420471191"
"992","7.078011989593506","7.078011989593506","7.078011989593506"
"993","6.972050666809082","6.972050666809082","6.972050666809082"
"994","7.3308000564575195","7.3308000564575195","7.3308000564575195"
"995","7.032481670379639","7.032481670379639","7.032481670379639"
"996","6.945024013519287","6.945024013519287","6.945024013519287"
"997","7.504502773284912","7.504502773284912","7.504502773284912"
"998","6.896695137023926","6.896695137023926","6.896695137023926"
"999","7.354465007781982","7.354465007781982","7.354465007781982"
"1000","7.05012845993042","7.05012845993042","7.05012845993042"
"1001","7.168227672576904","7.168227672576904","7.168227672576904"
"1002","6.844698429107666","6.844698429107666","6.844698429107666"
"1003","7.204366683959961","7.204366683959961","7.204366683959961"
"1004","7.137669563293457","7.137669563293457","7.137669563293457"
"1005","6.532323837280273","6.532323837280273","6.532323837280273"
"1006","7.435014724731445","7.435014724731445","7.435014724731445"
"1007","7.017885684967041","7.017885684967041","7.017885684967041"
"1008","6.804139137268066","6.804139137268066","6.804139137268066"
"1009","6.8674774169921875","6.8674774169921875","6.8674774169921875"
"1010","6.842499732971191","6.842499732971191","6.842499732971191"
"1011","6.734106063842773","6.734106063842773","6.734106063842773"
"1012","6.701476097106934","6.701476097106934","6.701476097106934"
"1013","6.5184125900268555","6.5184125900268555","6.5184125900268555"
"1014","7.474034786224365","7.474034786224365","7.474034786224365"
"1015","6.804149627685547","6.804149627685547","6.804149627685547"
"1016","7.098546981811523","7.098546981811523","7.098546981811523"
"1017","6.93049430847168","6.93049430847168","6.93049430847168"
"1018","6.79660701751709","6.79660701751709","6.79660701751709"
"1019","7.18994140625","7.18994140625","7.18994140625"
"1020","6.846245765686035","6.846245765686035","6.846245765686035"
"1021","7.183005332946777","7.183005332946777","7.183005332946777"
"1022","6.876691818237305","6.876691818237305","6.876691818237305"
"1023","6.834787845611572","6.834787845611572","6.834787845611572"
"1024","7.21994161605835","7.21994161605835","7.21994161605835"
"1025","7.308700084686279","7.308700084686279","7.308700084686279"
"1026","6.778092861175537","6.778092861175537","6.778092861175537"
"1027","6.913412094116211","6.913412094116211","6.913412094116211"
"1028","6.759255409240723","6.759255409240723","6.759255409240723"
"1029","7.445331573486328","7.445331573486328","7.445331573486328"
"1030","7.188815593719482","7.188815593719482","7.188815593719482"
"1031","7.057913780212402","7.057913780212402","7.057913780212402"
"1032","6.530375957489014","6.530375957489014","6.530375957489014"
"1033","6.489963531494141","6.489963531494141","6.489963531494141"
"1034","6.512115001678467","6.512115001678467","6.512115001678467"
"1035","6.906094074249268","6.906094074249268","6.906094074249268"
"1036","7.375400543212891","7.375400543212891","7.375400543212891"
"1037","7.2093186378479","7.2093186378479","7.2093186378479"
"1038","6.746898174285889","6.746898174285889","6.746898174285889"
"1039","6.618893146514893","6.618893146514893","6.618893146514893"
"1040","6.614359378814697","6.614359378814697","6.614359378814697"
"1041","7.484320163726807","7.484320163726807","7.484320163726807"
"1042","6.582278251647949","6.582278251647949","6.582278251647949"
"1043","7.45494270324707","7.45494270324707","7.45494270324707"
"1044","7.097153186798096","7.097153186798096","7.097153186798096"
"1045","6.962856769561768","6.962856769561768","6.962856769561768"
"1046","7.030115604400635","7.030115604400635","7.030115604400635"
"1047","6.818521499633789","6.818521499633789","6.818521499633789"
"1048","7.143165111541748","7.143165111541748","7.143165111541748"
"1049","7.101626873016357","7.101626873016357","7.101626873016357"
"1050","7.013805389404297","7.013805389404297","7.013805389404297"
"1051","7.092662334442139","7.092662334442139","7.092662334442139"
"1052","6.804582118988037","6.804582118988037","6.804582118988037"
"1053","6.640635967254639","6.640635967254639","6.640635967254639"
"1054","7.233078479766846","7.233078479766846","7.233078479766846"
"1055","7.086968421936035","7.086968421936035","7.086968421936035"
"1056","6.982882022857666","6.982882022857666","6.982882022857666"
"1057","6.959488868713379","6.959488868713379","6.959488868713379"
"1058","6.8505144119262695","6.8505144119262695","6.8505144119262695"
"1059","6.998772144317627","6.998772144317627","6.998772144317627"
"1060","6.335295677185059","6.335295677185059","6.335295677185059"
"1061","6.726075649261475","6.726075649261475","6.726075649261475"
"1062","6.527001857757568","6.527001857757568","6.527001857757568"
"1063","6.488708972930908","6.488708972930908","6.488708972930908"
"1064","6.435952663421631","6.435952663421631","6.435952663421631"
"1065","6.94849157333374","6.94849157333374","6.94849157333374"
"1066","7.257357120513916","7.257357120513916","7.257357120513916"
"1067","6.578189373016357","6.578189373016357","6.578189373016357"
"1068","6.662825584411621","6.662825584411621","6.662825584411621"
"1069","6.567368030548096","6.567368030548096","6.567368030548096"
"1070","7.150997161865234","7.150997161865234","7.150997161865234"
"1071","6.476304531097412","6.476304531097412","6.476304531097412"
"1072","7.066272735595703","7.066272735595703","7.066272735595703"
"1073","6.900364398956299","6.900364398956299","6.900364398956299"
"1074","7.001807689666748","7.001807689666748","7.001807689666748"
"1075","6.608847141265869","6.608847141265869","6.608847141265869"
"1076","6.903901100158691","6.903901100158691","6.903901100158691"
"1077","6.833352088928223","6.833352088928223","6.833352088928223"
"1078","6.621259689331055","6.621259689331055","6.621259689331055"
"1079","7.777411937713623","7.777411937713623","7.777411937713623"
"1080","7.217545509338379","7.217545509338379","7.217545509338379"
"1081","6.426575183868408","6.426575183868408","6.426575183868408"
"1082","7.226496696472168","7.226496696472168","7.226496696472168"
"1083","7.268815517425537","7.268815517425537","7.268815517425537"
"1084","6.70449686050415","6.70449686050415","6.70449686050415"
"1085","6.759321689605713","6.759321689605713","6.759321689605713"
"1086","6.733369827270508","6.733369827270508","6.733369827270508"
"1087","7.092898845672607","7.092898845672607","7.092898845672607"
"1088","6.6567230224609375","6.6567230224609375","6.6567230224609375"
"1089","6.79778528213501","6.79778528213501","6.79778528213501"
"1090","7.135056495666504","7.135056495666504","7.135056495666504"
"1091","6.9909234046936035","6.9909234046936035","6.9909234046936035"
"1092","6.422191143035889","6.422191143035889","6.422191143035889"
"1093","6.846450328826904","6.846450328826904","6.846450328826904"
"1094","7.441492557525635","7.441492557525635","7.441492557525635"
"1095","6.877167701721191","6.877167701721191","6.877167701721191"
"1096","7.018927097320557","7.018927097320557","7.018927097320557"
"1097","6.788381099700928","6.788381099700928","6.788381099700928"
"1098","6.803458213806152","6.803458213806152","6.803458213806152"
"1099","6.626605987548828","6.626605987548828","6.626605987548828"
"1100","7.631586074829102","7.631586074829102","7.631586074829102"
"1101","6.196218490600586","6.196218490600586","6.196218490600586"
"1102","6.8835248947143555","6.8835248947143555","6.8835248947143555"
"1103","6.787470817565918","6.787470817565918","6.787470817565918"
"1104","6.5696563720703125","6.5696563720703125","6.5696563720703125"
"1105","6.600870609283447","6.600870609283447","6.600870609283447"
"1106","7.257222652435303","7.257222652435303","7.257222652435303"
"1107","6.885650634765625","6.885650634765625","6.885650634765625"
"1108","7.107077121734619","7.107077121734619","7.107077121734619"
"1109","6.5808024406433105","6.5808024406433105","6.5808024406433105"
"1110","6.888951301574707","6.888951301574707","6.888951301574707"
"1111","7.031891345977783","7.031891345977783","7.031891345977783"
"1112","6.837205410003662","6.837205410003662","6.837205410003662"
"1113","7.178097724914551","7.178097724914551","7.178097724914551"
"1114","6.854922294616699","6.854922294616699","6.854922294616699"
"1115","6.207271575927734","6.207271575927734","6.207271575927734"
"1116","6.837708473205566","6.837708473205566","6.837708473205566"
"1117","7.053316116333008","7.053316116333008","7.053316116333008"
"1118","6.988387584686279","6.988387584686279","6.988387584686279"
"1119","6.595707416534424","6.595707416534424","6.595707416534424"
"1120","6.906299114227295","6.906299114227295","6.906299114227295"
"1121","5.978528022766113","5.978528022766113","5.978528022766113"
"1122","6.758971691131592","6.758971691131592","6.758971691131592"
"1123","6.632481575012207","6.632481575012207","6.632481575012207"
"1124","6.817422389984131","6.817422389984131","6.817422389984131"
"1125","6.093069076538086","6.093069076538086","6.093069076538086"
"1126","6.64599084854126","6.64599084854126","6.64599084854126"
"1127","6.32221794128418","6.32221794128418","6.32221794128418"
"1128","7.0894646644592285","7.0894646644592285","7.0894646644592285"
"1129","6.300503730773926","6.300503730773926","6.300503730773926"
"1130","6.802384853363037","6.802384853363037","6.802384853363037"
"1131","6.629427433013916","6.629427433013916","6.629427433013916"
"1132","6.7908854484558105","6.7908854484558105","6.7908854484558105"
"1133","6.385724067687988","6.385724067687988","6.385724067687988"
"1134","6.799724578857422","6.799724578857422","6.799724578857422"
"1135","6.961562156677246","6.961562156677246","6.961562156677246"
"1136","7.202863693237305","7.202863693237305","7.202863693237305"
"1137","6.687971115112305","6.687971115112305","6.687971115112305"
"1138","6.629273891448975","6.629273891448975","6.629273891448975"
"1139","6.734462738037109","6.734462738037109","6.734462738037109"
"1140","6.9343719482421875","6.9343719482421875","6.9343719482421875"
"1141","7.344254493713379","7.344254493713379","7.344254493713379"
"1142","6.244213104248047","6.244213104248047","6.244213104248047"
"1143","6.9100260734558105","6.9100260734558105","6.9100260734558105"
"1144","6.475446701049805","6.475446701049805","6.475446701049805"
"1145","6.771196365356445","6.771196365356445","6.771196365356445"
"1146","9.547348976135254","9.547348976135254","9.547348976135254"
"1147","7.086633682250977","7.086633682250977","7.086633682250977"
"1148","6.794790744781494","6.794790744781494","6.794790744781494"
"1149","7.015932083129883","7.015932083129883","7.015932083129883"
"1150","6.753425121307373","6.753425121307373","6.753425121307373"
"1151","6.882699966430664","6.882699966430664","6.882699966430664"
"1152","6.739978313446045","6.739978313446045","6.739978313446045"
"1153","6.160583019256592","6.160583019256592","6.160583019256592"
"1154","6.977746963500977","6.977746963500977","6.977746963500977"
"1155","7.06450080871582","7.06450080871582","7.06450080871582"
"1156","6.418957233428955","6.418957233428955","6.418957233428955"
"1157","6.925539493560791","6.925539493560791","6.925539493560791"
"1158","6.215095043182373","6.215095043182373","6.215095043182373"
"1159","6.470925331115723","6.470925331115723","6.470925331115723"
"1160","7.083327770233154","7.083327770233154","7.083327770233154"
"1161","7.108039379119873","7.108039379119873","7.108039379119873"
"1162","7.075479030609131","7.075479030609131","7.075479030609131"
"1163","6.700000762939453","6.700000762939453","6.700000762939453"
"1164","6.846346378326416","6.846346378326416","6.846346378326416"
"1165","6.516568183898926","6.516568183898926","6.516568183898926"
"1166","6.891833782196045","6.891833782196045","6.891833782196045"
"1167","6.584499835968018","6.584499835968018","6.584499835968018"
"1168","6.52069091796875","6.52069091796875","6.52069091796875"
"1169","6.494688510894775","6.494688510894775","6.494688510894775"
"1170","6.093158721923828","6.093158721923828","6.093158721923828"
"1171","6.988019943237305","6.988019943237305","6.988019943237305"
"1172","6.9595255851745605","6.9595255851745605","6.9595255851745605"
"1173","7.083164215087891","7.083164215087891","7.083164215087891"
"1174","7.370270729064941","7.370270729064941","7.370270729064941"
"1175","6.892963886260986","6.892963886260986","6.892963886260986"
"1176","6.856964588165283","6.856964588165283","6.856964588165283"
"1177","6.569867134094238","6.569867134094238","6.569867134094238"
"1178","6.838975429534912","6.838975429534912","6.838975429534912"
"1179","6.855536460876465","6.855536460876465","6.855536460876465"
"1180","6.844970703125","6.844970703125","6.844970703125"
"1181","6.7184977531433105","6.7184977531433105","6.7184977531433105"
"1182","7.003747463226318","7.003747463226318","7.003747463226318"
"1183","6.586430549621582","6.586430549621582","6.586430549621582"
"1184","7.094982624053955","7.094982624053955","7.094982624053955"
"1185","6.846858024597168","6.846858024597168","6.846858024597168"
"1186","6.603765487670898","6.603765487670898","6.603765487670898"
"1187","6.755115985870361","6.755115985870361","6.755115985870361"
"1188","6.543877124786377","6.543877124786377","6.543877124786377"
"1189","6.824920654296875","6.824920654296875","6.824920654296875"
"1190","6.795750141143799","6.795750141143799","6.795750141143799"
"1191","6.9403767585754395","6.9403767585754395","6.9403767585754395"
"1192","6.643549919128418","6.643549919128418","6.643549919128418"
"1193","7.0462822914123535","7.0462822914123535","7.0462822914123535"
"1194","6.948176383972168","6.948176383972168","6.948176383972168"
"1195","6.436637878417969","6.436637878417969","6.436637878417969"
"1196","6.629497528076172","6.629497528076172","6.629497528076172"
"1197","6.88181209564209","6.88181209564209","6.88181209564209"
"1198","6.827800273895264","6.827800273895264","6.827800273895264"
"1199","6.715035915374756","6.715035915374756","6.715035915374756"
"1200","7.01507568359375","7.01507568359375","7.01507568359375"
"1201","6.872742176055908","6.872742176055908","6.872742176055908"
"1202","6.976921558380127","6.976921558380127","6.976921558380127"
"1203","6.449418544769287","6.449418544769287","6.449418544769287"
"1204","6.575171947479248","6.575171947479248","6.575171947479248"
"1205","7.149719715118408","7.149719715118408","7.149719715118408"
"1206","6.903500080108643","6.903500080108643","6.903500080108643"
"1207","6.5329060554504395","6.5329060554504395","6.5329060554504395"
"1208","6.77679443359375","6.77679443359375","6.77679443359375"
"1209","6.414865970611572","6.414865970611572","6.414865970611572"
"1210","7.032715320587158","7.032715320587158","7.032715320587158"
"1211","6.785423755645752","6.785423755645752","6.785423755645752"
"1212","6.891688346862793","6.891688346862793","6.891688346862793"
"1213","6.798939228057861","6.798939228057861","6.798939228057861"
"1214","6.3032989501953125","6.3032989501953125","6.3032989501953125"
"1215","6.165911674499512","6.165911674499512","6.165911674499512"
"1216","6.610531806945801","6.610531806945801","6.610531806945801"
"1217","6.388563632965088","6.388563632965088","6.388563632965088"
"1218","6.86168909072876","6.86168909072876","6.86168909072876"
"1219","6.878476142883301","6.878476142883301","6.878476142883301"
"1220","7.060964107513428","7.060964107513428","7.060964107513428"
"1221","6.9141058921813965","6.9141058921813965","6.9141058921813965"
"1222","6.511507511138916","6.511507511138916","6.511507511138916"
"1223","6.9489006996154785","6.9489006996154785","6.9489006996154785"
"1224","6.758597373962402","6.758597373962402","6.758597373962402"
"1225","6.843095779418945","6.843095779418945","6.843095779418945"
"1226","6.570180892944336","6.570180892944336","6.570180892944336"
"1227","6.958913326263428","6.958913326263428","6.958913326263428"
"1228","6.275147914886475","6.275147914886475","6.275147914886475"
"1229","6.837778091430664","6.837778091430664","6.837778091430664"
"1230","6.843915939331055","6.843915939331055","6.843915939331055"
"1231","6.576045513153076","6.576045513153076","6.576045513153076"
"1232","6.6003265380859375","6.6003265380859375","6.6003265380859375"
"1233","6.976487636566162","6.976487636566162","6.976487636566162"
"1234","6.959578037261963","6.959578037261963","6.959578037261963"
"1235","6.537003517150879","6.537003517150879","6.537003517150879"
"1236","6.921071529388428","6.921071529388428","6.921071529388428"
"1237","6.718622207641602","6.718622207641602","6.718622207641602"
"1238","6.721776962280273","6.721776962280273","6.721776962280273"
"1239","6.577510356903076","6.577510356903076","6.577510356903076"
"1240","6.567313194274902","6.567313194274902","6.567313194274902"
"1241","6.731492042541504","6.731492042541504","6.731492042541504"
"1242","7.211360931396484","7.211360931396484","7.211360931396484"
"1243","6.542704105377197","6.542704105377197","6.542704105377197"
"1244","6.447754859924316","6.447754859924316","6.447754859924316"
"1245","6.987025260925293","6.987025260925293","6.987025260925293"
"1246","6.7240400314331055","6.7240400314331055","6.7240400314331055"
"1247","6.396327018737793","6.396327018737793","6.396327018737793"
"1248","6.324636459350586","6.324636459350586","6.324636459350586"
"1249","6.863147735595703","6.863147735595703","6.863147735595703"
"1250","6.780614376068115","6.780614376068115","6.780614376068115"
"1251","6.594986438751221","6.594986438751221","6.594986438751221"
"1252","6.97804069519043","6.97804069519043","6.97804069519043"
"1253","7.059689521789551","7.059689521789551","7.059689521789551"
"1254","6.773618698120117","6.773618698120117","6.773618698120117"
"1255","6.910799503326416","6.910799503326416","6.910799503326416"
"1256","6.500712871551514","6.500712871551514","6.500712871551514"
"1257","6.587838649749756","6.587838649749756","6.587838649749756"
"1258","7.212728500366211","7.212728500366211","7.212728500366211"
"1259","6.757127285003662","6.757127285003662","6.757127285003662"
"1260","6.0410237312316895","6.0410237312316895","6.0410237312316895"
"1261","6.50646448135376","6.50646448135376","6.50646448135376"
"1262","6.8582587242126465","6.8582587242126465","6.8582587242126465"
"1263","6.771371364593506","6.771371364593506","6.771371364593506"
"1264","8.631303787231445","8.631303787231445","8.631303787231445"
"1265","6.2483320236206055","6.2483320236206055","6.2483320236206055"
"1266","7.251327037811279","7.251327037811279","7.251327037811279"
"1267","6.844908714294434","6.844908714294434","6.844908714294434"
"1268","6.319936275482178","6.319936275482178","6.319936275482178"
"1269","6.46042537689209","6.46042537689209","6.46042537689209"
"1270","5.953481197357178","5.953481197357178","5.953481197357178"
"1271","6.553490161895752","6.553490161895752","6.553490161895752"
"1272","6.744344234466553","6.744344234466553","6.744344234466553"
"1273","6.7392191886901855","6.7392191886901855","6.7392191886901855"
"1274","6.79658317565918","6.79658317565918","6.79658317565918"
"1275","6.749845504760742","6.749845504760742","6.749845504760742"
"1276","6.77377986907959","6.77377986907959","6.77377986907959"
"1277","6.845388889312744","6.845388889312744","6.845388889312744"
"1278","6.733074188232422","6.733074188232422","6.733074188232422"
"1279","6.445733547210693","6.445733547210693","6.445733547210693"
"1280","6.180108547210693","6.180108547210693","6.180108547210693"
"1281","6.529761791229248","6.529761791229248","6.529761791229248"
"1282","6.364315986633301","6.364315986633301","6.364315986633301"
"1283","6.45216178894043","6.45216178894043","6.45216178894043"
"1284","6.68922758102417","6.68922758102417","6.68922758102417"
"1285","6.255321979522705","6.255321979522705","6.255321979522705"
"1286","6.519794940948486","6.519794940948486","6.519794940948486"
"1287","6.217523097991943","6.217523097991943","6.217523097991943"
"1288","6.17564582824707","6.17564582824707","6.17564582824707"
"1289","6.338892459869385","6.338892459869385","6.338892459869385"
"1290","6.6399126052856445","6.6399126052856445","6.6399126052856445"
"1291","6.294277191162109","6.294277191162109","6.294277191162109"
"1292","6.915569305419922","6.915569305419922","6.915569305419922"
"1293","6.441671371459961","6.441671371459961","6.441671371459961"
"1294","6.757247447967529","6.757247447967529","6.757247447967529"
"1295","6.782251834869385","6.782251834869385","6.782251834869385"
"1296","6.608160972595215","6.608160972595215","6.608160972595215"
"1297","6.288064002990723","6.288064002990723","6.288064002990723"
"1298","6.065277099609375","6.065277099609375","6.065277099609375"
"1299","6.755146503448486","6.755146503448486","6.755146503448486"
"1300","7.055118560791016","7.055118560791016","7.055118560791016"
"1301","6.621140956878662","6.621140956878662","6.621140956878662"
"1302","6.813109397888184","6.813109397888184","6.813109397888184"
"1303","6.701019287109375","6.701019287109375","6.701019287109375"
"1304","6.703250885009766","6.703250885009766","6.703250885009766"
"1305","6.614083766937256","6.614083766937256","6.614083766937256"
"1306","6.956019401550293","6.956019401550293","6.956019401550293"
"1307","6.517232894897461","6.517232894897461","6.517232894897461"
"1308","6.704912185668945","6.704912185668945","6.704912185668945"
"1309","6.43646764755249","6.43646764755249","6.43646764755249"
"1310","6.653440952301025","6.653440952301025","6.653440952301025"
"1311","6.870107173919678","6.870107173919678","6.870107173919678"
"1312","6.873531341552734","6.873531341552734","6.873531341552734"
"1313","6.252183437347412","6.252183437347412","6.252183437347412"
"1314","6.879096031188965","6.879096031188965","6.879096031188965"
"1315","6.627002239227295","6.627002239227295","6.627002239227295"
"1316","6.535320281982422","6.535320281982422","6.535320281982422"
"1317","6.207651138305664","6.207651138305664","6.207651138305664"
"1318","6.097011089324951","6.097011089324951","6.097011089324951"
"1319","6.83869743347168","6.83869743347168","6.83869743347168"
"1320","6.1634368896484375","6.1634368896484375","6.1634368896484375"
"1321","6.479641437530518","6.479641437530518","6.479641437530518"
"1322","6.26302433013916","6.26302433013916","6.26302433013916"
"1323","7.014748573303223","7.014748573303223","7.014748573303223"
"1324","6.693996906280518","6.693996906280518","6.693996906280518"
"1325","6.375771999359131","6.375771999359131","6.375771999359131"
"1326","5.82717752456665","5.82717752456665","5.82717752456665"
"1327","6.436697483062744","6.436697483062744","6.436697483062744"
"1328","6.590912818908691","6.590912818908691","6.590912818908691"
"1329","6.958982467651367","6.958982467651367","6.958982467651367"
"1330","6.942958354949951","6.942958354949951","6.942958354949951"
"1331","6.556049346923828","6.556049346923828","6.556049346923828"
"1332","6.609283447265625","6.609283447265625","6.609283447265625"
"1333","6.413794040679932","6.413794040679932","6.413794040679932"
"1334","5.742241382598877","5.742241382598877","5.742241382598877"
"1335","6.817261219024658","6.817261219024658","6.817261219024658"
"1336","6.509837627410889","6.509837627410889","6.509837627410889"
"1337","6.416933059692383","6.416933059692383","6.416933059692383"
"1338","6.104935169219971","6.104935169219971","6.104935169219971"
"1339","6.995565414428711","6.995565414428711","6.995565414428711"
"1340","5.653133392333984","5.653133392333984","5.653133392333984"
"1341","6.234238147735596","6.234238147735596","6.234238147735596"
"1342","6.634374141693115","6.634374141693115","6.634374141693115"
"1343","6.781479358673096","6.781479358673096","6.781479358673096"
"1344","6.797760963439941","6.797760963439941","6.797760963439941"
"1345","6.860424041748047","6.860424041748047","6.860424041748047"
"1346","6.3611955642700195","6.3611955642700195","6.3611955642700195"
"1347","6.955843448638916","6.955843448638916","6.955843448638916"
"1348","6.629222869873047","6.629222869873047","6.629222869873047"
"1349","6.3658552169799805","6.3658552169799805","6.3658552169799805"
"1350","6.369013786315918","6.369013786315918","6.369013786315918"
"1351","6.415409564971924","6.415409564971924","6.415409564971924"
"1352","6.419407844543457","6.419407844543457","6.419407844543457"
"1353","6.77402400970459","6.77402400970459","6.77402400970459"
"1354","6.75091028213501","6.75091028213501","6.75091028213501"
"1355","6.614657878875732","6.614657878875732","6.614657878875732"
"1356","6.560105800628662","6.560105800628662","6.560105800628662"
"1357","6.7388386726379395","6.7388386726379395","6.7388386726379395"
"1358","6.367417335510254","6.367417335510254","6.367417335510254"
"1359","6.45382022857666","6.45382022857666","6.45382022857666"
"1360","6.745605945587158","6.745605945587158","6.745605945587158"
"1361","6.443802833557129","6.443802833557129","6.443802833557129"
"1362","6.960871696472168","6.960871696472168","6.960871696472168"
"1363","6.72020959854126","6.72020959854126","6.72020959854126"
"1364","7.003952980041504","7.003952980041504","7.003952980041504"
"1365","6.352963924407959","6.352963924407959","6.352963924407959"
"1366","6.3250532150268555","6.3250532150268555","6.3250532150268555"
"1367","6.245426654815674","6.245426654815674","6.245426654815674"
"1368","7.0905866622924805","7.0905866622924805","7.0905866622924805"
"1369","6.730457305908203","6.730457305908203","6.730457305908203"
"1370","6.748409748077393","6.748409748077393","6.748409748077393"
"1371","6.818935871124268","6.818935871124268","6.818935871124268"
"1372","7.430671215057373","7.430671215057373","7.430671215057373"
"1373","6.7538604736328125","6.7538604736328125","6.7538604736328125"
"1374","6.695157051086426","6.695157051086426","6.695157051086426"
"1375","6.377236843109131","6.377236843109131","6.377236843109131"
"1376","6.205418586730957","6.205418586730957","6.205418586730957"
"1377","6.7948784828186035","6.7948784828186035","6.7948784828186035"
"1378","6.7282304763793945","6.7282304763793945","6.7282304763793945"
"1379","6.684632778167725","6.684632778167725","6.684632778167725"
"1380","6.914120197296143","6.914120197296143","6.914120197296143"
"1381","6.786600112915039","6.786600112915039","6.786600112915039"
"1382","6.6221604347229","6.6221604347229","6.6221604347229"
"1383","6.667041778564453","6.667041778564453","6.667041778564453"
"1384","6.430501937866211","6.430501937866211","6.430501937866211"
"1385","6.03145694732666","6.03145694732666","6.03145694732666"
"1386","7.091375350952148","7.091375350952148","7.091375350952148"
"1387","5.9735002517700195","5.9735002517700195","5.9735002517700195"
"1388","6.513256549835205","6.513256549835205","6.513256549835205"
"1389","6.501509666442871","6.501509666442871","6.501509666442871"
"1390","6.2050018310546875","6.2050018310546875","6.2050018310546875"
"1391","6.752823352813721","6.752823352813721","6.752823352813721"
"1392","6.619924545288086","6.619924545288086","6.619924545288086"
"1393","6.341081142425537","6.341081142425537","6.341081142425537"
"1394","6.407317638397217","6.407317638397217","6.407317638397217"
"1395","5.880136966705322","5.880136966705322","5.880136966705322"
"1396","6.3856072425842285","6.3856072425842285","6.3856072425842285"
"1397","6.955552577972412","6.955552577972412","6.955552577972412"
"1398","6.637025356292725","6.637025356292725","6.637025356292725"
"1399","6.268422603607178","6.268422603607178","6.268422603607178"
"1400","6.510765552520752","6.510765552520752","6.510765552520752"
"1401","6.416576385498047","6.416576385498047","6.416576385498047"
"1402","6.096323013305664","6.096323013305664","6.096323013305664"
"1403","6.375363826751709","6.375363826751709","6.375363826751709"
"1404","6.892500877380371","6.892500877380371","6.892500877380371"
"1405","6.212529182434082","6.212529182434082","6.212529182434082"
"1406","6.437290668487549","6.437290668487549","6.437290668487549"
"1407","6.412966728210449","6.412966728210449","6.412966728210449"
"1408","6.046624660491943","6.046624660491943","6.046624660491943"
"1409","6.659642219543457","6.659642219543457","6.659642219543457"
"1410","6.793210983276367","6.793210983276367","6.793210983276367"
"1411","6.57588005065918","6.57588005065918","6.57588005065918"
"1412","6.599705696105957","6.599705696105957","6.599705696105957"
"1413","6.852608680725098","6.852608680725098","6.852608680725098"
"1414","6.774582862854004","6.774582862854004","6.774582862854004"
"1415","6.430012226104736","6.430012226104736","6.430012226104736"
"1416","6.641658306121826","6.641658306121826","6.641658306121826"
"1417","5.496632099151611","5.496632099151611","5.496632099151611"
"1418","6.109131336212158","6.109131336212158","6.109131336212158"
"1419","6.176429748535156","6.176429748535156","6.176429748535156"
"1420","6.408100128173828","6.408100128173828","6.408100128173828"
"1421","6.462418556213379","6.462418556213379","6.462418556213379"
"1422","6.788968563079834","6.788968563079834","6.788968563079834"
"1423","6.2925519943237305","6.2925519943237305","6.2925519943237305"
"1424","6.960270404815674","6.960270404815674","6.960270404815674"
"1425","6.6220808029174805","6.6220808029174805","6.6220808029174805"
"1426","6.896566390991211","6.896566390991211","6.896566390991211"
"1427","6.110050678253174","6.110050678253174","6.110050678253174"
"1428","6.038365364074707","6.038365364074707","6.038365364074707"
"1429","6.500059604644775","6.500059604644775","6.500059604644775"
"1430","6.626035213470459","6.626035213470459","6.626035213470459"
"1431","7.128145217895508","7.128145217895508","7.128145217895508"
"1432","6.961414337158203","6.961414337158203","6.961414337158203"
"1433","8.979704856872559","8.979704856872559","8.979704856872559"
"1434","6.2343621253967285","6.2343621253967285","6.2343621253967285"
"1435","7.245359897613525","7.245359897613525","7.245359897613525"
"1436","6.330791473388672","6.330791473388672","6.330791473388672"
"1437","6.479509353637695","6.479509353637695","6.479509353637695"
"1438","6.298758029937744","6.298758029937744","6.298758029937744"
"1439","6.250357627868652","6.250357627868652","6.250357627868652"
"1440","6.3510942459106445","6.3510942459106445","6.3510942459106445"
"1441","6.152552604675293","6.152552604675293","6.152552604675293"
"1442","6.966978549957275","6.966978549957275","6.966978549957275"
"1443","6.22578239440918","6.22578239440918","6.22578239440918"
"1444","7.149218559265137","7.149218559265137","7.149218559265137"
"1445","6.456545829772949","6.456545829772949","6.456545829772949"
"1446","6.434254169464111","6.434254169464111","6.434254169464111"
"1447","6.206174373626709","6.206174373626709","6.206174373626709"
"1448","6.560660362243652","6.560660362243652","6.560660362243652"
"1449","5.895323276519775","5.895323276519775","5.895323276519775"
"1450","6.3715901374816895","6.3715901374816895","6.3715901374816895"
"1451","6.81585168838501","6.81585168838501","6.81585168838501"
"1452","6.612565994262695","6.612565994262695","6.612565994262695"
"1453","6.374155044555664","6.374155044555664","6.374155044555664"
"1454","6.025864124298096","6.025864124298096","6.025864124298096"
"1455","6.2702789306640625","6.2702789306640625","6.2702789306640625"
"1456","6.8715667724609375","6.8715667724609375","6.8715667724609375"
"1457","5.848874568939209","5.848874568939209","5.848874568939209"
"1458","6.396877288818359","6.396877288818359","6.396877288818359"
"1459","5.92097806930542","5.92097806930542","5.92097806930542"
"1460","6.627627849578857","6.627627849578857","6.627627849578857"
"1461","7.045376777648926","7.045376777648926","7.045376777648926"
"1462","6.654737949371338","6.654737949371338","6.654737949371338"
"1463","5.902575492858887","5.902575492858887","5.902575492858887"
"1464","6.632625102996826","6.632625102996826","6.632625102996826"
"1465","6.089562892913818","6.089562892913818","6.089562892913818"
"1466","6.065334796905518","6.065334796905518","6.065334796905518"
"1467","6.2658281326293945","6.2658281326293945","6.2658281326293945"
"1468","6.183879375457764","6.183879375457764","6.183879375457764"
"1469","6.368858337402344","6.368858337402344","6.368858337402344"
"1470","6.739157676696777","6.739157676696777","6.739157676696777"
"1471","5.664483547210693","5.664483547210693","5.664483547210693"
"1472","6.276011943817139","6.276011943817139","6.276011943817139"
"1473","6.262221336364746","6.262221336364746","6.262221336364746"
"1474","6.477358818054199","6.477358818054199","6.477358818054199"
"1475","6.556922912597656","6.556922912597656","6.556922912597656"
"1476","6.599646091461182","6.599646091461182","6.599646091461182"
"1477","6.231410026550293","6.231410026550293","6.231410026550293"
"1478","6.282254695892334","6.282254695892334","6.282254695892334"
"1479","6.140024662017822","6.140024662017822","6.140024662017822"
"1480","6.696400165557861","6.696400165557861","6.696400165557861"
"1481","6.535159587860107","6.535159587860107","6.535159587860107"
"1482","7.038058757781982","7.038058757781982","7.038058757781982"
"1483","5.760730743408203","5.760730743408203","5.760730743408203"
"1484","6.393939971923828","6.393939971923828","6.393939971923828"
"1485","6.3945088386535645","6.3945088386535645","6.3945088386535645"
"1486","6.925676345825195","6.925676345825195","6.925676345825195"
"1487","6.040645122528076","6.040645122528076","6.040645122528076"
"1488","6.335421085357666","6.335421085357666","6.335421085357666"
"1489","6.058522701263428","6.058522701263428","6.058522701263428"
"1490","6.793521404266357","6.793521404266357","6.793521404266357"
"1491","6.3633623123168945","6.3633623123168945","6.3633623123168945"
"1492","6.38084602355957","6.38084602355957","6.38084602355957"
"1493","5.977660655975342","5.977660655975342","5.977660655975342"
"1494","6.444257736206055","6.444257736206055","6.444257736206055"
"1495","6.605716228485107","6.605716228485107","6.605716228485107"
"1496","5.763584136962891","5.763584136962891","5.763584136962891"
"1497","6.122634410858154","6.122634410858154","6.122634410858154"
"1498","6.659858703613281","6.659858703613281","6.659858703613281"
"1499","6.045127868652344","6.045127868652344","6.045127868652344"
"1500","6.083216667175293","6.083216667175293","6.083216667175293"
"1501","6.406158447265625","6.406158447265625","6.406158447265625"
"1502","6.3942341804504395","6.3942341804504395","6.3942341804504395"
"1503","7.293190002441406","7.293190002441406","7.293190002441406"
"1504","7.514499664306641","7.514499664306641","7.514499664306641"
"1505","5.94441556930542","5.94441556930542","5.94441556930542"
"1506","6.223832607269287","6.223832607269287","6.223832607269287"
"1507","6.775912761688232","6.775912761688232","6.775912761688232"
"1508","6.386329174041748","6.386329174041748","6.386329174041748"
"1509","6.823025703430176","6.823025703430176","6.823025703430176"
"1510","6.051645755767822","6.051645755767822","6.051645755767822"
"1511","6.4531779289245605","6.4531779289245605","6.4531779289245605"
"1512","6.015712261199951","6.015712261199951","6.015712261199951"
"1513","6.645927429199219","6.645927429199219","6.645927429199219"
"1514","6.344479560852051","6.344479560852051","6.344479560852051"
"1515","6.4188737869262695","6.4188737869262695","6.4188737869262695"
"1516","6.489738464355469","6.489738464355469","6.489738464355469"
"1517","6.213622093200684","6.213622093200684","6.213622093200684"
"1518","6.990810394287109","6.990810394287109","6.990810394287109"
"1519","6.636562824249268","6.636562824249268","6.636562824249268"
"1520","6.219073295593262","6.219073295593262","6.219073295593262"
"1521","6.201513767242432","6.201513767242432","6.201513767242432"
"1522","5.843297481536865","5.843297481536865","5.843297481536865"
"1523","5.98618745803833","5.98618745803833","5.98618745803833"
"1524","6.314424514770508","6.314424514770508","6.314424514770508"
"1525","6.209285736083984","6.209285736083984","6.209285736083984"
"1526","6.349830150604248","6.349830150604248","6.349830150604248"
"1527","6.372530937194824","6.372530937194824","6.372530937194824"
"1528","5.973994731903076","5.973994731903076","5.973994731903076"
"1529","5.957437515258789","5.957437515258789","5.957437515258789"
"1530","6.44288444519043","6.44288444519043","6.44288444519043"
"1531","6.561816215515137","6.561816215515137","6.561816215515137"
"1532","6.27869987487793","6.27869987487793","6.27869987487793"
"1533","6.043902397155762","6.043902397155762","6.043902397155762"
"1534","6.142222881317139","6.142222881317139","6.142222881317139"
"1535","6.840907573699951","6.840907573699951","6.840907573699951"
"1536","5.970616817474365","5.970616817474365","5.970616817474365"
"1537","6.1690263748168945","6.1690263748168945","6.1690263748168945"
"1538","6.984945774078369","6.984945774078369","6.984945774078369"
"1539","6.77520227432251","6.77520227432251","6.77520227432251"
"1540","6.2547101974487305","6.2547101974487305","6.2547101974487305"
"1541","5.932171821594238","5.932171821594238","5.932171821594238"
"1542","7.015249729156494","7.015249729156494","7.015249729156494"
"1543","6.226614475250244","6.226614475250244","6.226614475250244"
"1544","6.7773027420043945","6.7773027420043945","6.7773027420043945"
"1545","6.846043586730957","6.846043586730957","6.846043586730957"
"1546","6.15099573135376","6.15099573135376","6.15099573135376"
"1547","5.905459880828857","5.905459880828857","5.905459880828857"
"1548","6.482065677642822","6.482065677642822","6.482065677642822"
"1549","6.351155757904053","6.351155757904053","6.351155757904053"
"1550","5.922476291656494","5.922476291656494","5.922476291656494"
"1551","7.0108184814453125","7.0108184814453125","7.0108184814453125"
"1552","6.22348165512085","6.22348165512085","6.22348165512085"
"1553","6.434730529785156","6.434730529785156","6.434730529785156"
"1554","6.183348178863525","6.183348178863525","6.183348178863525"
"1555","6.457147598266602","6.457147598266602","6.457147598266602"
"1556","6.52773380279541","6.52773380279541","6.52773380279541"
"1557","6.787792682647705","6.787792682647705","6.787792682647705"
"1558","6.959519386291504","6.959519386291504","6.959519386291504"
"1559","6.051984786987305","6.051984786987305","6.051984786987305"
"1560","6.618256568908691","6.618256568908691","6.618256568908691"
"1561","6.2914299964904785","6.2914299964904785","6.2914299964904785"
"1562","6.835704803466797","6.835704803466797","6.835704803466797"
"1563","6.077971935272217","6.077971935272217","6.077971935272217"
"1564","6.849642753601074","6.849642753601074","6.849642753601074"
"1565","6.248010158538818","6.248010158538818","6.248010158538818"
"1566","6.6922926902771","6.6922926902771","6.6922926902771"
"1567","6.365316390991211","6.365316390991211","6.365316390991211"
"1568","6.177746772766113","6.177746772766113","6.177746772766113"
"1569","6.51615571975708","6.51615571975708","6.51615571975708"
"1570","6.415659427642822","6.415659427642822","6.415659427642822"
"1571","6.601518630981445","6.601518630981445","6.601518630981445"
"1572","6.584768295288086","6.584768295288086","6.584768295288086"
"1573","6.848689556121826","6.848689556121826","6.848689556121826"
"1574","6.035043239593506","6.035043239593506","6.035043239593506"
"1575","6.338985919952393","6.338985919952393","6.338985919952393"
"1576","6.396768569946289","6.396768569946289","6.396768569946289"
"1577","7.383218288421631","7.383218288421631","7.383218288421631"
"1578","6.424923896789551","6.424923896789551","6.424923896789551"
"1579","6.26024055480957","6.26024055480957","6.26024055480957"
"1580","6.557711124420166","6.557711124420166","6.557711124420166"
"1581","6.464033603668213","6.464033603668213","6.464033603668213"
"1582","5.9504876136779785","5.9504876136779785","5.9504876136779785"
"1583","7.134947299957275","7.134947299957275","7.134947299957275"
"1584","6.216911792755127","6.216911792755127","6.216911792755127"
"1585","6.424317359924316","6.424317359924316","6.424317359924316"
"1586","6.213610649108887","6.213610649108887","6.213610649108887"
"1587","6.036937236785889","6.036937236785889","6.036937236785889"
"1588","6.783868312835693","6.783868312835693","6.783868312835693"
"1589","6.100316524505615","6.100316524505615","6.100316524505615"
"1590","6.128743648529053","6.128743648529053","6.128743648529053"
"1591","5.817216873168945","5.817216873168945","5.817216873168945"
"1592","6.404646873474121","6.404646873474121","6.404646873474121"
"1593","7.315354824066162","7.315354824066162","7.315354824066162"
"1594","5.789748668670654","5.789748668670654","5.789748668670654"
"1595","5.131128787994385","5.131128787994385","5.131128787994385"
"1596","6.56141471862793","6.56141471862793","6.56141471862793"
"1597","6.795334815979004","6.795334815979004","6.795334815979004"
"1598","6.796333312988281","6.796333312988281","6.796333312988281"
"1599","6.395905494689941","6.395905494689941","6.395905494689941"
"1600","6.538700580596924","6.538700580596924","6.538700580596924"
"1601","6.014930725097656","6.014930725097656","6.014930725097656"
"1602","6.392886638641357","6.392886638641357","6.392886638641357"
"1603","6.401009559631348","6.401009559631348","6.401009559631348"
"1604","6.542771339416504","6.542771339416504","6.542771339416504"
"1605","6.636972427368164","6.636972427368164","6.636972427368164"
"1606","5.665960311889648","5.665960311889648","5.665960311889648"
"1607","6.919051647186279","6.919051647186279","6.919051647186279"
"1608","5.656222343444824","5.656222343444824","5.656222343444824"
"1609","6.649940013885498","6.649940013885498","6.649940013885498"
"1610","6.364769458770752","6.364769458770752","6.364769458770752"
"1611","7.854972839355469","7.854972839355469","7.854972839355469"
"1612","7.031705379486084","7.031705379486084","7.031705379486084"
"1613","6.811760425567627","6.811760425567627","6.811760425567627"
"1614","6.354765892028809","6.354765892028809","6.354765892028809"
"1615","6.0873942375183105","6.0873942375183105","6.0873942375183105"
"1616","6.4453864097595215","6.4453864097595215","6.4453864097595215"
"1617","5.858038425445557","5.858038425445557","5.858038425445557"
"1618","6.716073513031006","6.716073513031006","6.716073513031006"
"1619","5.794121265411377","5.794121265411377","5.794121265411377"
"1620","6.943523406982422","6.943523406982422","6.943523406982422"
"1621","7.222737789154053","7.222737789154053","7.222737789154053"
"1622","6.230382919311523","6.230382919311523","6.230382919311523"
"1623","6.985771656036377","6.985771656036377","6.985771656036377"
"1624","6.357970237731934","6.357970237731934","6.357970237731934"
"1625","6.258575916290283","6.258575916290283","6.258575916290283"
"1626","6.6443047523498535","6.6443047523498535","6.6443047523498535"
"1627","5.498793601989746","5.498793601989746","5.498793601989746"
"1628","6.614048480987549","6.614048480987549","6.614048480987549"
"1629","6.286937236785889","6.286937236785889","6.286937236785889"
"1630","6.261419773101807","6.261419773101807","6.261419773101807"
"1631","6.423461437225342","6.423461437225342","6.423461437225342"
"1632","6.035386085510254","6.035386085510254","6.035386085510254"
"1633","6.081464767456055","6.081464767456055","6.081464767456055"
"1634","6.948416233062744","6.948416233062744","6.948416233062744"
"1635","6.194270610809326","6.194270610809326","6.194270610809326"
"1636","6.380724906921387","6.380724906921387","6.380724906921387"
"1637","6.474520206451416","6.474520206451416","6.474520206451416"
"1638","5.861600399017334","5.861600399017334","5.861600399017334"
"1639","6.579009532928467","6.579009532928467","6.579009532928467"
"1640","6.285021781921387","6.285021781921387","6.285021781921387"
"1641","6.30804443359375","6.30804443359375","6.30804443359375"
"1642","8.120301246643066","8.120301246643066","8.120301246643066"
"1643","6.4230055809021","6.4230055809021","6.4230055809021"
"1644","6.440850734710693","6.440850734710693","6.440850734710693"
"1645","6.430173873901367","6.430173873901367","6.430173873901367"
"1646","6.568597793579102","6.568597793579102","6.568597793579102"
"1647","5.7081193923950195","5.7081193923950195","5.7081193923950195"
"1648","7.773618698120117","7.773618698120117","7.773618698120117"
"1649","6.3467512130737305","6.3467512130737305","6.3467512130737305"
"1650","6.4817962646484375","6.4817962646484375","6.4817962646484375"
"1651","6.323407173156738","6.323407173156738","6.323407173156738"
"1652","6.207991600036621","6.207991600036621","6.207991600036621"
"1653","6.201863765716553","6.201863765716553","6.201863765716553"
"1654","6.465759754180908","6.465759754180908","6.465759754180908"
"1655","6.443058013916016","6.443058013916016","6.443058013916016"
"1656","6.496497631072998","6.496497631072998","6.496497631072998"
"1657","6.2456231117248535","6.2456231117248535","6.2456231117248535"
"1658","6.4955267906188965","6.4955267906188965","6.4955267906188965"
"1659","6.245447158813477","6.245447158813477","6.245447158813477"
"1660","6.362290859222412","6.362290859222412","6.362290859222412"
"1661","6.497082233428955","6.497082233428955","6.497082233428955"
"1662","6.3013153076171875","6.3013153076171875","6.3013153076171875"
"1663","6.5899658203125","6.5899658203125","6.5899658203125"
"1664","7.014950752258301","7.014950752258301","7.014950752258301"
"1665","6.460481643676758","6.460481643676758","6.460481643676758"
"1666","6.210528373718262","6.210528373718262","6.210528373718262"
"1667","6.5046563148498535","6.5046563148498535","6.5046563148498535"
"1668","5.889186859130859","5.889186859130859","5.889186859130859"
"1669","6.360508441925049","6.360508441925049","6.360508441925049"
"1670","6.8397417068481445","6.8397417068481445","6.8397417068481445"
"1671","6.985696792602539","6.985696792602539","6.985696792602539"
"1672","6.629430294036865","6.629430294036865","6.629430294036865"
"1673","6.537782192230225","6.537782192230225","6.537782192230225"
"1674","6.833072662353516","6.833072662353516","6.833072662353516"
"1675","5.681777000427246","5.681777000427246","5.681777000427246"
"1676","6.437838554382324","6.437838554382324","6.437838554382324"
"1677","6.386366844177246","6.386366844177246","6.386366844177246"
"1678","6.098092555999756","6.098092555999756","6.098092555999756"
"1679","6.524660587310791","6.524660587310791","6.524660587310791"
"1680","5.479556083679199","5.479556083679199","5.479556083679199"
"1681","NaN","",""
"1682","7.17820405960083","7.17820405960083","7.17820405960083"
"1683","6.646927833557129","6.646927833557129","6.646927833557129"
"1684","6.419361114501953","6.419361114501953","6.419361114501953"
"1685","6.409453392028809","6.409453392028809","6.409453392028809"
"1686","6.301196098327637","6.301196098327637","6.301196098327637"
"1687","7.391310214996338","7.391310214996338","7.391310214996338"
"1688","6.483914852142334","6.483914852142334","6.483914852142334"
"1689","6.504177570343018","6.504177570343018","6.504177570343018"
"1690","7.267345905303955","7.267345905303955","7.267345905303955"
"1691","5.811168193817139","5.811168193817139","5.811168193817139"
"1692","6.114500522613525","6.114500522613525","6.114500522613525"
"1693","6.56139612197876","6.56139612197876","6.56139612197876"
"1694","6.524885177612305","6.524885177612305","6.524885177612305"
"1695","6.223396301269531","6.223396301269531","6.223396301269531"
"1696","6.232003211975098","6.232003211975098","6.232003211975098"
"1697","7.785066604614258","7.785066604614258","7.785066604614258"
"1698","6.7507429122924805","6.7507429122924805","6.7507429122924805"
"1699","6.875052452087402","6.875052452087402","6.875052452087402"
"1700","6.535752296447754","6.535752296447754","6.535752296447754"
"1701","6.023372650146484","6.023372650146484","6.023372650146484"
"1702","6.877284526824951","6.877284526824951","6.877284526824951"
"1703","6.5242919921875","6.5242919921875","6.5242919921875"
"1704","6.057308673858643","6.057308673858643","6.057308673858643"
"1705","6.573058128356934","6.573058128356934","6.573058128356934"
"1706","7.059195041656494","7.059195041656494","7.059195041656494"
"1707","6.006131649017334","6.006131649017334","6.006131649017334"
"1708","6.812685966491699","6.812685966491699","6.812685966491699"
"1709","6.520814418792725","6.520814418792725","6.520814418792725"
"1710","6.307008743286133","6.307008743286133","6.307008743286133"
"1711","6.680686950683594","6.680686950683594","6.680686950683594"
"1712","6.862718105316162","6.862718105316162","6.862718105316162"
"1713","7.316873550415039","7.316873550415039","7.316873550415039"
"1714","5.808152675628662","5.808152675628662","5.808152675628662"
"1715","6.187305927276611","6.187305927276611","6.187305927276611"
"1716","6.113892078399658","6.113892078399658","6.113892078399658"
"1717","6.719024181365967","6.719024181365967","6.719024181365967"
"1718","5.971321105957031","5.971321105957031","5.971321105957031"
"1719","6.504526138305664","6.504526138305664","6.504526138305664"
"1720","6.336517333984375","6.336517333984375","6.336517333984375"
"1721","6.18721342086792","6.18721342086792","6.18721342086792"
"1722","6.504868507385254","6.504868507385254","6.504868507385254"
"1723","5.871486186981201","5.871486186981201","5.871486186981201"
"1724","6.175525188446045","6.175525188446045","6.175525188446045"
"1725","6.002032279968262","6.002032279968262","6.002032279968262"
"1726","6.304847240447998","6.304847240447998","6.304847240447998"
"1727","6.108644485473633","6.108644485473633","6.108644485473633"
"1728","5.864641189575195","5.864641189575195","5.864641189575195"
"1729","6.006252765655518","6.006252765655518","6.006252765655518"
"1730","5.84199857711792","5.84199857711792","5.84199857711792"
"1731","6.290602207183838","6.290602207183838","6.290602207183838"
"1732","5.768038749694824","5.768038749694824","5.768038749694824"
"1733","6.463901042938232","6.463901042938232","6.463901042938232"
"1734","6.286191463470459","6.286191463470459","6.286191463470459"
"1735","6.403843402862549","6.403843402862549","6.403843402862549"
"1736","6.068938255310059","6.068938255310059","6.068938255310059"
"1737","6.333707332611084","6.333707332611084","6.333707332611084"
"1738","6.145737648010254","6.145737648010254","6.145737648010254"
"1739","5.864126205444336","5.864126205444336","5.864126205444336"
"1740","5.8973236083984375","5.8973236083984375","5.8973236083984375"
"1741","6.633302688598633","6.633302688598633","6.633302688598633"
"1742","6.5058698654174805","6.5058698654174805","6.5058698654174805"
"1743","6.554098606109619","6.554098606109619","6.554098606109619"
"1744","6.011010646820068","6.011010646820068","6.011010646820068"
"1745","6.247721195220947","6.247721195220947","6.247721195220947"
"1746","5.549980640411377","5.549980640411377","5.549980640411377"
"1747","6.887607097625732","6.887607097625732","6.887607097625732"
"1748","6.2603960037231445","6.2603960037231445","6.2603960037231445"
"1749","6.202061176300049","6.202061176300049","6.202061176300049"
"1750","5.419059753417969","5.419059753417969","5.419059753417969"
"1751","6.1467108726501465","6.1467108726501465","6.1467108726501465"
"1752","6.334316730499268","6.334316730499268","6.334316730499268"
"1753","6.239594459533691","6.239594459533691","6.239594459533691"
"1754","6.2306108474731445","6.2306108474731445","6.2306108474731445"
"1755","6.522822380065918","6.522822380065918","6.522822380065918"
"1756","6.483962059020996","6.483962059020996","6.483962059020996"
"1757","5.890312671661377","5.890312671661377","5.890312671661377"
"1758","5.708390235900879","5.708390235900879","5.708390235900879"
"1759","6.246804237365723","6.246804237365723","6.246804237365723"
"1760","6.487253665924072","6.487253665924072","6.487253665924072"
"1761","6.651444435119629","6.651444435119629","6.651444435119629"
"1762","6.137730598449707","6.137730598449707","6.137730598449707"
"1763","6.381263732910156","6.381263732910156","6.381263732910156"
"1764","6.237433433532715","6.237433433532715","6.237433433532715"
"1765","6.146533966064453","6.146533966064453","6.146533966064453"
"1766","6.138203144073486","6.138203144073486","6.138203144073486"
"1767","6.49071741104126","6.49071741104126","6.49071741104126"
"1768","6.722447395324707","6.722447395324707","6.722447395324707"
"1769","6.391885757446289","6.391885757446289","6.391885757446289"
"1770","6.538219928741455","6.538219928741455","6.538219928741455"
"1771","5.922153472900391","5.922153472900391","5.922153472900391"
"1772","6.014319896697998","6.014319896697998","6.014319896697998"
"1773","5.517749309539795","5.517749309539795","5.517749309539795"
"1774","7.1100850105285645","7.1100850105285645","7.1100850105285645"
"1775","6.096588134765625","6.096588134765625","6.096588134765625"
"1776","7.120039463043213","7.120039463043213","7.120039463043213"
"1777","6.237935543060303","6.237935543060303","6.237935543060303"
"1778","6.232398986816406","6.232398986816406","6.232398986816406"
"1779","6.174100875854492","6.174100875854492","6.174100875854492"
"1780","6.033951282501221","6.033951282501221","6.033951282501221"
"1781","6.2582502365112305","6.2582502365112305","6.2582502365112305"
"1782","6.259448528289795","6.259448528289795","6.259448528289795"
"1783","6.159770965576172","6.159770965576172","6.159770965576172"
"1784","6.469882488250732","6.469882488250732","6.469882488250732"
"1785","6.438187599182129","6.438187599182129","6.438187599182129"
"1786","5.055500507354736","5.055500507354736","5.055500507354736"
"1787","6.23936653137207","6.23936653137207","6.23936653137207"
"1788","7.860294818878174","7.860294818878174","7.860294818878174"
"1789","5.880309581756592","5.880309581756592","5.880309581756592"
"1790","6.158405780792236","6.158405780792236","6.158405780792236"
"1791","5.722079277038574","5.722079277038574","5.722079277038574"
"1792","6.0140485763549805","6.0140485763549805","6.0140485763549805"
"1793","6.4819488525390625","6.4819488525390625","6.4819488525390625"
"1794","6.399727821350098","6.399727821350098","6.399727821350098"
"1795","6.1197357177734375","6.1197357177734375","6.1197357177734375"
"1796","6.307384967803955","6.307384967803955","6.307384967803955"
"1797","6.333315849304199","6.333315849304199","6.333315849304199"
"1798","6.310364723205566","6.310364723205566","6.310364723205566"
"1799","6.216455936431885","6.216455936431885","6.216455936431885"
"1800","6.090104579925537","6.090104579925537","6.090104579925537"
"1801","5.982802867889404","5.982802867889404","5.982802867889404"
"1802","6.344902038574219","6.344902038574219","6.344902038574219"
"1803","6.024787425994873","6.024787425994873","6.024787425994873"
"1804","6.463301181793213","6.463301181793213","6.463301181793213"
"1805","6.589127063751221","6.589127063751221","6.589127063751221"
"1806","6.502529621124268","6.502529621124268","6.502529621124268"
"1807","6.293884754180908","6.293884754180908","6.293884754180908"
"1808","6.0503339767456055","6.0503339767456055","6.0503339767456055"
"1809","6.333577632904053","6.333577632904053","6.333577632904053"
"1810","6.288454532623291","6.288454532623291","6.288454532623291"
"1811","6.97053337097168","6.97053337097168","6.97053337097168"
"1812","5.645378112792969","5.645378112792969","5.645378112792969"
"1813","6.33478307723999","6.33478307723999","6.33478307723999"
"1814","6.5933074951171875","6.5933074951171875","6.5933074951171875"
"1815","5.910457134246826","5.910457134246826","5.910457134246826"
"1816","6.358261585235596","6.358261585235596","6.358261585235596"
"1817","6.225424766540527","6.225424766540527","6.225424766540527"
"1818","5.859064102172852","5.859064102172852","5.859064102172852"
"1819","6.2877912521362305","6.2877912521362305","6.2877912521362305"
"1820","6.344753742218018","6.344753742218018","6.344753742218018"
"1821","6.15163516998291","6.15163516998291","6.15163516998291"
"1822","6.534173965454102","6.534173965454102","6.534173965454102"
"1823","6.553659915924072","6.553659915924072","6.553659915924072"
"1824","6.0163092613220215","6.0163092613220215","6.0163092613220215"
"1825","6.4570088386535645","6.4570088386535645","6.4570088386535645"
"1826","6.675951957702637","6.675951957702637","6.675951957702637"
"1827","6.548891067504883","6.548891067504883","6.548891067504883"
"1828","6.426236152648926","6.426236152648926","6.426236152648926"
"1829","6.30259370803833","6.30259370803833","6.30259370803833"
"1830","5.919530868530273","5.919530868530273","5.919530868530273"
"1831","6.473799228668213","6.473799228668213","6.473799228668213"
"1832","6.1285014152526855","6.1285014152526855","6.1285014152526855"
"1833","6.361076831817627","6.361076831817627","6.361076831817627"
"1834","5.45585823059082","5.45585823059082","5.45585823059082"
"1835","6.173919677734375","6.173919677734375","6.173919677734375"
"1836","5.89198637008667","5.89198637008667","5.89198637008667"
"1837","6.71413516998291","6.71413516998291","6.71413516998291"
"1838","6.8516058921813965","6.8516058921813965","6.8516058921813965"
"1839","5.485914707183838","5.485914707183838","5.485914707183838"
"1840","6.303608417510986","6.303608417510986","6.303608417510986"
"1841","6.447808265686035","6.447808265686035","6.447808265686035"
"1842","6.264063835144043","6.264063835144043","6.264063835144043"
"1843","6.277642726898193","6.277642726898193","6.277642726898193"
"1844","5.709915637969971","5.709915637969971","5.709915637969971"
"1845","6.463905334472656","6.463905334472656","6.463905334472656"
"1846","5.690806865692139","5.690806865692139","5.690806865692139"
"1847","5.293461799621582","5.293461799621582","5.293461799621582"
"1848","6.255362033843994","6.255362033843994","6.255362033843994"
"1849","6.630657196044922","6.630657196044922","6.630657196044922"
"1850","6.721164703369141","6.721164703369141","6.721164703369141"
"1851","8.589224815368652","8.589224815368652","8.589224815368652"
"1852","6.605517387390137","6.605517387390137","6.605517387390137"
"1853","6.254916667938232","6.254916667938232","6.254916667938232"
"1854","5.287878036499023","5.287878036499023","5.287878036499023"
"1855","6.549402236938477","6.549402236938477","6.549402236938477"
"1856","6.48755407333374","6.48755407333374","6.48755407333374"
"1857","5.9928364753723145","5.9928364753723145","5.9928364753723145"
"1858","6.147608757019043","6.147608757019043","6.147608757019043"
"1859","6.130176544189453","6.130176544189453","6.130176544189453"
"1860","7.0383429527282715","7.0383429527282715","7.0383429527282715"
"1861","5.701635837554932","5.701635837554932","5.701635837554932"
"1862","6.680558204650879","6.680558204650879","6.680558204650879"
"1863","6.363802909851074","6.363802909851074","6.363802909851074"
"1864","6.136524677276611","6.136524677276611","6.136524677276611"
"1865","6.887701511383057","6.887701511383057","6.887701511383057"
"1866","7.595388412475586","7.595388412475586","7.595388412475586"
"1867","7.057682514190674","7.057682514190674","7.057682514190674"
"1868","5.384930610656738","5.384930610656738","5.384930610656738"
"1869","6.523213863372803","6.523213863372803","6.523213863372803"
"1870","5.942396640777588","5.942396640777588","5.942396640777588"
"1871","6.6496968269348145","6.6496968269348145","6.6496968269348145"
"1872","7.069400787353516","7.069400787353516","7.069400787353516"
"1873","6.143700122833252","6.143700122833252","6.143700122833252"
"1874","5.986414909362793","5.986414909362793","5.986414909362793"
"1875","5.958199977874756","5.958199977874756","5.958199977874756"
"1876","6.1169328689575195","6.1169328689575195","6.1169328689575195"
"1877","5.668063640594482","5.668063640594482","5.668063640594482"
"1878","6.166605472564697","6.166605472564697","6.166605472564697"
"1879","5.826062202453613","5.826062202453613","5.826062202453613"
"1880","6.671902179718018","6.671902179718018","6.671902179718018"
"1881","6.429360389709473","6.429360389709473","6.429360389709473"
"1882","5.555756568908691","5.555756568908691","5.555756568908691"
"1883","7.208946228027344","7.208946228027344","7.208946228027344"
"1884","6.267062187194824","6.267062187194824","6.267062187194824"
"1885","6.17750358581543","6.17750358581543","6.17750358581543"
"1886","6.440968990325928","6.440968990325928","6.440968990325928"
"1887","6.141129493713379","6.141129493713379","6.141129493713379"
"1888","7.587116241455078","7.587116241455078","7.587116241455078"
"1889","6.386752605438232","6.386752605438232","6.386752605438232"
"1890","5.849085330963135","5.849085330963135","5.849085330963135"
"1891","8.020177841186523","8.020177841186523","8.020177841186523"
"1892","5.411403656005859","5.411403656005859","5.411403656005859"
"1893","6.520489692687988","6.520489692687988","6.520489692687988"
"1894","6.327224254608154","6.327224254608154","6.327224254608154"
"1895","5.353165149688721","5.353165149688721","5.353165149688721"
"1896","5.802402973175049","5.802402973175049","5.802402973175049"
"1897","5.897192001342773","5.897192001342773","5.897192001342773"
"1898","6.617847919464111","6.617847919464111","6.617847919464111"
"1899","6.425332069396973","6.425332069396973","6.425332069396973"
"1900","5.859370231628418","5.859370231628418","5.859370231628418"
"1901","5.820132732391357","5.820132732391357","5.820132732391357"
"1902","6.1118083000183105","6.1118083000183105","6.1118083000183105"
"1903","6.728296756744385","6.728296756744385","6.728296756744385"
"1904","5.821413993835449","5.821413993835449","5.821413993835449"
"1905","6.301037788391113","6.301037788391113","6.301037788391113"
"1906","6.4919209480285645","6.4919209480285645","6.4919209480285645"
"1907","7.000495433807373","7.000495433807373","7.000495433807373"
"1908","6.192789077758789","6.192789077758789","6.192789077758789"
"1909","5.953116416931152","5.953116416931152","5.953116416931152"
"1910","6.130039691925049","6.130039691925049","6.130039691925049"
"1911","6.527864933013916","6.527864933013916","6.527864933013916"
"1912","6.358585834503174","6.358585834503174","6.358585834503174"
"1913","6.5280914306640625","6.5280914306640625","6.5280914306640625"
"1914","5.804173469543457","5.804173469543457","5.804173469543457"
"1915","6.711957931518555","6.711957931518555","6.711957931518555"
"1916","6.868751049041748","6.868751049041748","6.868751049041748"
"1917","6.393996715545654","6.393996715545654","6.393996715545654"
"1918","6.367043972015381","6.367043972015381","6.367043972015381"
"1919","6.137760162353516","6.137760162353516","6.137760162353516"
"1920","5.69508171081543","5.69508171081543","5.69508171081543"
"1921","6.063668727874756","6.063668727874756","6.063668727874756"
"1922","6.030117988586426","6.030117988586426","6.030117988586426"
"1923","6.977023124694824","6.977023124694824","6.977023124694824"
"1924","6.45015287399292","6.45015287399292","6.45015287399292"
"1925","6.302561283111572","6.302561283111572","6.302561283111572"
"1926","6.199268341064453","6.199268341064453","6.199268341064453"
"1927","5.220880031585693","5.220880031585693","5.220880031585693"
"1928","5.651203632354736","5.651203632354736","5.651203632354736"
"1929","6.191806793212891","6.191806793212891","6.191806793212891"
"1930","6.125531196594238","6.125531196594238","6.125531196594238"
"1931","5.747405529022217","5.747405529022217","5.747405529022217"
"1932","5.872969150543213","5.872969150543213","5.872969150543213"
"1933","6.317076683044434","6.317076683044434","6.317076683044434"
"1934","5.729586601257324","5.729586601257324","5.729586601257324"
"1935","6.372469902038574","6.372469902038574","6.372469902038574"
"1936","5.447968006134033","5.447968006134033","5.447968006134033"
"1937","6.295910835266113","6.295910835266113","6.295910835266113"
"1938","6.5473408699035645","6.5473408699035645","6.5473408699035645"
"1939","5.6626434326171875","5.6626434326171875","5.6626434326171875"
"1940","6.8183112144470215","6.8183112144470215","6.8183112144470215"
"1941","5.9716572761535645","5.9716572761535645","5.9716572761535645"
"1942","5.686223030090332","5.686223030090332","5.686223030090332"
"1943","5.881560802459717","5.881560802459717","5.881560802459717"
"1944","6.293181419372559","6.293181419372559","6.293181419372559"
"1945","5.893631458282471","5.893631458282471","5.893631458282471"
"1946","6.142972946166992","6.142972946166992","6.142972946166992"
"1947","5.990089416503906","5.990089416503906","5.990089416503906"
"1948","6.720801830291748","6.720801830291748","6.720801830291748"
"1949","6.67509651184082","6.67509651184082","6.67509651184082"
"1950","6.276180267333984","6.276180267333984","6.276180267333984"
"1951","6.191197395324707","6.191197395324707","6.191197395324707"
"1952","5.267995357513428","5.267995357513428","5.267995357513428"
"1953","6.355357646942139","6.355357646942139","6.355357646942139"
"1954","6.543491363525391","6.543491363525391","6.543491363525391"
"1955","6.013835906982422","6.013835906982422","6.013835906982422"
"1956","6.403820991516113","6.403820991516113","6.403820991516113"
"1957","6.514618396759033","6.514618396759033","6.514618396759033"
"1958","6.483826637268066","6.483826637268066","6.483826637268066"
"1959","6.093946933746338","6.093946933746338","6.093946933746338"
"1960","5.939876556396484","5.939876556396484","5.939876556396484"
"1961","6.201000213623047","6.201000213623047","6.201000213623047"
"1962","5.883118629455566","5.883118629455566","5.883118629455566"
"1963","5.8543314933776855","5.8543314933776855","5.8543314933776855"
"1964","5.730593204498291","5.730593204498291","5.730593204498291"
"1965","5.9718403816223145","5.9718403816223145","5.9718403816223145"
"1966","6.012665271759033","6.012665271759033","6.012665271759033"
"1967","6.109875202178955","6.109875202178955","6.109875202178955"
"1968","6.113536834716797","6.113536834716797","6.113536834716797"
"1969","6.27521276473999","6.27521276473999","6.27521276473999"
"1970","6.330049991607666","6.330049991607666","6.330049991607666"
"1971","6.039313316345215","6.039313316345215","6.039313316345215"
"1972","6.300500392913818","6.300500392913818","6.300500392913818"
"1973","6.216879367828369","6.216879367828369","6.216879367828369"
"1974","5.817741870880127","5.817741870880127","5.817741870880127"
"1975","6.256145000457764","6.256145000457764","6.256145000457764"
"1976","6.453930377960205","6.453930377960205","6.453930377960205"
"1977","6.2784929275512695","6.2784929275512695","6.2784929275512695"
"1978","6.340669631958008","6.340669631958008","6.340669631958008"
"1979","7.090236663818359","7.090236663818359","7.090236663818359"
"1980","8.306432723999023","8.306432723999023","8.306432723999023"
"1981","6.394384384155273","6.394384384155273","6.394384384155273"
"1982","6.214443683624268","6.214443683624268","6.214443683624268"
"1983","5.7462944984436035","5.7462944984436035","5.7462944984436035"
"1984","6.526706218719482","6.526706218719482","6.526706218719482"
"1985","6.031702518463135","6.031702518463135","6.031702518463135"
"1986","5.88309383392334","5.88309383392334","5.88309383392334"
"1987","5.786003112792969","5.786003112792969","5.786003112792969"
"1988","5.435465335845947","5.435465335845947","5.435465335845947"
"1989","5.753594398498535","5.753594398498535","5.753594398498535"
"1990","6.521903991699219","6.521903991699219","6.521903991699219"
"1991","6.2518510818481445","6.2518510818481445","6.2518510818481445"
"1992","6.545051097869873","6.545051097869873","6.545051097869873"
"1993","6.386407375335693","6.386407375335693","6.386407375335693"
"1994","6.381150245666504","6.381150245666504","6.381150245666504"
"1995","6.378600120544434","6.378600120544434","6.378600120544434"
"1996","5.720216751098633","5.720216751098633","5.720216751098633"
"1997","6.140338897705078","6.140338897705078","6.140338897705078"
"1998","5.884394645690918","5.884394645690918","5.884394645690918"
"1999","6.211481094360352","6.211481094360352","6.211481094360352"
"2000","6.518157482147217","6.518157482147217","6.518157482147217"
"2001","6.306681156158447","6.306681156158447","6.306681156158447"
"2002","6.462557315826416","6.462557315826416","6.462557315826416"
"2003","6.190385818481445","6.190385818481445","6.190385818481445"
"2004","5.614831447601318","5.614831447601318","5.614831447601318"
"2005","6.341136932373047","6.341136932373047","6.341136932373047"
"2006","5.857525825500488","5.857525825500488","5.857525825500488"
"2007","6.304898738861084","6.304898738861084","6.304898738861084"
"2008","6.225146770477295","6.225146770477295","6.225146770477295"
"2009","5.998023986816406","5.998023986816406","5.998023986816406"
"2010","6.76536750793457","6.76536750793457","6.76536750793457"
"2011","5.9836554527282715","5.9836554527282715","5.9836554527282715"
"2012","5.855556011199951","5.855556011199951","5.855556011199951"
"2013","5.892598628997803","5.892598628997803","5.892598628997803"
"2014","5.936336994171143","5.936336994171143","5.936336994171143"
"2015","5.612221717834473","5.612221717834473","5.612221717834473"
"2016","6.435980319976807","6.435980319976807","6.435980319976807"
"2017","5.688339710235596","5.688339710235596","5.688339710235596"
"2018","6.252358913421631","6.252358913421631","6.252358913421631"
"2019","7.331632137298584","7.331632137298584","7.331632137298584"
"2020","6.292154312133789","6.292154312133789","6.292154312133789"
"2021","5.600715160369873","5.600715160369873","5.600715160369873"
"2022","6.833607196807861","6.833607196807861","6.833607196807861"
"2023","5.622775077819824","5.622775077819824","5.622775077819824"
"2024","5.640201091766357","5.640201091766357","5.640201091766357"
"2025","6.407004356384277","6.407004356384277","6.407004356384277"
"2026","5.973080158233643","5.973080158233643","5.973080158233643"
"2027","5.984460830688477","5.984460830688477","5.984460830688477"
"2028","6.451248645782471","6.451248645782471","6.451248645782471"
"2029","6.150762557983398","6.150762557983398","6.150762557983398"
"2030","5.68324089050293","5.68324089050293","5.68324089050293"
"2031","5.904860973358154","5.904860973358154","5.904860973358154"
"2032","7.149418354034424","7.149418354034424","7.149418354034424"
"2033","6.491039752960205","6.491039752960205","6.491039752960205"
"2034","6.138918399810791","6.138918399810791","6.138918399810791"
"2035","6.520148277282715","6.520148277282715","6.520148277282715"
"2036","5.9892964363098145","5.9892964363098145","5.9892964363098145"
"2037","5.724808692932129","5.724808692932129","5.724808692932129"
"2038","6.215511798858643","6.215511798858643","6.215511798858643"
"2039","6.686909198760986","6.686909198760986","6.686909198760986"
"2040","6.344613552093506","6.344613552093506","6.344613552093506"
"2041","5.5686516761779785","5.5686516761779785","5.5686516761779785"
"2042","6.140244483947754","6.140244483947754","6.140244483947754"
"2043","6.2859320640563965","6.2859320640563965","6.2859320640563965"
"2044","6.12493371963501","6.12493371963501","6.12493371963501"
"2045","6.261408805847168","6.261408805847168","6.261408805847168"
"2046","5.8922224044799805","5.8922224044799805","5.8922224044799805"
"2047","5.591452121734619","5.591452121734619","5.591452121734619"
"2048","5.418142318725586","5.418142318725586","5.418142318725586"
"2049","6.772678375244141","6.772678375244141","6.772678375244141"
"2050","6.704730033874512","6.704730033874512","6.704730033874512"
"2051","6.570789813995361","6.570789813995361","6.570789813995361"
"2052","6.333399295806885","6.333399295806885","6.333399295806885"
"2053","5.811263561248779","5.811263561248779","5.811263561248779"
"2054","5.877826690673828","5.877826690673828","5.877826690673828"
"2055","6.197815895080566","6.197815895080566","6.197815895080566"
"2056","6.434022426605225","6.434022426605225","6.434022426605225"
"2057","5.517723560333252","5.517723560333252","5.517723560333252"
"2058","6.298506736755371","6.298506736755371","6.298506736755371"
"2059","6.2779622077941895","6.2779622077941895","6.2779622077941895"
"2060","5.0612359046936035","5.0612359046936035","5.0612359046936035"
"2061","6.336398601531982","6.336398601531982","6.336398601531982"
"2062","6.244460105895996","6.244460105895996","6.244460105895996"
"2063","4.983636856079102","4.983636856079102","4.983636856079102"
"2064","6.307528018951416","6.307528018951416","6.307528018951416"
"2065","6.2184576988220215","6.2184576988220215","6.2184576988220215"
"2066","6.137750148773193","6.137750148773193","6.137750148773193"
"2067","6.310853481292725","6.310853481292725","6.310853481292725"
"2068","5.255990028381348","5.255990028381348","5.255990028381348"
"2069","6.2372941970825195","6.2372941970825195","6.2372941970825195"
"2070","6.157609939575195","6.157609939575195","6.157609939575195"
"2071","6.601504802703857","6.601504802703857","6.601504802703857"
"2072","5.744917869567871","5.744917869567871","5.744917869567871"
"2073","6.041586399078369","6.041586399078369","6.041586399078369"
"2074","6.946466445922852","6.946466445922852","6.946466445922852"
"2075","6.355179786682129","6.355179786682129","6.355179786682129"
"2076","6.25168514251709","6.25168514251709","6.25168514251709"
"2077","6.225818634033203","6.225818634033203","6.225818634033203"
"2078","6.385847091674805","6.385847091674805","6.385847091674805"
"2079","6.311635494232178","6.311635494232178","6.311635494232178"
"2080","6.508816242218018","6.508816242218018","6.508816242218018"
"2081","6.029786109924316","6.029786109924316","6.029786109924316"
"2082","5.745271682739258","5.745271682739258","5.745271682739258"
"2083","6.391387939453125","6.391387939453125","6.391387939453125"
"2084","5.915486812591553","5.915486812591553","5.915486812591553"
"2085","5.828289031982422","5.828289031982422","5.828289031982422"
"2086","5.861878395080566","5.861878395080566","5.861878395080566"
"2087","6.099246978759766","6.099246978759766","6.099246978759766"
"2088","6.8410868644714355","6.8410868644714355","6.8410868644714355"
"2089","5.882191181182861","5.882191181182861","5.882191181182861"
"2090","6.33825159072876","6.33825159072876","6.33825159072876"
"2091","6.493555545806885","6.493555545806885","6.493555545806885"
"2092","6.182408809661865","6.182408809661865","6.182408809661865"
"2093","5.8602447509765625","5.8602447509765625","5.8602447509765625"
"2094","5.875068187713623","5.875068187713623","5.875068187713623"
"2095","6.450660228729248","6.450660228729248","6.450660228729248"
"2096","5.892409324645996","5.892409324645996","5.892409324645996"
"2097","5.793003559112549","5.793003559112549","5.793003559112549"
"2098","6.256791114807129","6.256791114807129","6.256791114807129"
"2099","6.563992023468018","6.563992023468018","6.563992023468018"
"2100","6.144931316375732","6.144931316375732","6.144931316375732"
"2101","6.037847518920898","6.037847518920898","6.037847518920898"
"2102","5.587100028991699","5.587100028991699","5.587100028991699"
"2103","5.580460548400879","5.580460548400879","5.580460548400879"
"2104","6.295887470245361","6.295887470245361","6.295887470245361"
"2105","6.516895771026611","6.516895771026611","6.516895771026611"
"2106","6.417886734008789","6.417886734008789","6.417886734008789"
"2107","6.354403495788574","6.354403495788574","6.354403495788574"
"2108","5.809742450714111","5.809742450714111","5.809742450714111"
"2109","6.864709854125977","6.864709854125977","6.864709854125977"
"2110","5.9097442626953125","5.9097442626953125","5.9097442626953125"
"2111","5.91525411605835","5.91525411605835","5.91525411605835"
"2112","6.051699638366699","6.051699638366699","6.051699638366699"
"2113","6.356459617614746","6.356459617614746","6.356459617614746"
"2114","6.732759952545166","6.732759952545166","6.732759952545166"
"2115","5.886227607727051","5.886227607727051","5.886227607727051"
"2116","6.1832122802734375","6.1832122802734375","6.1832122802734375"
"2117","5.597806930541992","5.597806930541992","5.597806930541992"
"2118","5.59921932220459","5.59921932220459","5.59921932220459"
"2119","5.996899127960205","5.996899127960205","5.996899127960205"
"2120","6.0689568519592285","6.0689568519592285","6.0689568519592285"
"2121","6.197659015655518","6.197659015655518","6.197659015655518"
"2122","5.703390598297119","5.703390598297119","5.703390598297119"
"2123","6.495091438293457","6.495091438293457","6.495091438293457"
"2124","6.53529167175293","6.53529167175293","6.53529167175293"
"2125","6.1474480628967285","6.1474480628967285","6.1474480628967285"
"2126","5.872656345367432","5.872656345367432","5.872656345367432"
"2127","6.774743556976318","6.774743556976318","6.774743556976318"
"2128","6.320202827453613","6.320202827453613","6.320202827453613"
"2129","5.922519683837891","5.922519683837891","5.922519683837891"
"2130","6.5960235595703125","6.5960235595703125","6.5960235595703125"
"2131","6.283515930175781","6.283515930175781","6.283515930175781"
"2132","6.388986110687256","6.388986110687256","6.388986110687256"
"2133","6.003732204437256","6.003732204437256","6.003732204437256"
"2134","6.597403526306152","6.597403526306152","6.597403526306152"
"2135","5.830394744873047","5.830394744873047","5.830394744873047"
"2136","5.771614074707031","5.771614074707031","5.771614074707031"
"2137","6.01594877243042","6.01594877243042","6.01594877243042"
"2138","5.539127349853516","5.539127349853516","5.539127349853516"
"2139","6.3103108406066895","6.3103108406066895","6.3103108406066895"
"2140","5.4177680015563965","5.4177680015563965","5.4177680015563965"
"2141","5.985820770263672","5.985820770263672","5.985820770263672"
"2142","6.231289386749268","6.231289386749268","6.231289386749268"
"2143","6.26711368560791","6.26711368560791","6.26711368560791"
"2144","5.9112114906311035","5.9112114906311035","5.9112114906311035"
"2145","5.749990463256836","5.749990463256836","5.749990463256836"
"2146","5.82307243347168","5.82307243347168","5.82307243347168"
"2147","6.388571739196777","6.388571739196777","6.388571739196777"
"2148","6.218631267547607","6.218631267547607","6.218631267547607"
"2149","6.379315376281738","6.379315376281738","6.379315376281738"
"2150","6.039050102233887","6.039050102233887","6.039050102233887"
"2151","5.911320686340332","5.911320686340332","5.911320686340332"
"2152","5.8990631103515625","5.8990631103515625","5.8990631103515625"
"2153","6.141371726989746","6.141371726989746","6.141371726989746"
"2154","6.309007167816162","6.309007167816162","6.309007167816162"
"2155","6.369521617889404","6.369521617889404","6.369521617889404"
"2156","6.240677833557129","6.240677833557129","6.240677833557129"
"2157","6.4835357666015625","6.4835357666015625","6.4835357666015625"
"2158","5.7641706466674805","5.7641706466674805","5.7641706466674805"
"2159","6.557346343994141","6.557346343994141","6.557346343994141"
"2160","5.894644260406494","5.894644260406494","5.894644260406494"
"2161","5.878786563873291","5.878786563873291","5.878786563873291"
"2162","6.213846683502197","6.213846683502197","6.213846683502197"
"2163","6.362154960632324","6.362154960632324","6.362154960632324"
"2164","6.076971054077148","6.076971054077148","6.076971054077148"
"2165","7.051913261413574","7.051913261413574","7.051913261413574"
"2166","6.000964641571045","6.000964641571045","6.000964641571045"
"2167","6.642103672027588","6.642103672027588","6.642103672027588"
"2168","5.872445106506348","5.872445106506348","5.872445106506348"
"2169","5.9135003089904785","5.9135003089904785","5.9135003089904785"
"2170","6.446004390716553","6.446004390716553","6.446004390716553"
"2171","5.965213298797607","5.965213298797607","5.965213298797607"
"2172","6.294665336608887","6.294665336608887","6.294665336608887"
"2173","6.033405780792236","6.033405780792236","6.033405780792236"
"2174","9.734291076660156","9.734291076660156","9.734291076660156"
"2175","5.627641201019287","5.627641201019287","5.627641201019287"
"2176","5.799695014953613","5.799695014953613","5.799695014953613"
"2177","6.135715961456299","6.135715961456299","6.135715961456299"
"2178","6.245883464813232","6.245883464813232","6.245883464813232"
"2179","6.027511119842529","6.027511119842529","6.027511119842529"
"2180","6.4058451652526855","6.4058451652526855","6.4058451652526855"
"2181","6.684167385101318","6.684167385101318","6.684167385101318"
"2182","5.630807399749756","5.630807399749756","5.630807399749756"
"2183","5.885313510894775","5.885313510894775","5.885313510894775"
"2184","6.076101779937744","6.076101779937744","6.076101779937744"
"2185","6.108614921569824","6.108614921569824","6.108614921569824"
"2186","5.99606990814209","5.99606990814209","5.99606990814209"
"2187","5.5164875984191895","5.5164875984191895","5.5164875984191895"
"2188","6.365033149719238","6.365033149719238","6.365033149719238"
"2189","5.675282955169678","5.675282955169678","5.675282955169678"
"2190","5.81099271774292","5.81099271774292","5.81099271774292"
"2191","5.870370864868164","5.870370864868164","5.870370864868164"
"2192","5.737407207489014","5.737407207489014","5.737407207489014"
"2193","6.045322418212891","6.045322418212891","6.045322418212891"
"2194","6.067430019378662","6.067430019378662","6.067430019378662"
"2195","6.036312580108643","6.036312580108643","6.036312580108643"
"2196","6.501510143280029","6.501510143280029","6.501510143280029"
"2197","5.8699951171875","5.8699951171875","5.8699951171875"
"2198","6.068236827850342","6.068236827850342","6.068236827850342"
"2199","6.026186943054199","6.026186943054199","6.026186943054199"
"2200","6.035747528076172","6.035747528076172","6.035747528076172"
"2201","6.30975341796875","6.30975341796875","6.30975341796875"
"2202","6.018113613128662","6.018113613128662","6.018113613128662"
"2203","5.7489142417907715","5.7489142417907715","5.7489142417907715"
"2204","6.462440013885498","6.462440013885498","6.462440013885498"
"2205","5.759945869445801","5.759945869445801","5.759945869445801"
"2206","7.575133323669434","7.575133323669434","7.575133323669434"
"2207","6.399634838104248","6.399634838104248","6.399634838104248"
"2208","4.960185527801514","4.960185527801514","4.960185527801514"
"2209","6.3322296142578125","6.3322296142578125","6.3322296142578125"
"2210","5.708743572235107","5.708743572235107","5.708743572235107"
"2211","5.477415084838867","5.477415084838867","5.477415084838867"
"2212","5.9120683670043945","5.9120683670043945","5.9120683670043945"
"2213","5.839671611785889","5.839671611785889","5.839671611785889"
"2214","5.857720375061035","5.857720375061035","5.857720375061035"
"2215","6.290646553039551","6.290646553039551","6.290646553039551"
"2216","6.242963790893555","6.242963790893555","6.242963790893555"
"2217","5.731191158294678","5.731191158294678","5.731191158294678"
"2218","5.867037296295166","5.867037296295166","5.867037296295166"
"2219","6.446765422821045","6.446765422821045","6.446765422821045"
"2220","5.623007297515869","5.623007297515869","5.623007297515869"
"2221","7.5590338706970215","7.5590338706970215","7.5590338706970215"
"2222","6.147592067718506","6.147592067718506","6.147592067718506"
"2223","5.967862606048584","5.967862606048584","5.967862606048584"
"2224","5.935826778411865","5.935826778411865","5.935826778411865"
"2225","5.668283939361572","5.668283939361572","5.668283939361572"
"2226","5.9704132080078125","5.9704132080078125","5.9704132080078125"
"2227","6.0562849044799805","6.0562849044799805","6.0562849044799805"
"2228","5.947641372680664","5.947641372680664","5.947641372680664"
"2229","5.686790943145752","5.686790943145752","5.686790943145752"
"2230","6.665057182312012","6.665057182312012","6.665057182312012"
"2231","5.878121852874756","5.878121852874756","5.878121852874756"
"2232","5.900144100189209","5.900144100189209","5.900144100189209"
"2233","6.497218132019043","6.497218132019043","6.497218132019043"
"2234","5.916400909423828","5.916400909423828","5.916400909423828"
"2235","6.178989410400391","6.178989410400391","6.178989410400391"
"2236","5.452146053314209","5.452146053314209","5.452146053314209"
"2237","6.643021583557129","6.643021583557129","6.643021583557129"
"2238","6.585664749145508","6.585664749145508","6.585664749145508"
"2239","6.4898223876953125","6.4898223876953125","6.4898223876953125"
"2240","6.091134071350098","6.091134071350098","6.091134071350098"
"2241","6.179323196411133","6.179323196411133","6.179323196411133"
"2242","6.234592914581299","6.234592914581299","6.234592914581299"
"2243","5.6079511642456055","5.6079511642456055","5.6079511642456055"
"2244","5.618402004241943","5.618402004241943","5.618402004241943"
"2245","6.5238447189331055","6.5238447189331055","6.5238447189331055"
"2246","5.8010993003845215","5.8010993003845215","5.8010993003845215"
"2247","5.865771293640137","5.865771293640137","5.865771293640137"
"2248","6.385138988494873","6.385138988494873","6.385138988494873"
"2249","6.108611106872559","6.108611106872559","6.108611106872559"
"2250","6.152787685394287","6.152787685394287","6.152787685394287"
"2251","6.0998945236206055","6.0998945236206055","6.0998945236206055"
"2252","5.909521102905273","5.909521102905273","5.909521102905273"
"2253","5.843846321105957","5.843846321105957","5.843846321105957"
"2254","4.959840774536133","4.959840774536133","4.959840774536133"
"2255","5.929049491882324","5.929049491882324","5.929049491882324"
"2256","6.3271870613098145","6.3271870613098145","6.3271870613098145"
"2257","6.3172607421875","6.3172607421875","6.3172607421875"
"2258","5.908315658569336","5.908315658569336","5.908315658569336"
"2259","5.86439847946167","5.86439847946167","5.86439847946167"
"2260","6.345389366149902","6.345389366149902","6.345389366149902"
"2261","5.892158031463623","5.892158031463623","5.892158031463623"
"2262","5.970831871032715","5.970831871032715","5.970831871032715"
"2263","6.073683738708496","6.073683738708496","6.073683738708496"
"2264","5.8307905197143555","5.8307905197143555","5.8307905197143555"
"2265","6.065084457397461","6.065084457397461","6.065084457397461"
"2266","6.008408546447754","6.008408546447754","6.008408546447754"
"2267","6.4046630859375","6.4046630859375","6.4046630859375"
"2268","5.759988784790039","5.759988784790039","5.759988784790039"
"2269","5.851181983947754","5.851181983947754","5.851181983947754"
"2270","6.338308334350586","6.338308334350586","6.338308334350586"
"2271","6.484524726867676","6.484524726867676","6.484524726867676"
"2272","6.030813217163086","6.030813217163086","6.030813217163086"
"2273","6.506427764892578","6.506427764892578","6.506427764892578"
"2274","5.984986305236816","5.984986305236816","5.984986305236816"
"2275","5.756099700927734","5.756099700927734","5.756099700927734"
"2276","5.968631744384766","5.968631744384766","5.968631744384766"
"2277","6.048317909240723","6.048317909240723","6.048317909240723"
"2278","6.194591999053955","6.194591999053955","6.194591999053955"
"2279","5.4823503494262695","5.4823503494262695","5.4823503494262695"
"2280","5.846682548522949","5.846682548522949","5.846682548522949"
"2281","5.927651882171631","5.927651882171631","5.927651882171631"
"2282","6.265064716339111","6.265064716339111","6.265064716339111"
"2283","6.260445594787598","6.260445594787598","6.260445594787598"
"2284","7.302513599395752","7.302513599395752","7.302513599395752"
"2285","5.879634380340576","5.879634380340576","5.879634380340576"
"2286","5.842705726623535","5.842705726623535","5.842705726623535"
"2287","6.379236221313477","6.379236221313477","6.379236221313477"
"2288","6.1336669921875","6.1336669921875","6.1336669921875"
"2289","6.305110454559326","6.305110454559326","6.305110454559326"
"2290","5.890460968017578","5.890460968017578","5.890460968017578"
"2291","6.040722846984863","6.040722846984863","6.040722846984863"
"2292","6.377841949462891","6.377841949462891","6.377841949462891"
"2293","6.218934535980225","6.218934535980225","6.218934535980225"
"2294","5.901337146759033","5.901337146759033","5.901337146759033"
"2295","6.031972408294678","6.031972408294678","6.031972408294678"
"2296","5.832212448120117","5.832212448120117","5.832212448120117"
"2297","7.231502532958984","7.231502532958984","7.231502532958984"
"2298","6.125614643096924","6.125614643096924","6.125614643096924"
"2299","3.803144693374634","3.803144693374634","3.803144693374634"
"2300","5.129544734954834","5.129544734954834","5.129544734954834"
"2301","5.87822961807251","5.87822961807251","5.87822961807251"
"2302","6.089113712310791","6.089113712310791","6.089113712310791"
"2303","6.479760646820068","6.479760646820068","6.479760646820068"
"2304","5.849074363708496","5.849074363708496","5.849074363708496"
"2305","5.591915607452393","5.591915607452393","5.591915607452393"
"2306","5.4007649421691895","5.4007649421691895","5.4007649421691895"
"2307","6.554074287414551","6.554074287414551","6.554074287414551"
"2308","5.847946643829346","5.847946643829346","5.847946643829346"
"2309","5.539045810699463","5.539045810699463","5.539045810699463"
"2310","6.5790276527404785","6.5790276527404785","6.5790276527404785"
"2311","5.905896186828613","5.905896186828613","5.905896186828613"
"2312","6.262569904327393","6.262569904327393","6.262569904327393"
"2313","5.577045440673828","5.577045440673828","5.577045440673828"
"2314","5.871259689331055","5.871259689331055","5.871259689331055"
"2315","5.882099628448486","5.882099628448486","5.882099628448486"
"2316","6.605027675628662","6.605027675628662","6.605027675628662"
"2317","6.247256278991699","6.247256278991699","6.247256278991699"
"2318","5.525325298309326","5.525325298309326","5.525325298309326"
"2319","5.790375232696533","5.790375232696533","5.790375232696533"
"2320","6.4365315437316895","6.4365315437316895","6.4365315437316895"
"2321","5.933192253112793","5.933192253112793","5.933192253112793"
"2322","5.5014166831970215","5.5014166831970215","5.5014166831970215"
"2323","5.750415325164795","5.750415325164795","5.750415325164795"
"2324","5.858974933624268","5.858974933624268","5.858974933624268"
"2325","5.650858402252197","5.650858402252197","5.650858402252197"
"2326","6.2197957038879395","6.2197957038879395","6.2197957038879395"
"2327","6.478882312774658","6.478882312774658","6.478882312774658"
"2328","6.045258045196533","6.045258045196533","6.045258045196533"
"2329","8.904428482055664","8.904428482055664","8.904428482055664"
"2330","6.424506187438965","6.424506187438965","6.424506187438965"
"2331","5.307828426361084","5.307828426361084","5.307828426361084"
"2332","6.329084396362305","6.329084396362305","6.329084396362305"
"2333","6.575410842895508","6.575410842895508","6.575410842895508"
"2334","5.960885524749756","5.960885524749756","5.960885524749756"
"2335","6.403686046600342","6.403686046600342","6.403686046600342"
"2336","5.507731914520264","5.507731914520264","5.507731914520264"
"2337","6.230559825897217","6.230559825897217","6.230559825897217"
"2338","4.633581638336182","4.633581638336182","4.633581638336182"
"2339","6.715183734893799","6.715183734893799","6.715183734893799"
"2340","6.085390567779541","6.085390567779541","6.085390567779541"
"2341","5.779601573944092","5.779601573944092","5.779601573944092"
"2342","5.527744770050049","5.527744770050049","5.527744770050049"
"2343","6.470851421356201","6.470851421356201","6.470851421356201"
"2344","5.735775947570801","5.735775947570801","5.735775947570801"
"2345","4.101635456085205","4.101635456085205","4.101635456085205"
"2346","6.121386528015137","6.121386528015137","6.121386528015137"
"2347","5.377505779266357","5.377505779266357","5.377505779266357"
"2348","5.537612438201904","5.537612438201904","5.537612438201904"
"2349","6.199909210205078","6.199909210205078","6.199909210205078"
"2350","6.059047698974609","6.059047698974609","6.059047698974609"
"2351","6.181673526763916","6.181673526763916","6.181673526763916"
"2352","5.490593433380127","5.490593433380127","5.490593433380127"
"2353","6.176194667816162","6.176194667816162","6.176194667816162"
"2354","6.387305736541748","6.387305736541748","6.387305736541748"
"2355","6.382594585418701","6.382594585418701","6.382594585418701"
"2356","6.007660865783691","6.007660865783691","6.007660865783691"
"2357","5.8685760498046875","5.8685760498046875","5.8685760498046875"
"2358","7.441647052764893","7.441647052764893","7.441647052764893"
"2359","6.106390476226807","6.106390476226807","6.106390476226807"
"2360","5.731574058532715","5.731574058532715","5.731574058532715"
"2361","5.671988487243652","5.671988487243652","5.671988487243652"
"2362","5.948087215423584","5.948087215423584","5.948087215423584"
"2363","6.301441192626953","6.301441192626953","6.301441192626953"
"2364","5.975189208984375","5.975189208984375","5.975189208984375"
"2365","6.081807613372803","6.081807613372803","6.081807613372803"
"2366","5.139219760894775","5.139219760894775","5.139219760894775"
"2367","5.514103889465332","5.514103889465332","5.514103889465332"
"2368","5.80789852142334","5.80789852142334","5.80789852142334"
"2369","5.961254596710205","5.961254596710205","5.961254596710205"
"2370","5.772370338439941","5.772370338439941","5.772370338439941"
"2371","5.554619789123535","5.554619789123535","5.554619789123535"
"2372","5.437124252319336","5.437124252319336","5.437124252319336"
"2373","6.16062068939209","6.16062068939209","6.16062068939209"
"2374","6.419855117797852","6.419855117797852","6.419855117797852"
"2375","6.367732524871826","6.367732524871826","6.367732524871826"
"2376","6.691677570343018","6.691677570343018","6.691677570343018"
"2377","6.0000691413879395","6.0000691413879395","6.0000691413879395"
"2378","5.778418064117432","5.778418064117432","5.778418064117432"
"2379","6.342872619628906","6.342872619628906","6.342872619628906"
"2380","6.294499397277832","6.294499397277832","6.294499397277832"
"2381","5.994668483734131","5.994668483734131","5.994668483734131"
"2382","6.367133140563965","6.367133140563965","6.367133140563965"
"2383","6.4677324295043945","6.4677324295043945","6.4677324295043945"
"2384","5.932008266448975","5.932008266448975","5.932008266448975"
"2385","6.320164680480957","6.320164680480957","6.320164680480957"
"2386","6.188386917114258","6.188386917114258","6.188386917114258"
"2387","5.76143741607666","5.76143741607666","5.76143741607666"
"2388","6.117186069488525","6.117186069488525","6.117186069488525"
"2389","5.748203277587891","5.748203277587891","5.748203277587891"
"2390","5.489452362060547","5.489452362060547","5.489452362060547"
"2391","5.607314586639404","5.607314586639404","5.607314586639404"
"2392","5.4196600914001465","5.4196600914001465","5.4196600914001465"
"2393","5.810830593109131","5.810830593109131","5.810830593109131"
"2394","5.767818927764893","5.767818927764893","5.767818927764893"
"2395","6.113099098205566","6.113099098205566","6.113099098205566"
"2396","5.938446044921875","5.938446044921875","5.938446044921875"
"2397","6.0569281578063965","6.0569281578063965","6.0569281578063965"
"2398","6.624867916107178","6.624867916107178","6.624867916107178"
"2399","6.303982734680176","6.303982734680176","6.303982734680176"
"2400","6.248499393463135","6.248499393463135","6.248499393463135"
"2401","5.712696075439453","5.712696075439453","5.712696075439453"
"2402","5.506778717041016","5.506778717041016","5.506778717041016"
"2403","5.559854030609131","5.559854030609131","5.559854030609131"
"2404","6.117851734161377","6.117851734161377","6.117851734161377"
"2405","5.861855506896973","5.861855506896973","5.861855506896973"
"2406","6.717833995819092","6.717833995819092","6.717833995819092"
"2407","5.941214084625244","5.941214084625244","5.941214084625244"
"2408","6.55118989944458","6.55118989944458","6.55118989944458"
"2409","5.791823863983154","5.791823863983154","5.791823863983154"
"2410","5.49687385559082","5.49687385559082","5.49687385559082"
"2411","5.290347576141357","5.290347576141357","5.290347576141357"
"2412","5.177185535430908","5.177185535430908","5.177185535430908"
"2413","5.516393661499023","5.516393661499023","5.516393661499023"
"2414","6.404690265655518","6.404690265655518","6.404690265655518"
"2415","5.755861759185791","5.755861759185791","5.755861759185791"
"2416","5.842637062072754","5.842637062072754","5.842637062072754"
"2417","5.708527088165283","5.708527088165283","5.708527088165283"
"2418","5.894326686859131","5.894326686859131","5.894326686859131"
"2419","5.672591209411621","5.672591209411621","5.672591209411621"
"2420","5.621066570281982","5.621066570281982","5.621066570281982"
"2421","6.450275897979736","6.450275897979736","6.450275897979736"
"2422","5.886240005493164","5.886240005493164","5.886240005493164"
"2423","6.660943508148193","6.660943508148193","6.660943508148193"
"2424","5.436319828033447","5.436319828033447","5.436319828033447"
"2425","5.868525505065918","5.868525505065918","5.868525505065918"
"2426","6.749611854553223","6.749611854553223","6.749611854553223"
"2427","6.56982946395874","6.56982946395874","6.56982946395874"
"2428","6.298449993133545","6.298449993133545","6.298449993133545"
"2429","5.427257537841797","5.427257537841797","5.427257537841797"
"2430","6.214589595794678","6.214589595794678","6.214589595794678"
"2431","5.3578948974609375","5.3578948974609375","5.3578948974609375"
"2432","5.807119846343994","5.807119846343994","5.807119846343994"
"2433","5.465872287750244","5.465872287750244","5.465872287750244"
"2434","6.050812721252441","6.050812721252441","6.050812721252441"
"2435","7.069051265716553","7.069051265716553","7.069051265716553"
"2436","5.600498199462891","5.600498199462891","5.600498199462891"
"2437","5.853394508361816","5.853394508361816","5.853394508361816"
"2438","5.784807205200195","5.784807205200195","5.784807205200195"
"2439","5.857329368591309","5.857329368591309","5.857329368591309"
"2440","6.643993854522705","6.643993854522705","6.643993854522705"
"2441","5.332502365112305","5.332502365112305","5.332502365112305"
"2442","6.084897994995117","6.084897994995117","6.084897994995117"
"2443","5.755646228790283","5.755646228790283","5.755646228790283"
"2444","5.2344279289245605","5.2344279289245605","5.2344279289245605"
"2445","6.152272701263428","6.152272701263428","6.152272701263428"
"2446","5.307320594787598","5.307320594787598","5.307320594787598"
"2447","6.326611042022705","6.326611042022705","6.326611042022705"
"2448","5.67111349105835","5.67111349105835","5.67111349105835"
"2449","5.431332111358643","5.431332111358643","5.431332111358643"
"2450","6.16238260269165","6.16238260269165","6.16238260269165"
"2451","5.381497383117676","5.381497383117676","5.381497383117676"
"2452","5.4045233726501465","5.4045233726501465","5.4045233726501465"
"2453","5.4796142578125","5.4796142578125","5.4796142578125"
"2454","5.661815643310547","5.661815643310547","5.661815643310547"
"2455","6.4488749504089355","6.4488749504089355","6.4488749504089355"
"2456","6.043822288513184","6.043822288513184","6.043822288513184"
"2457","5.764895439147949","5.764895439147949","5.764895439147949"
"2458","5.34847354888916","5.34847354888916","5.34847354888916"
"2459","5.321215629577637","5.321215629577637","5.321215629577637"
"2460","6.285757541656494","6.285757541656494","6.285757541656494"
"2461","6.546069145202637","6.546069145202637","6.546069145202637"
"2462","5.650848388671875","5.650848388671875","5.650848388671875"
"2463","6.048948764801025","6.048948764801025","6.048948764801025"
"2464","5.978590965270996","5.978590965270996","5.978590965270996"
"2465","6.358165264129639","6.358165264129639","6.358165264129639"
"2466","6.484865665435791","6.484865665435791","6.484865665435791"
"2467","6.353001594543457","6.353001594543457","6.353001594543457"
"2468","6.120778560638428","6.120778560638428","6.120778560638428"
"2469","6.392609596252441","6.392609596252441","6.392609596252441"
"2470","5.559751987457275","5.559751987457275","5.559751987457275"
"2471","5.848471164703369","5.848471164703369","5.848471164703369"
"2472","6.765777111053467","6.765777111053467","6.765777111053467"
"2473","6.497607231140137","6.497607231140137","6.497607231140137"
"2474","4.941555976867676","4.941555976867676","4.941555976867676"
"2475","5.7036943435668945","5.7036943435668945","5.7036943435668945"
"2476","6.719638347625732","6.719638347625732","6.719638347625732"
"2477","5.017561435699463","5.017561435699463","5.017561435699463"
"2478","6.477762699127197","6.477762699127197","6.477762699127197"
"2479","6.250094890594482","6.250094890594482","6.250094890594482"
"2480","6.116114139556885","6.116114139556885","6.116114139556885"
"2481","6.024316787719727","6.024316787719727","6.024316787719727"
"2482","6.239819049835205","6.239819049835205","6.239819049835205"
"2483","6.079473972320557","6.079473972320557","6.079473972320557"
"2484","6.286930561065674","6.286930561065674","6.286930561065674"
"2485","5.944681644439697","5.944681644439697","5.944681644439697"
"2486","6.103459358215332","6.103459358215332","6.103459358215332"
"2487","6.1223464012146","6.1223464012146","6.1223464012146"
"2488","6.0145063400268555","6.0145063400268555","6.0145063400268555"
"2489","6.0540900230407715","6.0540900230407715","6.0540900230407715"
"2490","6.001955509185791","6.001955509185791","6.001955509185791"
"2491","7.1518473625183105","7.1518473625183105","7.1518473625183105"
"2492","5.710433483123779","5.710433483123779","5.710433483123779"
"2493","5.561964988708496","5.561964988708496","5.561964988708496"
"2494","6.202962398529053","6.202962398529053","6.202962398529053"
"2495","6.326707363128662","6.326707363128662","6.326707363128662"
"2496","6.454911231994629","6.454911231994629","6.454911231994629"
"2497","5.522468566894531","5.522468566894531","5.522468566894531"
"2498","5.922206401824951","5.922206401824951","5.922206401824951"
"2499","5.836854457855225","5.836854457855225","5.836854457855225"
"2500","5.7638044357299805","5.7638044357299805","5.7638044357299805"
"2501","5.853273868560791","5.853273868560791","5.853273868560791"
"2502","6.034519195556641","6.034519195556641","6.034519195556641"
"2503","5.7334771156311035","5.7334771156311035","5.7334771156311035"
"2504","6.223766326904297","6.223766326904297","6.223766326904297"
"2505","5.859703540802002","5.859703540802002","5.859703540802002"
"2506","5.904408931732178","5.904408931732178","5.904408931732178"
"2507","5.569175720214844","5.569175720214844","5.569175720214844"
"2508","6.059501647949219","6.059501647949219","6.059501647949219"
"2509","5.800914287567139","5.800914287567139","5.800914287567139"
"2510","5.238521099090576","5.238521099090576","5.238521099090576"
"2511","6.386438846588135","6.386438846588135","6.386438846588135"
"2512","6.720563888549805","6.720563888549805","6.720563888549805"
"2513","6.607629299163818","6.607629299163818","6.607629299163818"
"2514","5.68770170211792","5.68770170211792","5.68770170211792"
"2515","5.829773426055908","5.829773426055908","5.829773426055908"
"2516","5.766445159912109","5.766445159912109","5.766445159912109"
"2517","5.791179180145264","5.791179180145264","5.791179180145264"
"2518","6.692448139190674","6.692448139190674","6.692448139190674"
"2519","6.264033317565918","6.264033317565918","6.264033317565918"
"2520","4.80476713180542","4.80476713180542","4.80476713180542"
"2521","5.7586588859558105","5.7586588859558105","5.7586588859558105"
"2522","5.4376349449157715","5.4376349449157715","5.4376349449157715"
"2523","5.777109146118164","5.777109146118164","5.777109146118164"
"2524","6.347453594207764","6.347453594207764","6.347453594207764"
"2525","6.316788196563721","6.316788196563721","6.316788196563721"
"2526","6.432242393493652","6.432242393493652","6.432242393493652"
"2527","5.93988037109375","5.93988037109375","5.93988037109375"
"2528","6.137640476226807","6.137640476226807","6.137640476226807"
"2529","5.9253010749816895","5.9253010749816895","5.9253010749816895"
"2530","5.227926731109619","5.227926731109619","5.227926731109619"
"2531","6.1865129470825195","6.1865129470825195","6.1865129470825195"
"2532","6.641400337219238","6.641400337219238","6.641400337219238"
"2533","5.941837787628174","5.941837787628174","5.941837787628174"
"2534","6.05690336227417","6.05690336227417","6.05690336227417"
"2535","5.76889181137085","5.76889181137085","5.76889181137085"
"2536","7.043994903564453","7.043994903564453","7.043994903564453"
"2537","5.632808208465576","5.632808208465576","5.632808208465576"
"2538","5.439471244812012","5.439471244812012","5.439471244812012"
"2539","5.6998467445373535","5.6998467445373535","5.6998467445373535"
"2540","5.161849498748779","5.161849498748779","5.161849498748779"
"2541","5.886691093444824","5.886691093444824","5.886691093444824"
"2542","4.24404239654541","4.24404239654541","4.24404239654541"
"2543","5.317502975463867","5.317502975463867","5.317502975463867"
"2544","5.706924915313721","5.706924915313721","5.706924915313721"
"2545","5.938675880432129","5.938675880432129","5.938675880432129"
"2546","5.6455397605896","5.6455397605896","5.6455397605896"
"2547","6.06070613861084","6.06070613861084","6.06070613861084"
"2548","5.878151893615723","5.878151893615723","5.878151893615723"
"2549","5.601010322570801","5.601010322570801","5.601010322570801"
"2550","5.889920234680176","5.889920234680176","5.889920234680176"
"2551","5.419613838195801","5.419613838195801","5.419613838195801"
"2552","6.481265544891357","6.481265544891357","6.481265544891357"
"2553","4.709649085998535","4.709649085998535","4.709649085998535"
"2554","5.793676853179932","5.793676853179932","5.793676853179932"
"2555","6.618259906768799","6.618259906768799","6.618259906768799"
"2556","5.645733833312988","5.645733833312988","5.645733833312988"
"2557","5.991857528686523","5.991857528686523","5.991857528686523"
"2558","5.677114963531494","5.677114963531494","5.677114963531494"
"2559","5.410904884338379","5.410904884338379","5.410904884338379"
"2560","6.191230297088623","6.191230297088623","6.191230297088623"
"2561","5.618122100830078","5.618122100830078","5.618122100830078"
"2562","5.215210914611816","5.215210914611816","5.215210914611816"
"2563","6.036989688873291","6.036989688873291","6.036989688873291"
"2564","5.464629173278809","5.464629173278809","5.464629173278809"
"2565","5.896399974822998","5.896399974822998","5.896399974822998"
"2566","5.805898189544678","5.805898189544678","5.805898189544678"
"2567","5.709287643432617","5.709287643432617","5.709287643432617"
"2568","6.099044322967529","6.099044322967529","6.099044322967529"
"2569","6.242091655731201","6.242091655731201","6.242091655731201"
"2570","6.073235511779785","6.073235511779785","6.073235511779785"
"2571","6.160826683044434","6.160826683044434","6.160826683044434"
"2572","6.284144401550293","6.284144401550293","6.284144401550293"
"2573","6.078958511352539","6.078958511352539","6.078958511352539"
"2574","4.901724338531494","4.901724338531494","4.901724338531494"
"2575","6.069869518280029","6.069869518280029","6.069869518280029"
"2576","5.9003143310546875","5.9003143310546875","5.9003143310546875"
"2577","5.855498313903809","5.855498313903809","5.855498313903809"
"2578","5.509248733520508","5.509248733520508","5.509248733520508"
"2579","5.814823627471924","5.814823627471924","5.814823627471924"
"2580","6.262996196746826","6.262996196746826","6.262996196746826"
"2581","6.355806350708008","6.355806350708008","6.355806350708008"
"2582","5.716728687286377","5.716728687286377","5.716728687286377"
"2583","5.952674388885498","5.952674388885498","5.952674388885498"
"2584","5.802060127258301","5.802060127258301","5.802060127258301"
"2585","6.034864902496338","6.034864902496338","6.034864902496338"
"2586","6.121278762817383","6.121278762817383","6.121278762817383"
"2587","6.30094051361084","6.30094051361084","6.30094051361084"
"2588","5.608822822570801","5.608822822570801","5.608822822570801"
"2589","5.394181728363037","5.394181728363037","5.394181728363037"
"2590","5.482325077056885","5.482325077056885","5.482325077056885"
"2591","5.699408531188965","5.699408531188965","5.699408531188965"
"2592","6.0617241859436035","6.0617241859436035","6.0617241859436035"
"2593","5.709120273590088","5.709120273590088","5.709120273590088"
"2594","5.78196382522583","5.78196382522583","5.78196382522583"
"2595","5.739415645599365","5.739415645599365","5.739415645599365"
"2596","5.755352973937988","5.755352973937988","5.755352973937988"
"2597","6.089862823486328","6.089862823486328","6.089862823486328"
"2598","5.532607078552246","5.532607078552246","5.532607078552246"
"2599","5.341795921325684","5.341795921325684","5.341795921325684"
"2600","5.640584468841553","5.640584468841553","5.640584468841553"
"2601","5.206612586975098","5.206612586975098","5.206612586975098"
"2602","6.064882755279541","6.064882755279541","6.064882755279541"
"2603","5.3467254638671875","5.3467254638671875","5.3467254638671875"
"2604","6.705707550048828","6.705707550048828","6.705707550048828"
"2605","5.623677730560303","5.623677730560303","5.623677730560303"
"2606","6.098940849304199","6.098940849304199","6.098940849304199"
"2607","5.793718338012695","5.793718338012695","5.793718338012695"
"2608","5.596755504608154","5.596755504608154","5.596755504608154"
"2609","5.220879554748535","5.220879554748535","5.220879554748535"
"2610","6.17308235168457","6.17308235168457","6.17308235168457"
"2611","6.919336318969727","6.919336318969727","6.919336318969727"
"2612","6.312196731567383","6.312196731567383","6.312196731567383"
"2613","5.517714500427246","5.517714500427246","5.517714500427246"
"2614","6.1549973487854","6.1549973487854","6.1549973487854"
"2615","5.708168983459473","5.708168983459473","5.708168983459473"
"2616","5.96835470199585","5.96835470199585","5.96835470199585"
"2617","5.8990912437438965","5.8990912437438965","5.8990912437438965"
"2618","6.071443557739258","6.071443557739258","6.071443557739258"
"2619","5.49701452255249","5.49701452255249","5.49701452255249"
"2620","5.742258071899414","5.742258071899414","5.742258071899414"
"2621","6.215753078460693","6.215753078460693","6.215753078460693"
"2622","5.887548923492432","5.887548923492432","5.887548923492432"
"2623","5.678697109222412","5.678697109222412","5.678697109222412"
"2624","5.766279220581055","5.766279220581055","5.766279220581055"
"2625","6.607733726501465","6.607733726501465","6.607733726501465"
"2626","5.334201335906982","5.334201335906982","5.334201335906982"
"2627","5.757465362548828","5.757465362548828","5.757465362548828"
"2628","5.7686543464660645","5.7686543464660645","5.7686543464660645"
"2629","4.959685325622559","4.959685325622559","4.959685325622559"
"2630","6.1826252937316895","6.1826252937316895","6.1826252937316895"
"2631","5.692413330078125","5.692413330078125","5.692413330078125"
"2632","5.3041887283325195","5.3041887283325195","5.3041887283325195"
"2633","6.012755393981934","6.012755393981934","6.012755393981934"
"2634","5.825625896453857","5.825625896453857","5.825625896453857"
"2635","5.0076518058776855","5.0076518058776855","5.0076518058776855"
"2636","5.528291702270508","5.528291702270508","5.528291702270508"
"2637","6.102357864379883","6.102357864379883","6.102357864379883"
"2638","5.619167804718018","5.619167804718018","5.619167804718018"
"2639","5.187737464904785","5.187737464904785","5.187737464904785"
"2640","6.206786155700684","6.206786155700684","6.206786155700684"
"2641","5.749431610107422","5.749431610107422","5.749431610107422"
"2642","5.649876594543457","5.649876594543457","5.649876594543457"
"2643","5.045219421386719","5.045219421386719","5.045219421386719"
"2644","6.539882183074951","6.539882183074951","6.539882183074951"
"2645","5.91782808303833","5.91782808303833","5.91782808303833"
"2646","6.3023600578308105","6.3023600578308105","6.3023600578308105"
"2647","5.24904203414917","5.24904203414917","5.24904203414917"
"2648","6.681686878204346","6.681686878204346","6.681686878204346"
"2649","5.643157958984375","5.643157958984375","5.643157958984375"
"2650","6.090184688568115","6.090184688568115","6.090184688568115"
"2651","5.93981409072876","5.93981409072876","5.93981409072876"
"2652","5.3095245361328125","5.3095245361328125","5.3095245361328125"
"2653","5.834235668182373","5.834235668182373","5.834235668182373"
"2654","6.635423183441162","6.635423183441162","6.635423183441162"
"2655","5.783796787261963","5.783796787261963","5.783796787261963"
"2656","6.086750030517578","6.086750030517578","6.086750030517578"
"2657","6.007145404815674","6.007145404815674","6.007145404815674"
"2658","5.832325458526611","5.832325458526611","5.832325458526611"
"2659","5.342461585998535","5.342461585998535","5.342461585998535"
"2660","5.992380619049072","5.992380619049072","5.992380619049072"
"2661","6.166187763214111","6.166187763214111","6.166187763214111"
"2662","6.469465732574463","6.469465732574463","6.469465732574463"
"2663","5.988243579864502","5.988243579864502","5.988243579864502"
"2664","5.858761310577393","5.858761310577393","5.858761310577393"
"2665","5.53628396987915","5.53628396987915","5.53628396987915"
"2666","5.625100612640381","5.625100612640381","5.625100612640381"
"2667","6.007753372192383","6.007753372192383","6.007753372192383"
"2668","5.957921028137207","5.957921028137207","5.957921028137207"
"2669","6.280379772186279","6.280379772186279","6.280379772186279"
"2670","5.2672929763793945","5.2672929763793945","5.2672929763793945"
"2671","5.791400909423828","5.791400909423828","5.791400909423828"
"2672","5.327560901641846","5.327560901641846","5.327560901641846"
"2673","6.347194671630859","6.347194671630859","6.347194671630859"
"2674","6.286550045013428","6.286550045013428","6.286550045013428"
"2675","5.292576313018799","5.292576313018799","5.292576313018799"
"2676","6.10030460357666","6.10030460357666","6.10030460357666"
"2677","6.4427032470703125","6.4427032470703125","6.4427032470703125"
"2678","5.928797721862793","5.928797721862793","5.928797721862793"
"2679","5.851576805114746","5.851576805114746","5.851576805114746"
"2680","4.796872615814209","4.796872615814209","4.796872615814209"
"2681","5.491932392120361","5.491932392120361","5.491932392120361"
"2682","5.670257568359375","5.670257568359375","5.670257568359375"
"2683","5.488958358764648","5.488958358764648","5.488958358764648"
"2684","5.673384189605713","5.673384189605713","5.673384189605713"
"2685","5.771587371826172","5.771587371826172","5.771587371826172"
"2686","6.505244255065918","6.505244255065918","6.505244255065918"
"2687","5.045994758605957","5.045994758605957","5.045994758605957"
"2688","5.891972541809082","5.891972541809082","5.891972541809082"
"2689","5.4232096672058105","5.4232096672058105","5.4232096672058105"
"2690","6.065324306488037","6.065324306488037","6.065324306488037"
"2691","6.294885158538818","6.294885158538818","6.294885158538818"
"2692","5.4483723640441895","5.4483723640441895","5.4483723640441895"
"2693","5.543038368225098","5.543038368225098","5.543038368225098"
"2694","6.152551651000977","6.152551651000977","6.152551651000977"
"2695","5.559484481811523","5.559484481811523","5.559484481811523"
"2696","5.8432841300964355","5.8432841300964355","5.8432841300964355"
"2697","6.750797271728516","6.750797271728516","6.750797271728516"
"2698","4.218170166015625","4.218170166015625","4.218170166015625"
"2699","6.2401556968688965","6.2401556968688965","6.2401556968688965"
"2700","6.358688831329346","6.358688831329346","6.358688831329346"
"2701","6.235314846038818","6.235314846038818","6.235314846038818"
"2702","6.483373165130615","6.483373165130615","6.483373165130615"
"2703","5.5200347900390625","5.5200347900390625","5.5200347900390625"
"2704","6.157676696777344","6.157676696777344","6.157676696777344"
"2705","6.201347827911377","6.201347827911377","6.201347827911377"
"2706","5.541224956512451","5.541224956512451","5.541224956512451"
"2707","6.03383207321167","6.03383207321167","6.03383207321167"
"2708","5.889261245727539","5.889261245727539","5.889261245727539"
"2709","7.286378860473633","7.286378860473633","7.286378860473633"
"2710","6.014086723327637","6.014086723327637","6.014086723327637"
"2711","5.752819061279297","5.752819061279297","5.752819061279297"
"2712","6.0270304679870605","6.0270304679870605","6.0270304679870605"
"2713","5.857140064239502","5.857140064239502","5.857140064239502"
"2714","6.217528820037842","6.217528820037842","6.217528820037842"
"2715","6.108767509460449","6.108767509460449","6.108767509460449"
"2716","5.940560340881348","5.940560340881348","5.940560340881348"
"2717","5.80920934677124","5.80920934677124","5.80920934677124"
"2718","5.8974456787109375","5.8974456787109375","5.8974456787109375"
"2719","6.515729904174805","6.515729904174805","6.515729904174805"
"2720","5.766830921173096","5.766830921173096","5.766830921173096"
"2721","6.959473609924316","6.959473609924316","6.959473609924316"
"2722","4.474522590637207","4.474522590637207","4.474522590637207"
"2723","5.033758163452148","5.033758163452148","5.033758163452148"
"2724","6.034444332122803","6.034444332122803","6.034444332122803"
"2725","5.69617223739624","5.69617223739624","5.69617223739624"
"2726","6.087876319885254","6.087876319885254","6.087876319885254"
"2727","6.049630165100098","6.049630165100098","6.049630165100098"
"2728","5.491627216339111","5.491627216339111","5.491627216339111"
"2729","6.166806697845459","6.166806697845459","6.166806697845459"
"2730","5.412700653076172","5.412700653076172","5.412700653076172"
"2731","5.411015033721924","5.411015033721924","5.411015033721924"
"2732","5.911383628845215","5.911383628845215","5.911383628845215"
"2733","6.385809898376465","6.385809898376465","6.385809898376465"
"2734","6.116374969482422","6.116374969482422","6.116374969482422"
"2735","5.9916300773620605","5.9916300773620605","5.9916300773620605"
"2736","5.605579853057861","5.605579853057861","5.605579853057861"
"2737","5.989414215087891","5.989414215087891","5.989414215087891"
"2738","5.935968399047852","5.935968399047852","5.935968399047852"
"2739","5.935898780822754","5.935898780822754","5.935898780822754"
"2740","6.172784328460693","6.172784328460693","6.172784328460693"
"2741","6.299616813659668","6.299616813659668","6.299616813659668"
"2742","4.864008903503418","4.864008903503418","4.864008903503418"
"2743","6.1111650466918945","6.1111650466918945","6.1111650466918945"
"2744","6.261044502258301","6.261044502258301","6.261044502258301"
"2745","6.783900737762451","6.783900737762451","6.783900737762451"
"2746","5.336155891418457","5.336155891418457","5.336155891418457"
"2747","5.165485382080078","5.165485382080078","5.165485382080078"
"2748","5.7232561111450195","5.7232561111450195","5.7232561111450195"
"2749","9.529863357543945","9.529863357543945","9.529863357543945"
"2750","5.631625175476074","5.631625175476074","5.631625175476074"
"2751","5.672632694244385","5.672632694244385","5.672632694244385"
"2752","5.860212802886963","5.860212802886963","5.860212802886963"
"2753","4.846436500549316","4.846436500549316","4.846436500549316"
"2754","6.229431629180908","6.229431629180908","6.229431629180908"
"2755","5.612398147583008","5.612398147583008","5.612398147583008"
"2756","5.615015506744385","5.615015506744385","5.615015506744385"
"2757","5.593769550323486","5.593769550323486","5.593769550323486"
"2758","5.420499801635742","5.420499801635742","5.420499801635742"
"2759","6.136366844177246","6.136366844177246","6.136366844177246"
"2760","8.1973295211792","8.1973295211792","8.1973295211792"
"2761","5.852351665496826","5.852351665496826","5.852351665496826"
"2762","5.380136966705322","5.380136966705322","5.380136966705322"
"2763","6.113021373748779","6.113021373748779","6.113021373748779"
"2764","6.05200719833374","6.05200719833374","6.05200719833374"
"2765","5.58692741394043","5.58692741394043","5.58692741394043"
"2766","5.634063243865967","5.634063243865967","5.634063243865967"
"2767","5.553580284118652","5.553580284118652","5.553580284118652"
"2768","5.232049465179443","5.232049465179443","5.232049465179443"
"2769","5.462862491607666","5.462862491607666","5.462862491607666"
"2770","5.523486614227295","5.523486614227295","5.523486614227295"
"2771","5.778937339782715","5.778937339782715","5.778937339782715"
"2772","5.400619983673096","5.400619983673096","5.400619983673096"
"2773","5.579888820648193","5.579888820648193","5.579888820648193"
"2774","6.1010847091674805","6.1010847091674805","6.1010847091674805"
"2775","5.847294330596924","5.847294330596924","5.847294330596924"
"2776","6.570277690887451","6.570277690887451","6.570277690887451"
"2777","6.031576633453369","6.031576633453369","6.031576633453369"
"2778","5.753137111663818","5.753137111663818","5.753137111663818"
"2779","5.697118282318115","5.697118282318115","5.697118282318115"
"2780","6.097504138946533","6.097504138946533","6.097504138946533"
"2781","5.532331943511963","5.532331943511963","5.532331943511963"
"2782","6.138098239898682","6.138098239898682","6.138098239898682"
"2783","5.878444194793701","5.878444194793701","5.878444194793701"
"2784","5.259623050689697","5.259623050689697","5.259623050689697"
"2785","5.781790256500244","5.781790256500244","5.781790256500244"
"2786","5.574206352233887","5.574206352233887","5.574206352233887"
"2787","6.611883163452148","6.611883163452148","6.611883163452148"
"2788","5.535170555114746","5.535170555114746","5.535170555114746"
"2789","6.733102321624756","6.733102321624756","6.733102321624756"
"2790","6.0971856117248535","6.0971856117248535","6.0971856117248535"
"2791","5.816925048828125","5.816925048828125","5.816925048828125"
"2792","5.1473164558410645","5.1473164558410645","5.1473164558410645"
"2793","5.370450496673584","5.370450496673584","5.370450496673584"
"2794","6.192070484161377","6.192070484161377","6.192070484161377"
"2795","5.494455814361572","5.494455814361572","5.494455814361572"
"2796","5.965093612670898","5.965093612670898","5.965093612670898"
"2797","6.816031455993652","6.816031455993652","6.816031455993652"
"2798","5.555471897125244","5.555471897125244","5.555471897125244"
"2799","5.717524528503418","5.717524528503418","5.717524528503418"
"2800","5.273022174835205","5.273022174835205","5.273022174835205"
"2801","5.57282018661499","5.57282018661499","5.57282018661499"
"2802","5.9497971534729","5.9497971534729","5.9497971534729"
"2803","5.729135990142822","5.729135990142822","5.729135990142822"
"2804","6.182910919189453","6.182910919189453","6.182910919189453"
"2805","5.0516204833984375","5.0516204833984375","5.0516204833984375"
"2806","5.024323463439941","5.024323463439941","5.024323463439941"
"2807","5.7130560874938965","5.7130560874938965","5.7130560874938965"
"2808","5.625930309295654","5.625930309295654","5.625930309295654"
"2809","7.14145565032959","7.14145565032959","7.14145565032959"
"2810","5.831558704376221","5.831558704376221","5.831558704376221"
"2811","5.8275370597839355","5.8275370597839355","5.8275370597839355"
"2812","5.30078649520874","5.30078649520874","5.30078649520874"
"2813","6.019359588623047","6.019359588623047","6.019359588623047"
"2814","5.6651177406311035","5.6651177406311035","5.6651177406311035"
"2815","5.9751691818237305","5.9751691818237305","5.9751691818237305"
"2816","6.041767120361328","6.041767120361328","6.041767120361328"
"2817","5.988531112670898","5.988531112670898","5.988531112670898"
"2818","6.401792049407959","6.401792049407959","6.401792049407959"
"2819","5.630227565765381","5.630227565765381","5.630227565765381"
"2820","6.533240795135498","6.533240795135498","6.533240795135498"
"2821","6.053866386413574","6.053866386413574","6.053866386413574"
"2822","6.079589366912842","6.079589366912842","6.079589366912842"
"2823","7.061971187591553","7.061971187591553","7.061971187591553"
"2824","6.14118766784668","6.14118766784668","6.14118766784668"
"2825","5.809621810913086","5.809621810913086","5.809621810913086"
"2826","6.609958171844482","6.609958171844482","6.609958171844482"
"2827","5.886549949645996","5.886549949645996","5.886549949645996"
"2828","5.399204254150391","5.399204254150391","5.399204254150391"
"2829","6.230790615081787","6.230790615081787","6.230790615081787"
"2830","6.618957996368408","6.618957996368408","6.618957996368408"
"2831","6.021726131439209","6.021726131439209","6.021726131439209"
"2832","5.829530239105225","5.829530239105225","5.829530239105225"
"2833","5.942505359649658","5.942505359649658","5.942505359649658"
"2834","5.720940589904785","5.720940589904785","5.720940589904785"
"2835","5.734404563903809","5.734404563903809","5.734404563903809"
"2836","5.366938591003418","5.366938591003418","5.366938591003418"
"2837","4.7391676902771","4.7391676902771","4.7391676902771"
"2838","5.097082614898682","5.097082614898682","5.097082614898682"
"2839","4.9256768226623535","4.9256768226623535","4.9256768226623535"
"2840","5.979291915893555","5.979291915893555","5.979291915893555"
"2841","6.418569087982178","6.418569087982178","6.418569087982178"
"2842","5.665863037109375","5.665863037109375","5.665863037109375"
"2843","5.547916412353516","5.547916412353516","5.547916412353516"
"2844","6.363429546356201","6.363429546356201","6.363429546356201"
"2845","5.908993244171143","5.908993244171143","5.908993244171143"
"2846","4.8562421798706055","4.8562421798706055","4.8562421798706055"
"2847","7.371940612792969","7.371940612792969","7.371940612792969"
"2848","4.901824951171875","4.901824951171875","4.901824951171875"
"2849","6.237264156341553","6.237264156341553","6.237264156341553"
"2850","5.346878528594971","5.346878528594971","5.346878528594971"
"2851","5.804726600646973","5.804726600646973","5.804726600646973"
"2852","5.9469828605651855","5.9469828605651855","5.9469828605651855"
"2853","5.708642959594727","5.708642959594727","5.708642959594727"
"2854","5.690817832946777","5.690817832946777","5.690817832946777"
"2855","5.757011890411377","5.757011890411377","5.757011890411377"
"2856","5.394359588623047","5.394359588623047","5.394359588623047"
"2857","6.050644397735596","6.050644397735596","6.050644397735596"
"2858","5.224278926849365","5.224278926849365","5.224278926849365"
"2859","6.036043643951416","6.036043643951416","6.036043643951416"
"2860","5.816004753112793","5.816004753112793","5.816004753112793"
"2861","4.689488887786865","4.689488887786865","4.689488887786865"
"2862","5.542647361755371","5.542647361755371","5.542647361755371"
"2863","5.854893207550049","5.854893207550049","5.854893207550049"
"2864","5.5908098220825195","5.5908098220825195","5.5908098220825195"
"2865","5.957697868347168","5.957697868347168","5.957697868347168"
"2866","6.225508213043213","6.225508213043213","6.225508213043213"
"2867","5.682748794555664","5.682748794555664","5.682748794555664"
"2868","5.009341239929199","5.009341239929199","5.009341239929199"
"2869","6.143500804901123","6.143500804901123","6.143500804901123"
"2870","5.698270320892334","5.698270320892334","5.698270320892334"
"2871","6.44005823135376","6.44005823135376","6.44005823135376"
"2872","5.512561798095703","5.512561798095703","5.512561798095703"
"2873","5.963085174560547","5.963085174560547","5.963085174560547"
"2874","4.777445316314697","4.777445316314697","4.777445316314697"
"2875","5.950073719024658","5.950073719024658","5.950073719024658"
"2876","5.077329158782959","5.077329158782959","5.077329158782959"
"2877","5.432493686676025","5.432493686676025","5.432493686676025"
"2878","5.885233402252197","5.885233402252197","5.885233402252197"
"2879","5.908880233764648","5.908880233764648","5.908880233764648"
"2880","6.180985450744629","6.180985450744629","6.180985450744629"
"2881","5.96812105178833","5.96812105178833","5.96812105178833"
"2882","5.021016597747803","5.021016597747803","5.021016597747803"
"2883","5.650223731994629","5.650223731994629","5.650223731994629"
"2884","5.944500923156738","5.944500923156738","5.944500923156738"
"2885","5.446313381195068","5.446313381195068","5.446313381195068"
"2886","5.846084117889404","5.846084117889404","5.846084117889404"
"2887","6.0880866050720215","6.0880866050720215","6.0880866050720215"
"2888","6.485533237457275","6.485533237457275","6.485533237457275"
"2889","5.9515228271484375","5.9515228271484375","5.9515228271484375"
"2890","5.491265773773193","5.491265773773193","5.491265773773193"
"2891","6.673964023590088","6.673964023590088","6.673964023590088"
"2892","6.3086628913879395","6.3086628913879395","6.3086628913879395"
"2893","5.9693217277526855","5.9693217277526855","5.9693217277526855"
"2894","6.131019115447998","6.131019115447998","6.131019115447998"
"2895","6.240118026733398","6.240118026733398","6.240118026733398"
"2896","5.285182476043701","5.285182476043701","5.285182476043701"
"2897","5.623556613922119","5.623556613922119","5.623556613922119"
"2898","5.703071594238281","5.703071594238281","5.703071594238281"
"2899","6.370520114898682","6.370520114898682","6.370520114898682"
"2900","6.005867958068848","6.005867958068848","6.005867958068848"
"2901","6.323761463165283","6.323761463165283","6.323761463165283"
"2902","6.174490451812744","6.174490451812744","6.174490451812744"
"2903","5.965760231018066","5.965760231018066","5.965760231018066"
"2904","5.756148815155029","5.756148815155029","5.756148815155029"
"2905","5.706079006195068","5.706079006195068","5.706079006195068"
"2906","5.487234115600586","5.487234115600586","5.487234115600586"
"2907","5.904831886291504","5.904831886291504","5.904831886291504"
"2908","5.65769624710083","5.65769624710083","5.65769624710083"
"2909","6.136509418487549","6.136509418487549","6.136509418487549"
"2910","6.03889799118042","6.03889799118042","6.03889799118042"
"2911","5.884286403656006","5.884286403656006","5.884286403656006"
"2912","5.341043472290039","5.341043472290039","5.341043472290039"
"2913","6.343226909637451","6.343226909637451","6.343226909637451"
"2914","5.37421178817749","5.37421178817749","5.37421178817749"
"2915","6.897088050842285","6.897088050842285","6.897088050842285"
"2916","5.981120586395264","5.981120586395264","5.981120586395264"
"2917","6.139970779418945","6.139970779418945","6.139970779418945"
"2918","5.647616863250732","5.647616863250732","5.647616863250732"
"2919","5.081933498382568","5.081933498382568","5.081933498382568"
"2920","6.094562530517578","6.094562530517578","6.094562530517578"
"2921","5.877965450286865","5.877965450286865","5.877965450286865"
"2922","5.5046067237854","5.5046067237854","5.5046067237854"
"2923","5.406318664550781","5.406318664550781","5.406318664550781"
"2924","6.086466312408447","6.086466312408447","6.086466312408447"
"2925","8.915717124938965","8.915717124938965","8.915717124938965"
"2926","6.548523426055908","6.548523426055908","6.548523426055908"
"2927","5.749721050262451","5.749721050262451","5.749721050262451"
"2928","5.704629898071289","5.704629898071289","5.704629898071289"
"2929","6.113628387451172","6.113628387451172","6.113628387451172"
"2930","5.702205181121826","5.702205181121826","5.702205181121826"
"2931","6.021111488342285","6.021111488342285","6.021111488342285"
"2932","5.8304009437561035","5.8304009437561035","5.8304009437561035"
"2933","5.460606575012207","5.460606575012207","5.460606575012207"
"2934","5.884883403778076","5.884883403778076","5.884883403778076"
"2935","5.534739971160889","5.534739971160889","5.534739971160889"
"2936","6.14638090133667","6.14638090133667","6.14638090133667"
"2937","5.756447792053223","5.756447792053223","5.756447792053223"
"2938","5.684247016906738","5.684247016906738","5.684247016906738"
"2939","5.797732830047607","5.797732830047607","5.797732830047607"
"2940","6.326335430145264","6.326335430145264","6.326335430145264"
"2941","6.010016441345215","6.010016441345215","6.010016441345215"
"2942","6.2746076583862305","6.2746076583862305","6.2746076583862305"
"2943","5.692955017089844","5.692955017089844","5.692955017089844"
"2944","6.509945869445801","6.509945869445801","6.509945869445801"
"2945","6.119210243225098","6.119210243225098","6.119210243225098"
"2946","6.535281658172607","6.535281658172607","6.535281658172607"
"2947","5.803158760070801","5.803158760070801","5.803158760070801"
"2948","5.600764751434326","5.600764751434326","5.600764751434326"
"2949","5.903037071228027","5.903037071228027","5.903037071228027"
"2950","5.868587493896484","5.868587493896484","5.868587493896484"
"2951","6.497259140014648","6.497259140014648","6.497259140014648"
"2952","5.843631267547607","5.843631267547607","5.843631267547607"
"2953","5.413400173187256","5.413400173187256","5.413400173187256"
"2954","5.686703205108643","5.686703205108643","5.686703205108643"
"2955","6.074580192565918","6.074580192565918","6.074580192565918"
"2956","5.555160045623779","5.555160045623779","5.555160045623779"
"2957","5.726047515869141","5.726047515869141","5.726047515869141"
"2958","5.840146541595459","5.840146541595459","5.840146541595459"
"2959","5.3152546882629395","5.3152546882629395","5.3152546882629395"
"2960","5.902475833892822","5.902475833892822","5.902475833892822"
"2961","6.1908721923828125","6.1908721923828125","6.1908721923828125"
"2962","6.020251274108887","6.020251274108887","6.020251274108887"
"2963","5.539430141448975","5.539430141448975","5.539430141448975"
"2964","5.994990825653076","5.994990825653076","5.994990825653076"
"2965","5.110837459564209","5.110837459564209","5.110837459564209"
"2966","5.9930338859558105","5.9930338859558105","5.9930338859558105"
"2967","6.1182050704956055","6.1182050704956055","6.1182050704956055"
"2968","5.719798564910889","5.719798564910889","5.719798564910889"
"2969","5.757514476776123","5.757514476776123","5.757514476776123"
"2970","6.233920097351074","6.233920097351074","6.233920097351074"
"2971","5.184013366699219","5.184013366699219","5.184013366699219"
"2972","6.737112045288086","6.737112045288086","6.737112045288086"
"2973","5.892889022827148","5.892889022827148","5.892889022827148"
"2974","5.554187774658203","5.554187774658203","5.554187774658203"
"2975","5.3712005615234375","5.3712005615234375","5.3712005615234375"
"2976","5.454607009887695","5.454607009887695","5.454607009887695"
"2977","5.786777973175049","5.786777973175049","5.786777973175049"
"2978","5.691420078277588","5.691420078277588","5.691420078277588"
"2979","5.305967807769775","5.305967807769775","5.305967807769775"
"2980","6.1894755363464355","6.1894755363464355","6.1894755363464355"
"2981","4.633687973022461","4.633687973022461","4.633687973022461"
"2982","5.859710216522217","5.859710216522217","5.859710216522217"
"2983","5.076722145080566","5.076722145080566","5.076722145080566"
"2984","5.095680236816406","5.095680236816406","5.095680236816406"
"2985","5.665634632110596","5.665634632110596","5.665634632110596"
"2986","5.54330587387085","5.54330587387085","5.54330587387085"
"2987","5.614861488342285","5.614861488342285","5.614861488342285"
"2988","6.17181396484375","6.17181396484375","6.17181396484375"
"2989","6.082996845245361","6.082996845245361","6.082996845245361"
"2990","5.945626735687256","5.945626735687256","5.945626735687256"
"2991","4.995741844177246","4.995741844177246","4.995741844177246"
"2992","5.854854106903076","5.854854106903076","5.854854106903076"
"2993","5.507817268371582","5.507817268371582","5.507817268371582"
"2994","5.7219557762146","5.7219557762146","5.7219557762146"
"2995","5.8097381591796875","5.8097381591796875","5.8097381591796875"
"2996","5.34550142288208","5.34550142288208","5.34550142288208"
"2997","5.978776454925537","5.978776454925537","5.978776454925537"
"2998","6.022186279296875","6.022186279296875","6.022186279296875"
"2999","5.43250846862793","5.43250846862793","5.43250846862793"
"3000","5.995931148529053","5.995931148529053","5.995931148529053"
"3001","5.231153964996338","5.231153964996338","5.231153964996338"
"3002","6.043363571166992","6.043363571166992","6.043363571166992"
"3003","5.721426963806152","5.721426963806152","5.721426963806152"
"3004","5.546165943145752","5.546165943145752","5.546165943145752"
"3005","5.266753196716309","5.266753196716309","5.266753196716309"
"3006","5.607951641082764","5.607951641082764","5.607951641082764"
"3007","4.844984531402588","4.844984531402588","4.844984531402588"
"3008","4.618706226348877","4.618706226348877","4.618706226348877"
"3009","4.764715671539307","4.764715671539307","4.764715671539307"
"3010","5.953044414520264","5.953044414520264","5.953044414520264"
"3011","5.9251251220703125","5.9251251220703125","5.9251251220703125"
"3012","5.447242736816406","5.447242736816406","5.447242736816406"
"3013","6.3775129318237305","6.3775129318237305","6.3775129318237305"
"3014","6.214290618896484","6.214290618896484","6.214290618896484"
"3015","6.085920810699463","6.085920810699463","6.085920810699463"
"3016","5.56900691986084","5.56900691986084","5.56900691986084"
"3017","5.50535249710083","5.50535249710083","5.50535249710083"
"3018","5.2626519203186035","5.2626519203186035","5.2626519203186035"
"3019","5.473326206207275","5.473326206207275","5.473326206207275"
"3020","6.002028942108154","6.002028942108154","6.002028942108154"
"3021","5.506415843963623","5.506415843963623","5.506415843963623"
"3022","5.732690334320068","5.732690334320068","5.732690334320068"
"3023","6.047842502593994","6.047842502593994","6.047842502593994"
"3024","5.629410266876221","5.629410266876221","5.629410266876221"
"3025","4.871328353881836","4.871328353881836","4.871328353881836"
"3026","5.706737995147705","5.706737995147705","5.706737995147705"
"3027","6.399785041809082","6.399785041809082","6.399785041809082"
"3028","5.317813396453857","5.317813396453857","5.317813396453857"
"3029","5.69830846786499","5.69830846786499","5.69830846786499"
"3030","6.156059265136719","6.156059265136719","6.156059265136719"
"3031","5.603515148162842","5.603515148162842","5.603515148162842"
"3032","5.953479290008545","5.953479290008545","5.953479290008545"
"3033","5.809117317199707","5.809117317199707","5.809117317199707"
"3034","6.369891166687012","6.369891166687012","6.369891166687012"
"3035","5.904415130615234","5.904415130615234","5.904415130615234"
"3036","6.104265213012695","6.104265213012695","6.104265213012695"
"3037","5.738955974578857","5.738955974578857","5.738955974578857"
"3038","5.16487455368042","5.16487455368042","5.16487455368042"
"3039","5.965324878692627","5.965324878692627","5.965324878692627"
"3040","5.153929710388184","5.153929710388184","5.153929710388184"
"3041","6.127833366394043","6.127833366394043","6.127833366394043"
"3042","5.584077835083008","5.584077835083008","5.584077835083008"
"3043","5.5339555740356445","5.5339555740356445","5.5339555740356445"
"3044","6.119854927062988","6.119854927062988","6.119854927062988"
"3045","5.443384170532227","5.443384170532227","5.443384170532227"
"3046","5.537843227386475","5.537843227386475","5.537843227386475"
"3047","5.335165500640869","5.335165500640869","5.335165500640869"
"3048","5.338289737701416","5.338289737701416","5.338289737701416"
"3049","5.941777229309082","5.941777229309082","5.941777229309082"
"3050","5.7401123046875","5.7401123046875","5.7401123046875"
"3051","5.9055023193359375","5.9055023193359375","5.9055023193359375"
"3052","5.628918647766113","5.628918647766113","5.628918647766113"
"3053","5.590555191040039","5.590555191040039","5.590555191040039"
"3054","5.7845072746276855","5.7845072746276855","5.7845072746276855"
"3055","5.470191478729248","5.470191478729248","5.470191478729248"
"3056","5.808305263519287","5.808305263519287","5.808305263519287"
"3057","5.378326892852783","5.378326892852783","5.378326892852783"
"3058","6.155522346496582","6.155522346496582","6.155522346496582"
"3059","5.607018947601318","5.607018947601318","5.607018947601318"
"3060","6.390795707702637","6.390795707702637","6.390795707702637"
"3061","5.838890552520752","5.838890552520752","5.838890552520752"
"3062","6.475884437561035","6.475884437561035","6.475884437561035"
"3063","6.037237167358398","6.037237167358398","6.037237167358398"
"3064","5.79197359085083","5.79197359085083","5.79197359085083"
"3065","6.25979471206665","6.25979471206665","6.25979471206665"
"3066","5.712357044219971","5.712357044219971","5.712357044219971"
"3067","5.992424488067627","5.992424488067627","5.992424488067627"
"3068","5.281694412231445","5.281694412231445","5.281694412231445"
"3069","5.799271583557129","5.799271583557129","5.799271583557129"
"3070","5.608642101287842","5.608642101287842","5.608642101287842"
"3071","6.025132179260254","6.025132179260254","6.025132179260254"
"3072","5.522435188293457","5.522435188293457","5.522435188293457"
"3073","5.339913368225098","5.339913368225098","5.339913368225098"
"3074","6.346246242523193","6.346246242523193","6.346246242523193"
"3075","5.288596153259277","5.288596153259277","5.288596153259277"
"3076","6.502837657928467","6.502837657928467","6.502837657928467"
"3077","5.034117221832275","5.034117221832275","5.034117221832275"
"3078","6.1403303146362305","6.1403303146362305","6.1403303146362305"
"3079","5.877283096313477","5.877283096313477","5.877283096313477"
"3080","5.505340099334717","5.505340099334717","5.505340099334717"
"3081","5.36083459854126","5.36083459854126","5.36083459854126"
"3082","6.03100061416626","6.03100061416626","6.03100061416626"
"3083","5.910158634185791","5.910158634185791","5.910158634185791"
"3084","5.602714538574219","5.602714538574219","5.602714538574219"
"3085","5.714168548583984","5.714168548583984","5.714168548583984"
"3086","5.62288761138916","5.62288761138916","5.62288761138916"
"3087","6.354751110076904","6.354751110076904","6.354751110076904"
"3088","5.68459415435791","5.68459415435791","5.68459415435791"
"3089","6.241122245788574","6.241122245788574","6.241122245788574"
"3090","5.50417947769165","5.50417947769165","5.50417947769165"
"3091","6.101131439208984","6.101131439208984","6.101131439208984"
"3092","5.3301100730896","5.3301100730896","5.3301100730896"
"3093","5.767833232879639","5.767833232879639","5.767833232879639"
"3094","6.220179080963135","6.220179080963135","6.220179080963135"
"3095","8.99042797088623","8.99042797088623","8.99042797088623"
"3096","5.922525882720947","5.922525882720947","5.922525882720947"
"3097","5.078575611114502","5.078575611114502","5.078575611114502"
"3098","4.3551225662231445","4.3551225662231445","4.3551225662231445"
"3099","4.780900478363037","4.780900478363037","4.780900478363037"
"3100","5.994687557220459","5.994687557220459","5.994687557220459"
"3101","5.339760780334473","5.339760780334473","5.339760780334473"
"3102","7.289198398590088","7.289198398590088","7.289198398590088"
"3103","5.470128059387207","5.470128059387207","5.470128059387207"
"3104","5.873615741729736","5.873615741729736","5.873615741729736"
"3105","5.799964427947998","5.799964427947998","5.799964427947998"
"3106","5.466463088989258","5.466463088989258","5.466463088989258"
"3107","6.134671688079834","6.134671688079834","6.134671688079834"
"3108","5.9371137619018555","5.9371137619018555","5.9371137619018555"
"3109","4.826004505157471","4.826004505157471","4.826004505157471"
"3110","5.868161201477051","5.868161201477051","5.868161201477051"
"3111","5.71953821182251","5.71953821182251","5.71953821182251"
"3112","5.395132541656494","5.395132541656494","5.395132541656494"
"3113","5.504607677459717","5.504607677459717","5.504607677459717"
"3114","5.806299686431885","5.806299686431885","5.806299686431885"
"3115","6.11547327041626","6.11547327041626","6.11547327041626"
"3116","6.115728855133057","6.115728855133057","6.115728855133057"
"3117","6.328424453735352","6.328424453735352","6.328424453735352"
"3118","5.959839344024658","5.959839344024658","5.959839344024658"
"3119","5.382399559020996","5.382399559020996","5.382399559020996"
"3120","5.375791549682617","5.375791549682617","5.375791549682617"
"3121","6.605185031890869","6.605185031890869","6.605185031890869"
"3122","6.022611618041992","6.022611618041992","6.022611618041992"
"3123","5.928091049194336","5.928091049194336","5.928091049194336"
"3124","5.700777053833008","5.700777053833008","5.700777053833008"
"3125","5.563459396362305","5.563459396362305","5.563459396362305"
"3126","5.107884883880615","5.107884883880615","5.107884883880615"
"3127","5.290332317352295","5.290332317352295","5.290332317352295"
"3128","5.848837375640869","5.848837375640869","5.848837375640869"
"3129","4.810513019561768","4.810513019561768","4.810513019561768"
"3130","5.1014018058776855","5.1014018058776855","5.1014018058776855"
"3131","6.230520725250244","6.230520725250244","6.230520725250244"
"3132","5.7016706466674805","5.7016706466674805","5.7016706466674805"
"3133","5.55173397064209","5.55173397064209","5.55173397064209"
"3134","5.54415225982666","5.54415225982666","5.54415225982666"
"3135","5.484189510345459","5.484189510345459","5.484189510345459"
"3136","5.511101245880127","5.511101245880127","5.511101245880127"
"3137","5.441017150878906","5.441017150878906","5.441017150878906"
"3138","5.998837471008301","5.998837471008301","5.998837471008301"
"3139","6.262070655822754","6.262070655822754","6.262070655822754"
"3140","4.936883926391602","4.936883926391602","4.936883926391602"
"3141","5.675882816314697","5.675882816314697","5.675882816314697"
"3142","5.478412628173828","5.478412628173828","5.478412628173828"
"3143","5.449824810028076","5.449824810028076","5.449824810028076"
"3144","6.301381587982178","6.301381587982178","6.301381587982178"
"3145","4.787134170532227","4.787134170532227","4.787134170532227"
"3146","5.330328464508057","5.330328464508057","5.330328464508057"
"3147","5.791923522949219","5.791923522949219","5.791923522949219"
"3148","5.343966007232666","5.343966007232666","5.343966007232666"
"3149","6.459110260009766","6.459110260009766","6.459110260009766"
"3150","6.512903690338135","6.512903690338135","6.512903690338135"
"3151","6.080356597900391","6.080356597900391","6.080356597900391"
"3152","4.779016017913818","4.779016017913818","4.779016017913818"
"3153","5.520971775054932","5.520971775054932","5.520971775054932"
"3154","5.935122013092041","5.935122013092041","5.935122013092041"
"3155","5.857492923736572","5.857492923736572","5.857492923736572"
"3156","5.366604328155518","5.366604328155518","5.366604328155518"
"3157","5.247128009796143","5.247128009796143","5.247128009796143"
"3158","5.862697124481201","5.862697124481201","5.862697124481201"
"3159","5.980279445648193","5.980279445648193","5.980279445648193"
"3160","5.883108615875244","5.883108615875244","5.883108615875244"
"3161","5.852669715881348","5.852669715881348","5.852669715881348"
"3162","5.686984062194824","5.686984062194824","5.686984062194824"
"3163","6.450173854827881","6.450173854827881","6.450173854827881"
"3164","5.515536785125732","5.515536785125732","5.515536785125732"
"3165","6.61793327331543","6.61793327331543","6.61793327331543"
"3166","5.437708854675293","5.437708854675293","5.437708854675293"
"3167","6.08950138092041","6.08950138092041","6.08950138092041"
"3168","5.577739715576172","5.577739715576172","5.577739715576172"
"3169","4.904805660247803","4.904805660247803","4.904805660247803"
"3170","4.83225154876709","4.83225154876709","4.83225154876709"
"3171","5.623889446258545","5.623889446258545","5.623889446258545"
"3172","5.166416168212891","5.166416168212891","5.166416168212891"
"3173","5.578045845031738","5.578045845031738","5.578045845031738"
"3174","5.471528053283691","5.471528053283691","5.471528053283691"
"3175","4.915316104888916","4.915316104888916","4.915316104888916"
"3176","5.7785420417785645","5.7785420417785645","5.7785420417785645"
"3177","6.130306720733643","6.130306720733643","6.130306720733643"
"3178","5.369668960571289","5.369668960571289","5.369668960571289"
"3179","4.9982404708862305","4.9982404708862305","4.9982404708862305"
"3180","5.829960823059082","5.829960823059082","5.829960823059082"
"3181","4.971957206726074","4.971957206726074","4.971957206726074"
"3182","5.591768264770508","5.591768264770508","5.591768264770508"
"3183","5.864285469055176","5.864285469055176","5.864285469055176"
"3184","5.5388641357421875","5.5388641357421875","5.5388641357421875"
"3185","5.590356826782227","5.590356826782227","5.590356826782227"
"3186","5.539602756500244","5.539602756500244","5.539602756500244"
"3187","6.080479145050049","6.080479145050049","6.080479145050049"
"3188","5.7521233558654785","5.7521233558654785","5.7521233558654785"
"3189","6.315383434295654","6.315383434295654","6.315383434295654"
"3190","5.089897632598877","5.089897632598877","5.089897632598877"
"3191","6.0999603271484375","6.0999603271484375","6.0999603271484375"
"3192","5.721258640289307","5.721258640289307","5.721258640289307"
"3193","6.0151591300964355","6.0151591300964355","6.0151591300964355"
"3194","5.643674850463867","5.643674850463867","5.643674850463867"
"3195","5.857625961303711","5.857625961303711","5.857625961303711"
"3196","4.987955570220947","4.987955570220947","4.987955570220947"
"3197","6.055169582366943","6.055169582366943","6.055169582366943"
"3198","5.541293621063232","5.541293621063232","5.541293621063232"
"3199","6.394437313079834","6.394437313079834","6.394437313079834"
"3200","6.337622165679932","6.337622165679932","6.337622165679932"
"3201","5.848568439483643","5.848568439483643","5.848568439483643"
"3202","5.726208209991455","5.726208209991455","5.726208209991455"
"3203","5.824681758880615","5.824681758880615","5.824681758880615"
"3204","5.169447422027588","5.169447422027588","5.169447422027588"
"3205","5.876040935516357","5.876040935516357","5.876040935516357"
"3206","5.596746921539307","5.596746921539307","5.596746921539307"
"3207","5.764103412628174","5.764103412628174","5.764103412628174"
"3208","5.416615009307861","5.416615009307861","5.416615009307861"
"3209","6.538376808166504","6.538376808166504","6.538376808166504"
"3210","6.0053391456604","6.0053391456604","6.0053391456604"
"3211","6.162472724914551","6.162472724914551","6.162472724914551"
"3212","6.576289653778076","6.576289653778076","6.576289653778076"
"3213","5.519264221191406","5.519264221191406","5.519264221191406"
"3214","5.775268077850342","5.775268077850342","5.775268077850342"
"3215","5.775793075561523","5.775793075561523","5.775793075561523"
"3216","6.291962146759033","6.291962146759033","6.291962146759033"
"3217","5.516883850097656","5.516883850097656","5.516883850097656"
"3218","5.988590240478516","5.988590240478516","5.988590240478516"
"3219","5.669529438018799","5.669529438018799","5.669529438018799"
"3220","5.01765251159668","5.01765251159668","5.01765251159668"
"3221","7.023348808288574","7.023348808288574","7.023348808288574"
"3222","5.945135593414307","5.945135593414307","5.945135593414307"
"3223","5.563666343688965","5.563666343688965","5.563666343688965"
"3224","5.379064559936523","5.379064559936523","5.379064559936523"
"3225","5.237354755401611","5.237354755401611","5.237354755401611"
"3226","6.072963714599609","6.072963714599609","6.072963714599609"
"3227","5.208467960357666","5.208467960357666","5.208467960357666"
"3228","6.682254314422607","6.682254314422607","6.682254314422607"
"3229","5.928703308105469","5.928703308105469","5.928703308105469"
"3230","5.177412986755371","5.177412986755371","5.177412986755371"
"3231","5.783596515655518","5.783596515655518","5.783596515655518"
"3232","5.359262943267822","5.359262943267822","5.359262943267822"
"3233","5.607636451721191","5.607636451721191","5.607636451721191"
"3234","4.854036331176758","4.854036331176758","4.854036331176758"
"3235","5.234215259552002","5.234215259552002","5.234215259552002"
"3236","5.439897060394287","5.439897060394287","5.439897060394287"
"3237","5.1612091064453125","5.1612091064453125","5.1612091064453125"
"3238","5.82027530670166","5.82027530670166","5.82027530670166"
"3239","5.620270252227783","5.620270252227783","5.620270252227783"
"3240","5.8869147300720215","5.8869147300720215","5.8869147300720215"
"3241","5.403872966766357","5.403872966766357","5.403872966766357"
"3242","5.9353508949279785","5.9353508949279785","5.9353508949279785"
"3243","5.853745460510254","5.853745460510254","5.853745460510254"
"3244","5.745936870574951","5.745936870574951","5.745936870574951"
"3245","5.65275764465332","5.65275764465332","5.65275764465332"
"3246","5.959597110748291","5.959597110748291","5.959597110748291"
"3247","5.167192459106445","5.167192459106445","5.167192459106445"
"3248","5.186190128326416","5.186190128326416","5.186190128326416"
"3249","5.957984924316406","5.957984924316406","5.957984924316406"
"3250","5.7870378494262695","5.7870378494262695","5.7870378494262695"
"3251","5.413393974304199","5.413393974304199","5.413393974304199"
"3252","6.032262802124023","6.032262802124023","6.032262802124023"
"3253","5.549875259399414","5.549875259399414","5.549875259399414"
"3254","4.9263200759887695","4.9263200759887695","4.9263200759887695"
"3255","5.154453754425049","5.154453754425049","5.154453754425049"
"3256","4.744427680969238","4.744427680969238","4.744427680969238"
"3257","5.33597993850708","5.33597993850708","5.33597993850708"
"3258","5.832488536834717","5.832488536834717","5.832488536834717"
"3259","5.829251289367676","5.829251289367676","5.829251289367676"
"3260","5.5884809494018555","5.5884809494018555","5.5884809494018555"
"3261","6.121951580047607","6.121951580047607","6.121951580047607"
"3262","6.112697601318359","6.112697601318359","6.112697601318359"
"3263","5.792873859405518","5.792873859405518","5.792873859405518"
"3264","5.387451171875","5.387451171875","5.387451171875"
"3265","5.757350444793701","5.757350444793701","5.757350444793701"
"3266","5.395475387573242","5.395475387573242","5.395475387573242"
"3267","5.9688215255737305","5.9688215255737305","5.9688215255737305"
"3268","5.265047550201416","5.265047550201416","5.265047550201416"
"3269","5.281030178070068","5.281030178070068","5.281030178070068"
"3270","5.181667327880859","5.181667327880859","5.181667327880859"
"3271","5.06452751159668","5.06452751159668","5.06452751159668"
"3272","5.827330589294434","5.827330589294434","5.827330589294434"
"3273","5.207461357116699","5.207461357116699","5.207461357116699"
"3274","5.655405044555664","5.655405044555664","5.655405044555664"
"3275","5.284189701080322","5.284189701080322","5.284189701080322"
"3276","5.352893829345703","5.352893829345703","5.352893829345703"
"3277","6.212154388427734","6.212154388427734","6.212154388427734"
"3278","5.671627044677734","5.671627044677734","5.671627044677734"
"3279","4.796112060546875","4.796112060546875","4.796112060546875"
"3280","5.933420181274414","5.933420181274414","5.933420181274414"
"3281","5.345294952392578","5.345294952392578","5.345294952392578"
"3282","6.2194414138793945","6.2194414138793945","6.2194414138793945"
"3283","5.614696502685547","5.614696502685547","5.614696502685547"
"3284","7.326263427734375","7.326263427734375","7.326263427734375"
"3285","5.382474899291992","5.382474899291992","5.382474899291992"
"3286","5.557284832000732","5.557284832000732","5.557284832000732"
"3287","9.072555541992188","9.072555541992188","9.072555541992188"
"3288","5.5317463874816895","5.5317463874816895","5.5317463874816895"
"3289","5.074066162109375","5.074066162109375","5.074066162109375"
"3290","5.795221328735352","5.795221328735352","5.795221328735352"
"3291","5.797734260559082","5.797734260559082","5.797734260559082"
"3292","5.147695541381836","5.147695541381836","5.147695541381836"
"3293","5.1080322265625","5.1080322265625","5.1080322265625"
"3294","6.129268169403076","6.129268169403076","6.129268169403076"
"3295","5.909949779510498","5.909949779510498","5.909949779510498"
"3296","5.343263626098633","5.343263626098633","5.343263626098633"
"3297","5.517219066619873","5.517219066619873","5.517219066619873"
"3298","5.44004487991333","5.44004487991333","5.44004487991333"
"3299","5.102625846862793","5.102625846862793","5.102625846862793"
"3300","5.474398136138916","5.474398136138916","5.474398136138916"
"3301","5.950335502624512","5.950335502624512","5.950335502624512"
"3302","5.33210563659668","5.33210563659668","5.33210563659668"
"3303","6.332236289978027","6.332236289978027","6.332236289978027"
"3304","5.814976692199707","5.814976692199707","5.814976692199707"
"3305","5.058754920959473","5.058754920959473","5.058754920959473"
"3306","5.593502521514893","5.593502521514893","5.593502521514893"
"3307","5.769034385681152","5.769034385681152","5.769034385681152"
"3308","6.162102222442627","6.162102222442627","6.162102222442627"
"3309","5.602340221405029","5.602340221405029","5.602340221405029"
"3310","6.913735866546631","6.913735866546631","6.913735866546631"
"3311","4.952169895172119","4.952169895172119","4.952169895172119"
"3312","5.301670551300049","5.301670551300049","5.301670551300049"
"3313","5.864117622375488","5.864117622375488","5.864117622375488"
"3314","5.185625076293945","5.185625076293945","5.185625076293945"
"3315","5.840580463409424","5.840580463409424","5.840580463409424"
"3316","5.900053977966309","5.900053977966309","5.900053977966309"
"3317","5.036571502685547","5.036571502685547","5.036571502685547"
"3318","5.750767230987549","5.750767230987549","5.750767230987549"
"3319","5.1797051429748535","5.1797051429748535","5.1797051429748535"
"3320","6.186629772186279","6.186629772186279","6.186629772186279"
"3321","5.631176948547363","5.631176948547363","5.631176948547363"
"3322","5.363961219787598","5.363961219787598","5.363961219787598"
"3323","5.5969343185424805","5.5969343185424805","5.5969343185424805"
"3324","5.31366491317749","5.31366491317749","5.31366491317749"
"3325","6.413137435913086","6.413137435913086","6.413137435913086"
"3326","5.834530353546143","5.834530353546143","5.834530353546143"
"3327","6.113897323608398","6.113897323608398","6.113897323608398"
"3328","5.3411688804626465","5.3411688804626465","5.3411688804626465"
"3329","6.955800533294678","6.955800533294678","6.955800533294678"
"3330","5.1026716232299805","5.1026716232299805","5.1026716232299805"
"3331","6.481929779052734","6.481929779052734","6.481929779052734"
"3332","5.36558723449707","5.36558723449707","5.36558723449707"
"3333","5.751156806945801","5.751156806945801","5.751156806945801"
"3334","5.530484199523926","5.530484199523926","5.530484199523926"
"3335","4.536773681640625","4.536773681640625","4.536773681640625"
"3336","5.751005172729492","5.751005172729492","5.751005172729492"
"3337","5.376113414764404","5.376113414764404","5.376113414764404"
"3338","6.111324310302734","6.111324310302734","6.111324310302734"
"3339","5.584930896759033","5.584930896759033","5.584930896759033"
"3340","5.600235462188721","5.600235462188721","5.600235462188721"
"3341","5.991094589233398","5.991094589233398","5.991094589233398"
"3342","4.972511291503906","4.972511291503906","4.972511291503906"
"3343","5.053730010986328","5.053730010986328","5.053730010986328"
"3344","5.148395538330078","5.148395538330078","5.148395538330078"
"3345","5.217068672180176","5.217068672180176","5.217068672180176"
"3346","5.194743633270264","5.194743633270264","5.194743633270264"
"3347","5.822099208831787","5.822099208831787","5.822099208831787"
"3348","5.337289333343506","5.337289333343506","5.337289333343506"
"3349","6.422142505645752","6.422142505645752","6.422142505645752"
"3350","5.325955867767334","5.325955867767334","5.325955867767334"
"3351","6.138566970825195","6.138566970825195","6.138566970825195"
"3352","5.471815586090088","5.471815586090088","5.471815586090088"
"3353","5.056499004364014","5.056499004364014","5.056499004364014"
"3354","4.000642776489258","4.000642776489258","4.000642776489258"
"3355","5.289728164672852","5.289728164672852","5.289728164672852"
"3356","5.327084064483643","5.327084064483643","5.327084064483643"
"3357","4.798476219177246","4.798476219177246","4.798476219177246"
"3358","5.726027488708496","5.726027488708496","5.726027488708496"
"3359","5.298335552215576","5.298335552215576","5.298335552215576"
"3360","6.780971050262451","6.780971050262451","6.780971050262451"
"3361","5.3236002922058105","5.3236002922058105","5.3236002922058105"
"3362","5.458826065063477","5.458826065063477","5.458826065063477"
"3363","5.926735877990723","5.926735877990723","5.926735877990723"
"3364","5.671535015106201","5.671535015106201","5.671535015106201"
"3365","5.093178749084473","5.093178749084473","5.093178749084473"
"3366","6.624934196472168","6.624934196472168","6.624934196472168"
"3367","6.536895275115967","6.536895275115967","6.536895275115967"
"3368","5.183027267456055","5.183027267456055","5.183027267456055"
"3369","5.598879814147949","5.598879814147949","5.598879814147949"
"3370","5.368776798248291","5.368776798248291","5.368776798248291"
"3371","6.31884241104126","6.31884241104126","6.31884241104126"
"3372","5.096864700317383","5.096864700317383","5.096864700317383"
"3373","5.274647235870361","5.274647235870361","5.274647235870361"
"3374","5.627998352050781","5.627998352050781","5.627998352050781"
"3375","5.430289268493652","5.430289268493652","5.430289268493652"
"3376","5.890677452087402","5.890677452087402","5.890677452087402"
"3377","6.556909561157227","6.556909561157227","6.556909561157227"
"3378","4.90681791305542","4.90681791305542","4.90681791305542"
"3379","5.164400577545166","5.164400577545166","5.164400577545166"
"3380","5.423983573913574","5.423983573913574","5.423983573913574"
"3381","5.110342502593994","5.110342502593994","5.110342502593994"
"3382","5.619130611419678","5.619130611419678","5.619130611419678"
"3383","5.888761520385742","5.888761520385742","5.888761520385742"
"3384","6.506092548370361","6.506092548370361","6.506092548370361"
"3385","5.453090667724609","5.453090667724609","5.453090667724609"
"3386","5.75804328918457","5.75804328918457","5.75804328918457"
"3387","5.478453159332275","5.478453159332275","5.478453159332275"
"3388","5.71177864074707","5.71177864074707","5.71177864074707"
"3389","5.461963653564453","5.461963653564453","5.461963653564453"
"3390","5.648098468780518","5.648098468780518","5.648098468780518"
"3391","6.03745174407959","6.03745174407959","6.03745174407959"
"3392","5.873002529144287","5.873002529144287","5.873002529144287"
"3393","5.358957290649414","5.358957290649414","5.358957290649414"
"3394","5.1938557624816895","5.1938557624816895","5.1938557624816895"
"3395","4.8006768226623535","4.8006768226623535","4.8006768226623535"
"3396","5.3582611083984375","5.3582611083984375","5.3582611083984375"
"3397","5.613693714141846","5.613693714141846","5.613693714141846"
"3398","5.654585361480713","5.654585361480713","5.654585361480713"
"3399","5.673070907592773","5.673070907592773","5.673070907592773"
"3400","5.966222286224365","5.966222286224365","5.966222286224365"
"3401","6.342601299285889","6.342601299285889","6.342601299285889"
"3402","5.594844341278076","5.594844341278076","5.594844341278076"
"3403","5.396074295043945","5.396074295043945","5.396074295043945"
"3404","5.1666789054870605","5.1666789054870605","5.1666789054870605"
"3405","5.435068130493164","5.435068130493164","5.435068130493164"
"3406","5.558290004730225","5.558290004730225","5.558290004730225"
"3407","6.025638580322266","6.025638580322266","6.025638580322266"
"3408","4.9665937423706055","4.9665937423706055","4.9665937423706055"
"3409","6.279594898223877","6.279594898223877","6.279594898223877"
"3410","6.244389533996582","6.244389533996582","6.244389533996582"
"3411","5.605608940124512","5.605608940124512","5.605608940124512"
"3412","5.859716415405273","5.859716415405273","5.859716415405273"
"3413","5.643704891204834","5.643704891204834","5.643704891204834"
"3414","6.286460876464844","6.286460876464844","6.286460876464844"
"3415","5.426198959350586","5.426198959350586","5.426198959350586"
"3416","5.034987926483154","5.034987926483154","5.034987926483154"
"3417","5.414794921875","5.414794921875","5.414794921875"
"3418","5.22172737121582","5.22172737121582","5.22172737121582"
"3419","5.576533317565918","5.576533317565918","5.576533317565918"
"3420","6.055392265319824","6.055392265319824","6.055392265319824"
"3421","8.897184371948242","8.897184371948242","8.897184371948242"
"3422","5.255261421203613","5.255261421203613","5.255261421203613"
"3423","5.455766201019287","5.455766201019287","5.455766201019287"
"3424","5.5706915855407715","5.5706915855407715","5.5706915855407715"
"3425","6.16480016708374","6.16480016708374","6.16480016708374"
"3426","5.280050277709961","5.280050277709961","5.280050277709961"
"3427","5.022555351257324","5.022555351257324","5.022555351257324"
"3428","5.305475234985352","5.305475234985352","5.305475234985352"
"3429","5.311370372772217","5.311370372772217","5.311370372772217"
"3430","5.711798667907715","5.711798667907715","5.711798667907715"
"3431","5.502323627471924","5.502323627471924","5.502323627471924"
"3432","4.843562602996826","4.843562602996826","4.843562602996826"
"3433","5.174727916717529","5.174727916717529","5.174727916717529"
"3434","5.467580795288086","5.467580795288086","5.467580795288086"
"3435","5.875967025756836","5.875967025756836","5.875967025756836"
"3436","5.607707500457764","5.607707500457764","5.607707500457764"
"3437","5.898009300231934","5.898009300231934","5.898009300231934"
"3438","5.652454376220703","5.652454376220703","5.652454376220703"
"3439","6.351428985595703","6.351428985595703","6.351428985595703"
"3440","5.518479824066162","5.518479824066162","5.518479824066162"
"3441","5.311391830444336","5.311391830444336","5.311391830444336"
"3442","5.587900638580322","5.587900638580322","5.587900638580322"
"3443","5.531498908996582","5.531498908996582","5.531498908996582"
"3444","4.845179557800293","4.845179557800293","4.845179557800293"
"3445","5.6684889793396","5.6684889793396","5.6684889793396"
"3446","6.217008113861084","6.217008113861084","6.217008113861084"
"3447","4.898820400238037","4.898820400238037","4.898820400238037"
"3448","5.5502095222473145","5.5502095222473145","5.5502095222473145"
"3449","4.603859901428223","4.603859901428223","4.603859901428223"
"3450","5.1074299812316895","5.1074299812316895","5.1074299812316895"
"3451","4.861056327819824","4.861056327819824","4.861056327819824"
"3452","5.052428245544434","5.052428245544434","5.052428245544434"
"3453","5.500030994415283","5.500030994415283","5.500030994415283"
"3454","5.589165210723877","5.589165210723877","5.589165210723877"
"3455","5.006594657897949","5.006594657897949","5.006594657897949"
"3456","5.180375576019287","5.180375576019287","5.180375576019287"
"3457","5.601898670196533","5.601898670196533","5.601898670196533"
"3458","5.564520835876465","5.564520835876465","5.564520835876465"
"3459","6.241279125213623","6.241279125213623","6.241279125213623"
"3460","4.922860145568848","4.922860145568848","4.922860145568848"
"3461","5.592802047729492","5.592802047729492","5.592802047729492"
"3462","5.789591312408447","5.789591312408447","5.789591312408447"
"3463","4.600489139556885","4.600489139556885","4.600489139556885"
"3464","4.810601234436035","4.810601234436035","4.810601234436035"
"3465","5.7919511795043945","5.7919511795043945","5.7919511795043945"
"3466","5.223931789398193","5.223931789398193","5.223931789398193"
"3467","5.588335037231445","5.588335037231445","5.588335037231445"
"3468","5.270862102508545","5.270862102508545","5.270862102508545"
"3469","5.746260166168213","5.746260166168213","5.746260166168213"
"3470","5.868494987487793","5.868494987487793","5.868494987487793"
"3471","6.3687543869018555","6.3687543869018555","6.3687543869018555"
"3472","5.548274040222168","5.548274040222168","5.548274040222168"
"3473","5.52539587020874","5.52539587020874","5.52539587020874"
"3474","5.484805107116699","5.484805107116699","5.484805107116699"
"3475","5.281167507171631","5.281167507171631","5.281167507171631"
"3476","6.000603675842285","6.000603675842285","6.000603675842285"
"3477","5.293220520019531","5.293220520019531","5.293220520019531"
"3478","4.6804118156433105","4.6804118156433105","4.6804118156433105"
"3479","5.67301607131958","5.67301607131958","5.67301607131958"
"3480","5.793761253356934","5.793761253356934","5.793761253356934"
"3481","5.534866809844971","5.534866809844971","5.534866809844971"
"3482","5.478481292724609","5.478481292724609","5.478481292724609"
"3483","4.657911777496338","4.657911777496338","4.657911777496338"
"3484","5.4166975021362305","5.4166975021362305","5.4166975021362305"
"3485","5.977780818939209","5.977780818939209","5.977780818939209"
"3486","5.226552963256836","5.226552963256836","5.226552963256836"
"3487","4.665955543518066","4.665955543518066","4.665955543518066"
"3488","5.2767510414123535","5.2767510414123535","5.2767510414123535"
"3489","6.214645862579346","6.214645862579346","6.214645862579346"
"3490","5.167775630950928","5.167775630950928","5.167775630950928"
"3491","5.8050384521484375","5.8050384521484375","5.8050384521484375"
"3492","6.443960666656494","6.443960666656494","6.443960666656494"
"3493","5.126119613647461","5.126119613647461","5.126119613647461"
"3494","5.788783073425293","5.788783073425293","5.788783073425293"
"3495","6.0607781410217285","6.0607781410217285","6.0607781410217285"
"3496","5.44309663772583","5.44309663772583","5.44309663772583"
"3497","5.344672203063965","5.344672203063965","5.344672203063965"
"3498","5.391137599945068","5.391137599945068","5.391137599945068"
"3499","5.056978702545166","5.056978702545166","5.056978702545166"
"3500","6.0592756271362305","6.0592756271362305","6.0592756271362305"
"3501","5.338669776916504","5.338669776916504","5.338669776916504"
"3502","5.427455902099609","5.427455902099609","5.427455902099609"
"3503","6.241349220275879","6.241349220275879","6.241349220275879"
"3504","5.402474403381348","5.402474403381348","5.402474403381348"
"3505","6.1233391761779785","6.1233391761779785","6.1233391761779785"
"3506","4.887444019317627","4.887444019317627","4.887444019317627"
"3507","5.75310754776001","5.75310754776001","5.75310754776001"
"3508","4.996286869049072","4.996286869049072","4.996286869049072"
"3509","5.545174598693848","5.545174598693848","5.545174598693848"
"3510","5.287714004516602","5.287714004516602","5.287714004516602"
"3511","5.797670364379883","5.797670364379883","5.797670364379883"
"3512","5.625683307647705","5.625683307647705","5.625683307647705"
"3513","4.955074787139893","4.955074787139893","4.955074787139893"
"3514","5.601166725158691","5.601166725158691","5.601166725158691"
"3515","5.90612268447876","5.90612268447876","5.90612268447876"
"3516","5.715758800506592","5.715758800506592","5.715758800506592"
"3517","5.304080009460449","5.304080009460449","5.304080009460449"
"3518","5.7264084815979","5.7264084815979","5.7264084815979"
"3519","5.68875789642334","5.68875789642334","5.68875789642334"
"3520","5.875970363616943","5.875970363616943","5.875970363616943"
"3521","5.083638668060303","5.083638668060303","5.083638668060303"
"3522","4.713828086853027","4.713828086853027","4.713828086853027"
"3523","5.463175296783447","5.463175296783447","5.463175296783447"
"3524","6.27628231048584","6.27628231048584","6.27628231048584"
"3525","5.8141560554504395","5.8141560554504395","5.8141560554504395"
"3526","4.984697341918945","4.984697341918945","4.984697341918945"
"3527","5.856374740600586","5.856374740600586","5.856374740600586"
"3528","5.685133934020996","5.685133934020996","5.685133934020996"
"3529","5.887177467346191","5.887177467346191","5.887177467346191"
"3530","5.985231876373291","5.985231876373291","5.985231876373291"
"3531","4.66707706451416","4.66707706451416","4.66707706451416"
"3532","5.345345973968506","5.345345973968506","5.345345973968506"
"3533","6.253665447235107","6.253665447235107","6.253665447235107"
"3534","4.797488212585449","4.797488212585449","4.797488212585449"
"3535","5.704521656036377","5.704521656036377","5.704521656036377"
"3536","5.7454915046691895","5.7454915046691895","5.7454915046691895"
"3537","7.905389308929443","7.905389308929443","7.905389308929443"
"3538","5.672933578491211","5.672933578491211","5.672933578491211"
"3539","5.006263256072998","5.006263256072998","5.006263256072998"
"3540","5.333800315856934","5.333800315856934","5.333800315856934"
"3541","5.722010612487793","5.722010612487793","5.722010612487793"
"3542","5.137922286987305","5.137922286987305","5.137922286987305"
"3543","5.264578819274902","5.264578819274902","5.264578819274902"
"3544","5.355255603790283","5.355255603790283","5.355255603790283"
"3545","4.953385353088379","4.953385353088379","4.953385353088379"
"3546","5.277559280395508","5.277559280395508","5.277559280395508"
"3547","4.605205535888672","4.605205535888672","4.605205535888672"
"3548","5.325661659240723","5.325661659240723","5.325661659240723"
"3549","5.306373119354248","5.306373119354248","5.306373119354248"
"3550","5.823421001434326","5.823421001434326","5.823421001434326"
"3551","5.170177936553955","5.170177936553955","5.170177936553955"
"3552","6.0736589431762695","6.0736589431762695","6.0736589431762695"
"3553","5.562559604644775","5.562559604644775","5.562559604644775"
"3554","5.521040916442871","5.521040916442871","5.521040916442871"
"3555","6.224282264709473","6.224282264709473","6.224282264709473"
"3556","5.147507667541504","5.147507667541504","5.147507667541504"
"3557","6.193135738372803","6.193135738372803","6.193135738372803"
"3558","5.842538356781006","5.842538356781006","5.842538356781006"
"3559","5.792212963104248","5.792212963104248","5.792212963104248"
"3560","5.61393928527832","5.61393928527832","5.61393928527832"
"3561","5.308217525482178","5.308217525482178","5.308217525482178"
"3562","5.30746603012085","5.30746603012085","5.30746603012085"
"3563","5.8803911209106445","5.8803911209106445","5.8803911209106445"
"3564","4.792071342468262","4.792071342468262","4.792071342468262"
"3565","6.888046741485596","6.888046741485596","6.888046741485596"
"3566","5.747182369232178","5.747182369232178","5.747182369232178"
"3567","5.093607425689697","5.093607425689697","5.093607425689697"
"3568","6.923698425292969","6.923698425292969","6.923698425292969"
"3569","5.105168342590332","5.105168342590332","5.105168342590332"
"3570","5.655881881713867","5.655881881713867","5.655881881713867"
"3571","5.730605125427246","5.730605125427246","5.730605125427246"
"3572","5.521904468536377","5.521904468536377","5.521904468536377"
"3573","5.261892318725586","5.261892318725586","5.261892318725586"
"3574","5.94369649887085","5.94369649887085","5.94369649887085"
"3575","5.240729331970215","5.240729331970215","5.240729331970215"
"3576","5.896218299865723","5.896218299865723","5.896218299865723"
"3577","5.332954406738281","5.332954406738281","5.332954406738281"
"3578","6.027486324310303","6.027486324310303","6.027486324310303"
"3579","5.42523193359375","5.42523193359375","5.42523193359375"
"3580","5.325200080871582","5.325200080871582","5.325200080871582"
"3581","5.608519077301025","5.608519077301025","5.608519077301025"
"3582","5.405876636505127","5.405876636505127","5.405876636505127"
"3583","6.250052452087402","6.250052452087402","6.250052452087402"
"3584","5.548648357391357","5.548648357391357","5.548648357391357"
"3585","6.047194957733154","6.047194957733154","6.047194957733154"
"3586","5.901513576507568","5.901513576507568","5.901513576507568"
"3587","5.502199649810791","5.502199649810791","5.502199649810791"
"3588","5.692317485809326","5.692317485809326","5.692317485809326"
"3589","5.610848426818848","5.610848426818848","5.610848426818848"
"3590","5.702083110809326","5.702083110809326","5.702083110809326"
"3591","5.417766571044922","5.417766571044922","5.417766571044922"
"3592","5.843927383422852","5.843927383422852","5.843927383422852"
"3593","5.800904750823975","5.800904750823975","5.800904750823975"
"3594","5.485549449920654","5.485549449920654","5.485549449920654"
"3595","6.167574405670166","6.167574405670166","6.167574405670166"
"3596","5.745294094085693","5.745294094085693","5.745294094085693"
"3597","5.417363166809082","5.417363166809082","5.417363166809082"
"3598","4.826827049255371","4.826827049255371","4.826827049255371"
"3599","5.271997928619385","5.271997928619385","5.271997928619385"
"3600","5.912738800048828","5.912738800048828","5.912738800048828"
"3601","5.6183671951293945","5.6183671951293945","5.6183671951293945"
"3602","6.080374240875244","6.080374240875244","6.080374240875244"
"3603","6.260280609130859","6.260280609130859","6.260280609130859"
"3604","5.975110054016113","5.975110054016113","5.975110054016113"
"3605","5.740052700042725","5.740052700042725","5.740052700042725"
"3606","5.084899425506592","5.084899425506592","5.084899425506592"
"3607","5.5359272956848145","5.5359272956848145","5.5359272956848145"
"3608","5.392869472503662","5.392869472503662","5.392869472503662"
"3609","5.54129695892334","5.54129695892334","5.54129695892334"
"3610","6.208927154541016","6.208927154541016","6.208927154541016"
"3611","5.304319858551025","5.304319858551025","5.304319858551025"
"3612","5.647071838378906","5.647071838378906","5.647071838378906"
"3613","6.051455974578857","6.051455974578857","6.051455974578857"
"3614","6.0382561683654785","6.0382561683654785","6.0382561683654785"
"3615","5.854236125946045","5.854236125946045","5.854236125946045"
"3616","5.161458969116211","5.161458969116211","5.161458969116211"
"3617","6.36013126373291","6.36013126373291","6.36013126373291"
"3618","5.9499311447143555","5.9499311447143555","5.9499311447143555"
"3619","5.077236175537109","5.077236175537109","5.077236175537109"
"3620","5.016462802886963","5.016462802886963","5.016462802886963"
"3621","5.239949703216553","5.239949703216553","5.239949703216553"
"3622","5.2678961753845215","5.2678961753845215","5.2678961753845215"
"3623","4.740359783172607","4.740359783172607","4.740359783172607"
"3624","5.199979782104492","5.199979782104492","5.199979782104492"
"3625","5.14477014541626","5.14477014541626","5.14477014541626"
"3626","5.931514263153076","5.931514263153076","5.931514263153076"
"3627","6.394887447357178","6.394887447357178","6.394887447357178"
"3628","5.945884704589844","5.945884704589844","5.945884704589844"
"3629","4.690148830413818","4.690148830413818","4.690148830413818"
"3630","5.944546222686768","5.944546222686768","5.944546222686768"
"3631","5.645383834838867","5.645383834838867","5.645383834838867"
"3632","6.632229328155518","6.632229328155518","6.632229328155518"
"3633","5.376821041107178","5.376821041107178","5.376821041107178"
"3634","5.316995620727539","5.316995620727539","5.316995620727539"
"3635","5.215323448181152","5.215323448181152","5.215323448181152"
"3636","5.995126724243164","5.995126724243164","5.995126724243164"
"3637","6.185914993286133","6.185914993286133","6.185914993286133"
"3638","5.8688249588012695","5.8688249588012695","5.8688249588012695"
"3639","5.4395856857299805","5.4395856857299805","5.4395856857299805"
"3640","5.006595134735107","5.006595134735107","5.006595134735107"
"3641","4.969058990478516","4.969058990478516","4.969058990478516"
"3642","5.712699890136719","5.712699890136719","5.712699890136719"
"3643","5.566960334777832","5.566960334777832","5.566960334777832"
"3644","5.4583740234375","5.4583740234375","5.4583740234375"
"3645","6.221041202545166","6.221041202545166","6.221041202545166"
"3646","5.338318347930908","5.338318347930908","5.338318347930908"
"3647","5.290724277496338","5.290724277496338","5.290724277496338"
"3648","5.779334545135498","5.779334545135498","5.779334545135498"
"3649","5.759433269500732","5.759433269500732","5.759433269500732"
"3650","6.285097122192383","6.285097122192383","6.285097122192383"
"3651","5.7150559425354","5.7150559425354","5.7150559425354"
"3652","5.942618370056152","5.942618370056152","5.942618370056152"
"3653","5.640117168426514","5.640117168426514","5.640117168426514"
"3654","5.600018501281738","5.600018501281738","5.600018501281738"
"3655","6.171878814697266","6.171878814697266","6.171878814697266"
"3656","5.539015769958496","5.539015769958496","5.539015769958496"
"3657","5.210773468017578","5.210773468017578","5.210773468017578"
"3658","5.792067050933838","5.792067050933838","5.792067050933838"
"3659","6.232985019683838","6.232985019683838","6.232985019683838"
"3660","5.8641815185546875","5.8641815185546875","5.8641815185546875"
"3661","6.014816761016846","6.014816761016846","6.014816761016846"
"3662","5.238332748413086","5.238332748413086","5.238332748413086"
"3663","5.528631687164307","5.528631687164307","5.528631687164307"
"3664","5.584311008453369","5.584311008453369","5.584311008453369"
"3665","6.027511119842529","6.027511119842529","6.027511119842529"
"3666","5.64004373550415","5.64004373550415","5.64004373550415"
"3667","4.973559379577637","4.973559379577637","4.973559379577637"
"3668","6.2059526443481445","6.2059526443481445","6.2059526443481445"
"3669","5.60593843460083","5.60593843460083","5.60593843460083"
"3670","6.109169006347656","6.109169006347656","6.109169006347656"
"3671","5.520543575286865","5.520543575286865","5.520543575286865"
"3672","5.7764153480529785","5.7764153480529785","5.7764153480529785"
"3673","5.067495346069336","5.067495346069336","5.067495346069336"
"3674","5.087819576263428","5.087819576263428","5.087819576263428"
"3675","5.337235450744629","5.337235450744629","5.337235450744629"
"3676","5.818601131439209","5.818601131439209","5.818601131439209"
"3677","5.615303039550781","5.615303039550781","5.615303039550781"
"3678","6.000267028808594","6.000267028808594","6.000267028808594"
"3679","5.436437129974365","5.436437129974365","5.436437129974365"
"3680","5.892056465148926","5.892056465148926","5.892056465148926"
"3681","6.459059238433838","6.459059238433838","6.459059238433838"
"3682","6.562484264373779","6.562484264373779","6.562484264373779"
"3683","5.716957092285156","5.716957092285156","5.716957092285156"
"3684","5.194764614105225","5.194764614105225","5.194764614105225"
"3685","5.559394359588623","5.559394359588623","5.559394359588623"
"3686","5.326466083526611","5.326466083526611","5.326466083526611"
"3687","5.948812961578369","5.948812961578369","5.948812961578369"
"3688","5.342379093170166","5.342379093170166","5.342379093170166"
"3689","5.4094319343566895","5.4094319343566895","5.4094319343566895"
"3690","5.9101409912109375","5.9101409912109375","5.9101409912109375"
"3691","6.100188255310059","6.100188255310059","6.100188255310059"
"3692","5.13730525970459","5.13730525970459","5.13730525970459"
"3693","5.384146690368652","5.384146690368652","5.384146690368652"
"3694","5.277605056762695","5.277605056762695","5.277605056762695"
"3695","5.692869663238525","5.692869663238525","5.692869663238525"
"3696","5.155807971954346","5.155807971954346","5.155807971954346"
"3697","4.969883918762207","4.969883918762207","4.969883918762207"
"3698","6.301802635192871","6.301802635192871","6.301802635192871"
"3699","5.655936241149902","5.655936241149902","5.655936241149902"
"3700","5.311243534088135","5.311243534088135","5.311243534088135"
"3701","6.4676833152771","6.4676833152771","6.4676833152771"
"3702","4.8886871337890625","4.8886871337890625","4.8886871337890625"
"3703","5.611872673034668","5.611872673034668","5.611872673034668"
"3704","4.889281272888184","4.889281272888184","4.889281272888184"
"3705","6.594465732574463","6.594465732574463","6.594465732574463"
"3706","5.714715957641602","5.714715957641602","5.714715957641602"
"3707","5.917968273162842","5.917968273162842","5.917968273162842"
"3708","5.642248153686523","5.642248153686523","5.642248153686523"
"3709","5.831977844238281","5.831977844238281","5.831977844238281"
"3710","5.671231746673584","5.671231746673584","5.671231746673584"
"3711","5.308028221130371","5.308028221130371","5.308028221130371"
"3712","5.948178768157959","5.948178768157959","5.948178768157959"
"3713","5.807522296905518","5.807522296905518","5.807522296905518"
"3714","5.046535015106201","5.046535015106201","5.046535015106201"
"3715","6.030203342437744","6.030203342437744","6.030203342437744"
"3716","5.907058238983154","5.907058238983154","5.907058238983154"
"3717","5.2240891456604","5.2240891456604","5.2240891456604"
"3718","5.733493804931641","5.733493804931641","5.733493804931641"
"3719","5.98076868057251","5.98076868057251","5.98076868057251"
"3720","5.315971851348877","5.315971851348877","5.315971851348877"
"3721","5.434235095977783","5.434235095977783","5.434235095977783"
"3722","6.060604572296143","6.060604572296143","6.060604572296143"
"3723","4.693816661834717","4.693816661834717","4.693816661834717"
"3724","5.80642032623291","5.80642032623291","5.80642032623291"
"3725","5.58339786529541","5.58339786529541","5.58339786529541"
"3726","5.412411689758301","5.412411689758301","5.412411689758301"
"3727","5.446763515472412","5.446763515472412","5.446763515472412"
"3728","5.3788957595825195","5.3788957595825195","5.3788957595825195"
"3729","6.804113388061523","6.804113388061523","6.804113388061523"
"3730","6.002586364746094","6.002586364746094","6.002586364746094"
"3731","5.298140525817871","5.298140525817871","5.298140525817871"
"3732","5.025623798370361","5.025623798370361","5.025623798370361"
"3733","5.783215045928955","5.783215045928955","5.783215045928955"
"3734","5.365487098693848","5.365487098693848","5.365487098693848"
"3735","6.511128902435303","6.511128902435303","6.511128902435303"
"3736","5.242616176605225","5.242616176605225","5.242616176605225"
"3737","5.406318664550781","5.406318664550781","5.406318664550781"
"3738","4.652881622314453","4.652881622314453","4.652881622314453"
"3739","5.527274131774902","5.527274131774902","5.527274131774902"
"3740","4.919198989868164","4.919198989868164","4.919198989868164"
"3741","5.138632297515869","5.138632297515869","5.138632297515869"
"3742","5.08428955078125","5.08428955078125","5.08428955078125"
"3743","5.008241176605225","5.008241176605225","5.008241176605225"
"3744","5.690920829772949","5.690920829772949","5.690920829772949"
"3745","5.609206199645996","5.609206199645996","5.609206199645996"
"3746","5.1159467697143555","5.1159467697143555","5.1159467697143555"
"3747","4.866034507751465","4.866034507751465","4.866034507751465"
"3748","5.340153217315674","5.340153217315674","5.340153217315674"
"3749","5.282734394073486","5.282734394073486","5.282734394073486"
"3750","6.25668478012085","6.25668478012085","6.25668478012085"
"3751","5.375007629394531","5.375007629394531","5.375007629394531"
"3752","4.7979736328125","4.7979736328125","4.7979736328125"
"3753","5.525900363922119","5.525900363922119","5.525900363922119"
"3754","6.513513565063477","6.513513565063477","6.513513565063477"
"3755","5.5587968826293945","5.5587968826293945","5.5587968826293945"
"3756","5.473552703857422","5.473552703857422","5.473552703857422"
"3757","6.098443984985352","6.098443984985352","6.098443984985352"
"3758","6.372410297393799","6.372410297393799","6.372410297393799"
"3759","5.471405982971191","5.471405982971191","5.471405982971191"
"3760","5.253664016723633","5.253664016723633","5.253664016723633"
"3761","5.39521598815918","5.39521598815918","5.39521598815918"
"3762","4.639064788818359","4.639064788818359","4.639064788818359"
"3763","5.397650241851807","5.397650241851807","5.397650241851807"
"3764","5.706457138061523","5.706457138061523","5.706457138061523"
"3765","6.203347682952881","6.203347682952881","6.203347682952881"
"3766","5.736639022827148","5.736639022827148","5.736639022827148"
"3767","7.582589149475098","7.582589149475098","7.582589149475098"
"3768","6.111262798309326","6.111262798309326","6.111262798309326"
"3769","6.05313777923584","6.05313777923584","6.05313777923584"
"3770","5.568554401397705","5.568554401397705","5.568554401397705"
"3771","5.155074119567871","5.155074119567871","5.155074119567871"
"3772","5.474294185638428","5.474294185638428","5.474294185638428"
"3773","5.866670608520508","5.866670608520508","5.866670608520508"
"3774","5.171167373657227","5.171167373657227","5.171167373657227"
"3775","5.908365249633789","5.908365249633789","5.908365249633789"
"3776","5.0268731117248535","5.0268731117248535","5.0268731117248535"
"3777","6.181987762451172","6.181987762451172","6.181987762451172"
"3778","5.434604644775391","5.434604644775391","5.434604644775391"
"3779","6.085662841796875","6.085662841796875","6.085662841796875"
"3780","5.857203960418701","5.857203960418701","5.857203960418701"
"3781","5.353254795074463","5.353254795074463","5.353254795074463"
"3782","5.519308567047119","5.519308567047119","5.519308567047119"
"3783","5.738227844238281","5.738227844238281","5.738227844238281"
"3784","5.6511616706848145","5.6511616706848145","5.6511616706848145"
"3785","4.759235382080078","4.759235382080078","4.759235382080078"
"3786","5.659302711486816","5.659302711486816","5.659302711486816"
"3787","5.0364670753479","5.0364670753479","5.0364670753479"
"3788","5.073361873626709","5.073361873626709","5.073361873626709"
"3789","4.907687187194824","4.907687187194824","4.907687187194824"
"3790","5.845247745513916","5.845247745513916","5.845247745513916"
"3791","5.508666038513184","5.508666038513184","5.508666038513184"
"3792","5.0709547996521","5.0709547996521","5.0709547996521"
"3793","5.516984939575195","5.516984939575195","5.516984939575195"
"3794","5.137205123901367","5.137205123901367","5.137205123901367"
"3795","5.79879903793335","5.79879903793335","5.79879903793335"
"3796","5.1535964012146","5.1535964012146","5.1535964012146"
"3797","5.441103935241699","5.441103935241699","5.441103935241699"
"3798","5.304583549499512","5.304583549499512","5.304583549499512"
"3799","5.956786632537842","5.956786632537842","5.956786632537842"
"3800","4.926888465881348","4.926888465881348","4.926888465881348"
"3801","5.6360907554626465","5.6360907554626465","5.6360907554626465"
"3802","5.058544635772705","5.058544635772705","5.058544635772705"
"3803","5.369862079620361","5.369862079620361","5.369862079620361"
"3804","5.051552772521973","5.051552772521973","5.051552772521973"
"3805","5.034888744354248","5.034888744354248","5.034888744354248"
"3806","5.489541053771973","5.489541053771973","5.489541053771973"
"3807","5.97235631942749","5.97235631942749","5.97235631942749"
"3808","4.875377178192139","4.875377178192139","4.875377178192139"
"3809","6.269405841827393","6.269405841827393","6.269405841827393"
"3810","5.277971267700195","5.277971267700195","5.277971267700195"
"3811","5.220149993896484","5.220149993896484","5.220149993896484"
"3812","5.203915596008301","5.203915596008301","5.203915596008301"
"3813","4.681021213531494","4.681021213531494","4.681021213531494"
"3814","3.9788670539855957","3.9788670539855957","3.9788670539855957"
"3815","5.968730926513672","5.968730926513672","5.968730926513672"
"3816","6.148236274719238","6.148236274719238","6.148236274719238"
"3817","6.253471374511719","6.253471374511719","6.253471374511719"
"3818","5.741800785064697","5.741800785064697","5.741800785064697"
"3819","5.331061840057373","5.331061840057373","5.331061840057373"
"3820","5.577430248260498","5.577430248260498","5.577430248260498"
"3821","6.214163780212402","6.214163780212402","6.214163780212402"
"3822","5.220657825469971","5.220657825469971","5.220657825469971"
"3823","5.3386640548706055","5.3386640548706055","5.3386640548706055"
"3824","5.783236026763916","5.783236026763916","5.783236026763916"
"3825","5.162825107574463","5.162825107574463","5.162825107574463"
"3826","6.121071815490723","6.121071815490723","6.121071815490723"
"3827","5.768258094787598","5.768258094787598","5.768258094787598"
"3828","5.347959041595459","5.347959041595459","5.347959041595459"
"3829","5.740543365478516","5.740543365478516","5.740543365478516"
"3830","4.881808757781982","4.881808757781982","4.881808757781982"
"3831","5.1645097732543945","5.1645097732543945","5.1645097732543945"
"3832","5.964259147644043","5.964259147644043","5.964259147644043"
"3833","4.104535102844238","4.104535102844238","4.104535102844238"
"3834","5.5349836349487305","5.5349836349487305","5.5349836349487305"
"3835","5.8363518714904785","5.8363518714904785","5.8363518714904785"
"3836","5.639548301696777","5.639548301696777","5.639548301696777"
"3837","4.959775447845459","4.959775447845459","4.959775447845459"
"3838","5.238597393035889","5.238597393035889","5.238597393035889"
"3839","5.485320091247559","5.485320091247559","5.485320091247559"
"3840","5.309943199157715","5.309943199157715","5.309943199157715"
"3841","5.6879801750183105","5.6879801750183105","5.6879801750183105"
"3842","5.764249801635742","5.764249801635742","5.764249801635742"
"3843","5.43725061416626","5.43725061416626","5.43725061416626"
"3844","5.3672566413879395","5.3672566413879395","5.3672566413879395"
"3845","5.258106708526611","5.258106708526611","5.258106708526611"
"3846","5.551510334014893","5.551510334014893","5.551510334014893"
"3847","6.159702301025391","6.159702301025391","6.159702301025391"
"3848","5.811155796051025","5.811155796051025","5.811155796051025"
"3849","5.643434524536133","5.643434524536133","5.643434524536133"
"3850","5.106821060180664","5.106821060180664","5.106821060180664"
"3851","6.144524097442627","6.144524097442627","6.144524097442627"
"3852","5.505681037902832","5.505681037902832","5.505681037902832"
"3853","5.074059009552002","5.074059009552002","5.074059009552002"
"3854","5.3239240646362305","5.3239240646362305","5.3239240646362305"
"3855","5.708343505859375","5.708343505859375","5.708343505859375"
"3856","6.373208999633789","6.373208999633789","6.373208999633789"
"3857","5.979615211486816","5.979615211486816","5.979615211486816"
"3858","5.485892295837402","5.485892295837402","5.485892295837402"
"3859","4.191581726074219","4.191581726074219","4.191581726074219"
"3860","5.9086785316467285","5.9086785316467285","5.9086785316467285"
"3861","5.323290824890137","5.323290824890137","5.323290824890137"
"3862","5.624840259552002","5.624840259552002","5.624840259552002"
"3863","5.859539031982422","5.859539031982422","5.859539031982422"
"3864","5.352319717407227","5.352319717407227","5.352319717407227"
"3865","5.059360027313232","5.059360027313232","5.059360027313232"
"3866","4.642553806304932","4.642553806304932","4.642553806304932"
"3867","5.731358528137207","5.731358528137207","5.731358528137207"
"3868","5.16256856918335","5.16256856918335","5.16256856918335"
"3869","6.109283924102783","6.109283924102783","6.109283924102783"
"3870","5.710363388061523","5.710363388061523","5.710363388061523"
"3871","5.961793899536133","5.961793899536133","5.961793899536133"
"3872","6.195893287658691","6.195893287658691","6.195893287658691"
"3873","5.433867931365967","5.433867931365967","5.433867931365967"
"3874","6.108047008514404","6.108047008514404","6.108047008514404"
"3875","5.4225239753723145","5.4225239753723145","5.4225239753723145"
"3876","5.390568256378174","5.390568256378174","5.390568256378174"
"3877","5.933679580688477","5.933679580688477","5.933679580688477"
"3878","6.185207843780518","6.185207843780518","6.185207843780518"
"3879","5.934325695037842","5.934325695037842","5.934325695037842"
"3880","5.017440319061279","5.017440319061279","5.017440319061279"
"3881","6.130924224853516","6.130924224853516","6.130924224853516"
"3882","5.3802080154418945","5.3802080154418945","5.3802080154418945"
"3883","4.8768534660339355","4.8768534660339355","4.8768534660339355"
"3884","5.552635192871094","5.552635192871094","5.552635192871094"
"3885","5.349928379058838","5.349928379058838","5.349928379058838"
"3886","5.296513080596924","5.296513080596924","5.296513080596924"
"3887","5.463593006134033","5.463593006134033","5.463593006134033"
"3888","4.941379070281982","4.941379070281982","4.941379070281982"
"3889","6.338842391967773","6.338842391967773","6.338842391967773"
"3890","4.930579662322998","4.930579662322998","4.930579662322998"
"3891","5.7006707191467285","5.7006707191467285","5.7006707191467285"
"3892","5.234036445617676","5.234036445617676","5.234036445617676"
"3893","5.979400157928467","5.979400157928467","5.979400157928467"
"3894","5.657784938812256","5.657784938812256","5.657784938812256"
"3895","5.463184833526611","5.463184833526611","5.463184833526611"
"3896","6.260428428649902","6.260428428649902","6.260428428649902"
"3897","5.775922775268555","5.775922775268555","5.775922775268555"
"3898","5.5585527420043945","5.5585527420043945","5.5585527420043945"
"3899","5.429812908172607","5.429812908172607","5.429812908172607"
"3900","4.88523006439209","4.88523006439209","4.88523006439209"
"3901","4.7493767738342285","4.7493767738342285","4.7493767738342285"
"3902","6.846823215484619","6.846823215484619","6.846823215484619"
"3903","6.032067775726318","6.032067775726318","6.032067775726318"
"3904","5.445440769195557","5.445440769195557","5.445440769195557"
"3905","6.426321983337402","6.426321983337402","6.426321983337402"
"3906","5.195827007293701","5.195827007293701","5.195827007293701"
"3907","6.138519763946533","6.138519763946533","6.138519763946533"
"3908","6.114675998687744","6.114675998687744","6.114675998687744"
"3909","5.131062984466553","5.131062984466553","5.131062984466553"
"3910","5.1680121421813965","5.1680121421813965","5.1680121421813965"
"3911","6.20688533782959","6.20688533782959","6.20688533782959"
"3912","5.11495304107666","5.11495304107666","5.11495304107666"
"3913","6.366042613983154","6.366042613983154","6.366042613983154"
"3914","5.795038223266602","5.795038223266602","5.795038223266602"
"3915","5.18630313873291","5.18630313873291","5.18630313873291"
"3916","4.844348907470703","4.844348907470703","4.844348907470703"
"3917","5.600384712219238","5.600384712219238","5.600384712219238"
"3918","5.831328392028809","5.831328392028809","5.831328392028809"
"3919","5.579267978668213","5.579267978668213","5.579267978668213"
"3920","5.2741875648498535","5.2741875648498535","5.2741875648498535"
"3921","5.29489803314209","5.29489803314209","5.29489803314209"
"3922","5.5833964347839355","5.5833964347839355","5.5833964347839355"
"3923","5.5443830490112305","5.5443830490112305","5.5443830490112305"
"3924","4.844115257263184","4.844115257263184","4.844115257263184"
"3925","5.773684024810791","5.773684024810791","5.773684024810791"
"3926","5.945036888122559","5.945036888122559","5.945036888122559"
"3927","5.810113906860352","5.810113906860352","5.810113906860352"
"3928","5.06909704208374","5.06909704208374","5.06909704208374"
"3929","4.888907432556152","4.888907432556152","4.888907432556152"
"3930","4.688964366912842","4.688964366912842","4.688964366912842"
"3931","5.2594170570373535","5.2594170570373535","5.2594170570373535"
"3932","5.793732166290283","5.793732166290283","5.793732166290283"
"3933","5.464030742645264","5.464030742645264","5.464030742645264"
"3934","5.2382893562316895","5.2382893562316895","5.2382893562316895"
"3935","4.956211566925049","4.956211566925049","4.956211566925049"
"3936","5.310445308685303","5.310445308685303","5.310445308685303"
"3937","5.850270748138428","5.850270748138428","5.850270748138428"
"3938","6.894135475158691","6.894135475158691","6.894135475158691"
"3939","5.132557392120361","5.132557392120361","5.132557392120361"
"3940","3.7251296043395996","3.7251296043395996","3.7251296043395996"
"3941","5.591586112976074","5.591586112976074","5.591586112976074"
"3942","5.151512145996094","5.151512145996094","5.151512145996094"
"3943","5.037783622741699","5.037783622741699","5.037783622741699"
"3944","5.4721150398254395","5.4721150398254395","5.4721150398254395"
"3945","5.785870552062988","5.785870552062988","5.785870552062988"
"3946","5.365155220031738","5.365155220031738","5.365155220031738"
"3947","5.083136081695557","5.083136081695557","5.083136081695557"
"3948","5.632394313812256","5.632394313812256","5.632394313812256"
"3949","6.0286478996276855","6.0286478996276855","6.0286478996276855"
"3950","5.116329669952393","5.116329669952393","5.116329669952393"
"3951","5.497876167297363","5.497876167297363","5.497876167297363"
"3952","5.371185302734375","5.371185302734375","5.371185302734375"
"3953","5.799190521240234","5.799190521240234","5.799190521240234"
"3954","4.893233776092529","4.893233776092529","4.893233776092529"
"3955","5.3737664222717285","5.3737664222717285","5.3737664222717285"
"3956","5.573540687561035","5.573540687561035","5.573540687561035"
"3957","5.700808048248291","5.700808048248291","5.700808048248291"
"3958","5.644586563110352","5.644586563110352","5.644586563110352"
"3959","5.305630683898926","5.305630683898926","5.305630683898926"
"3960","5.262230396270752","5.262230396270752","5.262230396270752"
"3961","5.998159408569336","5.998159408569336","5.998159408569336"
"3962","4.936368942260742","4.936368942260742","4.936368942260742"
"3963","5.74384880065918","5.74384880065918","5.74384880065918"
"3964","5.424447536468506","5.424447536468506","5.424447536468506"
"3965","5.419486045837402","5.419486045837402","5.419486045837402"
"3966","5.779514789581299","5.779514789581299","5.779514789581299"
"3967","5.97040319442749","5.97040319442749","5.97040319442749"
"3968","7.945167064666748","7.945167064666748","7.945167064666748"
"3969","5.405137538909912","5.405137538909912","5.405137538909912"
"3970","6.115939140319824","6.115939140319824","6.115939140319824"
"3971","4.933770656585693","4.933770656585693","4.933770656585693"
"3972","5.299895763397217","5.299895763397217","5.299895763397217"
"3973","5.765045166015625","5.765045166015625","5.765045166015625"
"3974","5.140166759490967","5.140166759490967","5.140166759490967"
"3975","5.022745609283447","5.022745609283447","5.022745609283447"
"3976","5.504239559173584","5.504239559173584","5.504239559173584"
"3977","5.413949012756348","5.413949012756348","5.413949012756348"
"3978","5.1953864097595215","5.1953864097595215","5.1953864097595215"
"3979","6.064520835876465","6.064520835876465","6.064520835876465"
"3980","6.033844947814941","6.033844947814941","6.033844947814941"
"3981","5.175848484039307","5.175848484039307","5.175848484039307"
"3982","6.137618064880371","6.137618064880371","6.137618064880371"
"3983","5.082399845123291","5.082399845123291","5.082399845123291"
"3984","6.100644588470459","6.100644588470459","6.100644588470459"
"3985","4.840085029602051","4.840085029602051","4.840085029602051"
"3986","4.550601482391357","4.550601482391357","4.550601482391357"
"3987","5.754745960235596","5.754745960235596","5.754745960235596"
"3988","5.100775241851807","5.100775241851807","5.100775241851807"
"3989","5.540199279785156","5.540199279785156","5.540199279785156"
"3990","4.9419708251953125","4.9419708251953125","4.9419708251953125"
"3991","6.120986461639404","6.120986461639404","6.120986461639404"
"3992","5.881346702575684","5.881346702575684","5.881346702575684"
"3993","5.509933948516846","5.509933948516846","5.509933948516846"
"3994","5.838192462921143","5.838192462921143","5.838192462921143"
"3995","4.941341400146484","4.941341400146484","4.941341400146484"
"3996","5.604377746582031","5.604377746582031","5.604377746582031"
"3997","5.963083267211914","5.963083267211914","5.963083267211914"
"3998","5.278257846832275","5.278257846832275","5.278257846832275"
"3999","4.686659812927246","4.686659812927246","4.686659812927246"
"4000","5.600986957550049","5.600986957550049","5.600986957550049"
"4001","4.789188861846924","4.789188861846924","4.789188861846924"
"4002","5.845567226409912","5.845567226409912","5.845567226409912"
"4003","5.262554168701172","5.262554168701172","5.262554168701172"
"4004","4.901011943817139","4.901011943817139","4.901011943817139"
"4005","5.9239654541015625","5.9239654541015625","5.9239654541015625"
"4006","5.842425346374512","5.842425346374512","5.842425346374512"
"4007","5.230851173400879","5.230851173400879","5.230851173400879"
"4008","5.893795490264893","5.893795490264893","5.893795490264893"
"4009","7.22737979888916","7.22737979888916","7.22737979888916"
"4010","5.08693790435791","5.08693790435791","5.08693790435791"
"4011","5.674572467803955","5.674572467803955","5.674572467803955"
"4012","5.149526596069336","5.149526596069336","5.149526596069336"
"4013","5.780877113342285","5.780877113342285","5.780877113342285"
"4014","4.953883647918701","4.953883647918701","4.953883647918701"
"4015","5.541863918304443","5.541863918304443","5.541863918304443"
"4016","5.31740665435791","5.31740665435791","5.31740665435791"
"4017","5.539919853210449","5.539919853210449","5.539919853210449"
"4018","5.62464714050293","5.62464714050293","5.62464714050293"
"4019","5.207479953765869","5.207479953765869","5.207479953765869"
"4020","5.858752727508545","5.858752727508545","5.858752727508545"
"4021","5.611088275909424","5.611088275909424","5.611088275909424"
"4022","7.157820701599121","7.157820701599121","7.157820701599121"
"4023","5.665910243988037","5.665910243988037","5.665910243988037"
"4024","5.324149131774902","5.324149131774902","5.324149131774902"
"4025","4.603035926818848","4.603035926818848","4.603035926818848"
"4026","5.125003814697266","5.125003814697266","5.125003814697266"
"4027","5.791399955749512","5.791399955749512","5.791399955749512"
"4028","5.052628040313721","5.052628040313721","5.052628040313721"
"4029","5.417625427246094","5.417625427246094","5.417625427246094"
"4030","5.508694648742676","5.508694648742676","5.508694648742676"
"4031","5.043105125427246","5.043105125427246","5.043105125427246"
"4032","5.351611614227295","5.351611614227295","5.351611614227295"
"4033","5.38540506362915","5.38540506362915","5.38540506362915"
"4034","4.901861667633057","4.901861667633057","4.901861667633057"
"4035","6.132179260253906","6.132179260253906","6.132179260253906"
"4036","4.9444122314453125","4.9444122314453125","4.9444122314453125"
"4037","5.307199001312256","5.307199001312256","5.307199001312256"
"4038","4.362832546234131","4.362832546234131","4.362832546234131"
"4039","5.269837856292725","5.269837856292725","5.269837856292725"
"4040","5.207677364349365","5.207677364349365","5.207677364349365"
"4041","5.5422492027282715","5.5422492027282715","5.5422492027282715"
"4042","4.371548652648926","4.371548652648926","4.371548652648926"
"4043","4.926085472106934","4.926085472106934","4.926085472106934"
"4044","5.506542682647705","5.506542682647705","5.506542682647705"
"4045","5.003473281860352","5.003473281860352","5.003473281860352"
"4046","4.629855632781982","4.629855632781982","4.629855632781982"
"4047","5.615318775177002","5.615318775177002","5.615318775177002"
"4048","5.598832130432129","5.598832130432129","5.598832130432129"
"4049","5.565991401672363","5.565991401672363","5.565991401672363"
"4050","5.367112159729004","5.367112159729004","5.367112159729004"
"4051","5.813884735107422","5.813884735107422","5.813884735107422"
"4052","5.559035778045654","5.559035778045654","5.559035778045654"
"4053","5.352130889892578","5.352130889892578","5.352130889892578"
"4054","5.225566387176514","5.225566387176514","5.225566387176514"
"4055","5.4815192222595215","5.4815192222595215","5.4815192222595215"
"4056","5.396653652191162","5.396653652191162","5.396653652191162"
"4057","5.8516130447387695","5.8516130447387695","5.8516130447387695"
"4058","5.0149760246276855","5.0149760246276855","5.0149760246276855"
"4059","5.434483528137207","5.434483528137207","5.434483528137207"
"4060","4.663027763366699","4.663027763366699","4.663027763366699"
"4061","6.20831823348999","6.20831823348999","6.20831823348999"
"4062","6.081567764282227","6.081567764282227","6.081567764282227"
"4063","5.5369553565979","5.5369553565979","5.5369553565979"
"4064","5.054324626922607","5.054324626922607","5.054324626922607"
"4065","5.439792633056641","5.439792633056641","5.439792633056641"
"4066","5.199107646942139","5.199107646942139","5.199107646942139"
"4067","4.6970953941345215","4.6970953941345215","4.6970953941345215"
"4068","4.900774955749512","4.900774955749512","4.900774955749512"
"4069","6.307881832122803","6.307881832122803","6.307881832122803"
"4070","5.054169654846191","5.054169654846191","5.054169654846191"
"4071","5.098066806793213","5.098066806793213","5.098066806793213"
"4072","5.5216145515441895","5.5216145515441895","5.5216145515441895"
"4073","5.505338668823242","5.505338668823242","5.505338668823242"
"4074","4.7862701416015625","4.7862701416015625","4.7862701416015625"
"4075","4.729371547698975","4.729371547698975","4.729371547698975"
"4076","4.895772457122803","4.895772457122803","4.895772457122803"
"4077","5.215895652770996","5.215895652770996","5.215895652770996"
"4078","5.417760848999023","5.417760848999023","5.417760848999023"
"4079","5.702461242675781","5.702461242675781","5.702461242675781"
"4080","5.546515941619873","5.546515941619873","5.546515941619873"
"4081","5.485733509063721","5.485733509063721","5.485733509063721"
"4082","5.507372856140137","5.507372856140137","5.507372856140137"
"4083","5.443401336669922","5.443401336669922","5.443401336669922"
"4084","5.668118000030518","5.668118000030518","5.668118000030518"
"4085","5.39417839050293","5.39417839050293","5.39417839050293"
"4086","5.569255828857422","5.569255828857422","5.569255828857422"
"4087","5.776308059692383","5.776308059692383","5.776308059692383"
"4088","5.4963698387146","5.4963698387146","5.4963698387146"
"4089","5.095608234405518","5.095608234405518","5.095608234405518"
"4090","5.533919334411621","5.533919334411621","5.533919334411621"
"4091","5.219474792480469","5.219474792480469","5.219474792480469"
"4092","4.850392818450928","4.850392818450928","4.850392818450928"
"4093","5.137887001037598","5.137887001037598","5.137887001037598"
"4094","5.553429126739502","5.553429126739502","5.553429126739502"
"4095","5.478099346160889","5.478099346160889","5.478099346160889"
"4096","5.103392601013184","5.103392601013184","5.103392601013184"
"4097","5.607504844665527","5.607504844665527","5.607504844665527"
"4098","5.925848960876465","5.925848960876465","5.925848960876465"
"4099","4.814517498016357","4.814517498016357","4.814517498016357"
"4100","6.3576436042785645","6.3576436042785645","6.3576436042785645"
"4101","5.0558366775512695","5.0558366775512695","5.0558366775512695"
"4102","5.672423362731934","5.672423362731934","5.672423362731934"
"4103","4.9061737060546875","4.9061737060546875","4.9061737060546875"
"4104","6.880706310272217","6.880706310272217","6.880706310272217"
"4105","5.8755645751953125","5.8755645751953125","5.8755645751953125"
"4106","5.121747970581055","5.121747970581055","5.121747970581055"
"4107","5.279823303222656","5.279823303222656","5.279823303222656"
"4108","5.404748439788818","5.404748439788818","5.404748439788818"
"4109","4.961781978607178","4.961781978607178","4.961781978607178"
"4110","6.505408763885498","6.505408763885498","6.505408763885498"
"4111","5.721635341644287","5.721635341644287","5.721635341644287"
"4112","5.549099922180176","5.549099922180176","5.549099922180176"
"4113","6.062356948852539","6.062356948852539","6.062356948852539"
"4114","5.4877495765686035","5.4877495765686035","5.4877495765686035"
"4115","5.86720609664917","5.86720609664917","5.86720609664917"
"4116","6.484344005584717","6.484344005584717","6.484344005584717"
"4117","5.129096508026123","5.129096508026123","5.129096508026123"
"4118","5.889479160308838","5.889479160308838","5.889479160308838"
"4119","5.492133617401123","5.492133617401123","5.492133617401123"
"4120","5.5647454261779785","5.5647454261779785","5.5647454261779785"
"4121","5.234285831451416","5.234285831451416","5.234285831451416"
"4122","6.575047016143799","6.575047016143799","6.575047016143799"
"4123","5.498494625091553","5.498494625091553","5.498494625091553"
"4124","4.934527397155762","4.934527397155762","4.934527397155762"
"4125","5.406428337097168","5.406428337097168","5.406428337097168"
"4126","5.301008224487305","5.301008224487305","5.301008224487305"
"4127","5.190701007843018","5.190701007843018","5.190701007843018"
"4128","6.30104923248291","6.30104923248291","6.30104923248291"
"4129","5.384681701660156","5.384681701660156","5.384681701660156"
"4130","7.1762471199035645","7.1762471199035645","7.1762471199035645"
"4131","5.294905185699463","5.294905185699463","5.294905185699463"
"4132","5.174130439758301","5.174130439758301","5.174130439758301"
"4133","5.935354232788086","5.935354232788086","5.935354232788086"
"4134","5.264746189117432","5.264746189117432","5.264746189117432"
"4135","5.485109329223633","5.485109329223633","5.485109329223633"
"4136","5.096653938293457","5.096653938293457","5.096653938293457"
"4137","5.698120594024658","5.698120594024658","5.698120594024658"
"4138","5.439004898071289","5.439004898071289","5.439004898071289"
"4139","5.284036636352539","5.284036636352539","5.284036636352539"
"4140","5.452141284942627","5.452141284942627","5.452141284942627"
"4141","4.604483604431152","4.604483604431152","4.604483604431152"
"4142","4.604933738708496","4.604933738708496","4.604933738708496"
"4143","5.172761917114258","5.172761917114258","5.172761917114258"
"4144","4.97654914855957","4.97654914855957","4.97654914855957"
"4145","6.041247844696045","6.041247844696045","6.041247844696045"
"4146","4.750243663787842","4.750243663787842","4.750243663787842"
"4147","5.8450212478637695","5.8450212478637695","5.8450212478637695"
"4148","5.486483097076416","5.486483097076416","5.486483097076416"
"4149","5.335873126983643","5.335873126983643","5.335873126983643"
"4150","6.3828654289245605","6.3828654289245605","6.3828654289245605"
"4151","5.129683017730713","5.129683017730713","5.129683017730713"
"4152","5.166170120239258","5.166170120239258","5.166170120239258"
"4153","5.611771583557129","5.611771583557129","5.611771583557129"
"4154","5.3167195320129395","5.3167195320129395","5.3167195320129395"
"4155","5.501264572143555","5.501264572143555","5.501264572143555"
"4156","7.265527725219727","7.265527725219727","7.265527725219727"
"4157","5.259779930114746","5.259779930114746","5.259779930114746"
"4158","5.912516117095947","5.912516117095947","5.912516117095947"
"4159","5.693876266479492","5.693876266479492","5.693876266479492"
"4160","5.172882080078125","5.172882080078125","5.172882080078125"
"4161","5.350338459014893","5.350338459014893","5.350338459014893"
"4162","5.518790245056152","5.518790245056152","5.518790245056152"
"4163","5.038169860839844","5.038169860839844","5.038169860839844"
"4164","4.9229512214660645","4.9229512214660645","4.9229512214660645"
"4165","5.446116924285889","5.446116924285889","5.446116924285889"
"4166","5.021533012390137","5.021533012390137","5.021533012390137"
"4167","5.772090911865234","5.772090911865234","5.772090911865234"
"4168","6.104300022125244","6.104300022125244","6.104300022125244"
"4169","5.754598617553711","5.754598617553711","5.754598617553711"
"4170","5.740693092346191","5.740693092346191","5.740693092346191"
"4171","5.542609214782715","5.542609214782715","5.542609214782715"
"4172","7.772603511810303","7.772603511810303","7.772603511810303"
"4173","5.488125324249268","5.488125324249268","5.488125324249268"
"4174","5.841132640838623","5.841132640838623","5.841132640838623"
"4175","5.41573429107666","5.41573429107666","5.41573429107666"
"4176","4.70988655090332","4.70988655090332","4.70988655090332"
"4177","5.091309070587158","5.091309070587158","5.091309070587158"
"4178","5.8477373123168945","5.8477373123168945","5.8477373123168945"
"4179","5.094264984130859","5.094264984130859","5.094264984130859"
"4180","5.273924350738525","5.273924350738525","5.273924350738525"
"4181","5.197847366333008","5.197847366333008","5.197847366333008"
"4182","5.195155620574951","5.195155620574951","5.195155620574951"
"4183","6.349110126495361","6.349110126495361","6.349110126495361"
"4184","4.940205097198486","4.940205097198486","4.940205097198486"
"4185","5.3484625816345215","5.3484625816345215","5.3484625816345215"
"4186","5.4665021896362305","5.4665021896362305","5.4665021896362305"
"4187","5.412471771240234","5.412471771240234","5.412471771240234"
"4188","5.799132347106934","5.799132347106934","5.799132347106934"
"4189","5.660008907318115","5.660008907318115","5.660008907318115"
"4190","5.412012100219727","5.412012100219727","5.412012100219727"
"4191","5.840536594390869","5.840536594390869","5.840536594390869"
"4192","6.218438148498535","6.218438148498535","6.218438148498535"
"4193","5.163569450378418","5.163569450378418","5.163569450378418"
"4194","4.153082370758057","4.153082370758057","4.153082370758057"
"4195","5.626836776733398","5.626836776733398","5.626836776733398"
"4196","5.615334510803223","5.615334510803223","5.615334510803223"
"4197","5.691232204437256","5.691232204437256","5.691232204437256"
"4198","5.034095764160156","5.034095764160156","5.034095764160156"
"4199","5.498688697814941","5.498688697814941","5.498688697814941"
"4200","5.62878942489624","5.62878942489624","5.62878942489624"
"4201","5.972877025604248","5.972877025604248","5.972877025604248"
"4202","4.806811332702637","4.806811332702637","4.806811332702637"
"4203","4.899097919464111","4.899097919464111","4.899097919464111"
"4204","5.957180023193359","5.957180023193359","5.957180023193359"
"4205","7.877089977264404","7.877089977264404","7.877089977264404"
"4206","5.808611869812012","5.808611869812012","5.808611869812012"
"4207","5.428125858306885","5.428125858306885","5.428125858306885"
"4208","4.998645782470703","4.998645782470703","4.998645782470703"
"4209","4.65575647354126","4.65575647354126","4.65575647354126"
"4210","5.090031623840332","5.090031623840332","5.090031623840332"
"4211","6.211967468261719","6.211967468261719","6.211967468261719"
"4212","5.1858391761779785","5.1858391761779785","5.1858391761779785"
"4213","5.013790607452393","5.013790607452393","5.013790607452393"
"4214","5.760389804840088","5.760389804840088","5.760389804840088"
"4215","5.155605792999268","5.155605792999268","5.155605792999268"
"4216","5.421891212463379","5.421891212463379","5.421891212463379"
"4217","5.26591157913208","5.26591157913208","5.26591157913208"
"4218","5.478145599365234","5.478145599365234","5.478145599365234"
"4219","5.076265811920166","5.076265811920166","5.076265811920166"
"4220","5.1861371994018555","5.1861371994018555","5.1861371994018555"
"4221","5.505158424377441","5.505158424377441","5.505158424377441"
"4222","5.316408634185791","5.316408634185791","5.316408634185791"
"4223","5.5197625160217285","5.5197625160217285","5.5197625160217285"
"4224","6.029814720153809","6.029814720153809","6.029814720153809"
"4225","5.422734260559082","5.422734260559082","5.422734260559082"
"4226","5.952749729156494","5.952749729156494","5.952749729156494"
"4227","5.3783745765686035","5.3783745765686035","5.3783745765686035"
"4228","5.4156575202941895","5.4156575202941895","5.4156575202941895"
"4229","5.330739498138428","5.330739498138428","5.330739498138428"
"4230","6.050356864929199","6.050356864929199","6.050356864929199"
"4231","5.353111267089844","5.353111267089844","5.353111267089844"
"4232","5.006479740142822","5.006479740142822","5.006479740142822"
"4233","5.231606960296631","5.231606960296631","5.231606960296631"
"4234","5.362741470336914","5.362741470336914","5.362741470336914"
"4235","5.391714096069336","5.391714096069336","5.391714096069336"
"4236","5.358815670013428","5.358815670013428","5.358815670013428"
"4237","5.280579090118408","5.280579090118408","5.280579090118408"
"4238","4.963677883148193","4.963677883148193","4.963677883148193"
"4239","5.92841100692749","5.92841100692749","5.92841100692749"
"4240","5.762702941894531","5.762702941894531","5.762702941894531"
"4241","6.187160015106201","6.187160015106201","6.187160015106201"
"4242","6.060604095458984","6.060604095458984","6.060604095458984"
"4243","4.780515193939209","4.780515193939209","4.780515193939209"
"4244","5.68229341506958","5.68229341506958","5.68229341506958"
"4245","4.877136707305908","4.877136707305908","4.877136707305908"
"4246","5.303971767425537","5.303971767425537","5.303971767425537"
"4247","5.068321228027344","5.068321228027344","5.068321228027344"
"4248","5.507518768310547","5.507518768310547","5.507518768310547"
"4249","5.911378383636475","5.911378383636475","5.911378383636475"
"4250","5.456001281738281","5.456001281738281","5.456001281738281"
"4251","4.915217876434326","4.915217876434326","4.915217876434326"
"4252","5.043179035186768","5.043179035186768","5.043179035186768"
"4253","5.151146411895752","5.151146411895752","5.151146411895752"
"4254","5.8126068115234375","5.8126068115234375","5.8126068115234375"
"4255","5.431305408477783","5.431305408477783","5.431305408477783"
"4256","5.5029497146606445","5.5029497146606445","5.5029497146606445"
"4257","5.059434413909912","5.059434413909912","5.059434413909912"
"4258","5.4959564208984375","5.4959564208984375","5.4959564208984375"
"4259","5.1581244468688965","5.1581244468688965","5.1581244468688965"
"4260","6.461226463317871","6.461226463317871","6.461226463317871"
"4261","5.262960433959961","5.262960433959961","5.262960433959961"
"4262","5.294205188751221","5.294205188751221","5.294205188751221"
"4263","5.994894027709961","5.994894027709961","5.994894027709961"
"4264","6.004091262817383","6.004091262817383","6.004091262817383"
"4265","5.8494954109191895","5.8494954109191895","5.8494954109191895"
"4266","5.914178371429443","5.914178371429443","5.914178371429443"
"4267","5.038405895233154","5.038405895233154","5.038405895233154"
"4268","5.372226238250732","5.372226238250732","5.372226238250732"
"4269","5.067540645599365","5.067540645599365","5.067540645599365"
"4270","5.819499492645264","5.819499492645264","5.819499492645264"
"4271","5.333669662475586","5.333669662475586","5.333669662475586"
"4272","5.596097469329834","5.596097469329834","5.596097469329834"
"4273","4.940743923187256","4.940743923187256","4.940743923187256"
"4274","5.704522132873535","5.704522132873535","5.704522132873535"
"4275","5.3259196281433105","5.3259196281433105","5.3259196281433105"
"4276","5.2345967292785645","5.2345967292785645","5.2345967292785645"
"4277","5.274712085723877","5.274712085723877","5.274712085723877"
"4278","4.9622883796691895","4.9622883796691895","4.9622883796691895"
"4279","5.331506252288818","5.331506252288818","5.331506252288818"
"4280","5.370371341705322","5.370371341705322","5.370371341705322"
"4281","4.958252906799316","4.958252906799316","4.958252906799316"
"4282","4.7921881675720215","4.7921881675720215","4.7921881675720215"
"4283","5.291306972503662","5.291306972503662","5.291306972503662"
"4284","3.505810260772705","3.505810260772705","3.505810260772705"
"4285","5.7841997146606445","5.7841997146606445","5.7841997146606445"
"4286","5.409910202026367","5.409910202026367","5.409910202026367"
"4287","6.537769317626953","6.537769317626953","6.537769317626953"
"4288","4.781120777130127","4.781120777130127","4.781120777130127"
"4289","5.355545520782471","5.355545520782471","5.355545520782471"
"4290","4.809964179992676","4.809964179992676","4.809964179992676"
"4291","5.243895530700684","5.243895530700684","5.243895530700684"
"4292","5.077703952789307","5.077703952789307","5.077703952789307"
"4293","5.673996925354004","5.673996925354004","5.673996925354004"
"4294","4.9467878341674805","4.9467878341674805","4.9467878341674805"
"4295","6.116568565368652","6.116568565368652","6.116568565368652"
"4296","5.282148361206055","5.282148361206055","5.282148361206055"
"4297","5.003005027770996","5.003005027770996","5.003005027770996"
"4298","5.895888805389404","5.895888805389404","5.895888805389404"
"4299","5.279549598693848","5.279549598693848","5.279549598693848"
"4300","6.049416542053223","6.049416542053223","6.049416542053223"
"4301","5.676999092102051","5.676999092102051","5.676999092102051"
"4302","5.622440814971924","5.622440814971924","5.622440814971924"
"4303","4.772265434265137","4.772265434265137","4.772265434265137"
"4304","5.149806022644043","5.149806022644043","5.149806022644043"
"4305","6.147244930267334","6.147244930267334","6.147244930267334"
"4306","5.01839542388916","5.01839542388916","5.01839542388916"
"4307","5.136877059936523","5.136877059936523","5.136877059936523"
"4308","5.210801124572754","5.210801124572754","5.210801124572754"
"4309","5.009469509124756","5.009469509124756","5.009469509124756"
"4310","4.632633686065674","4.632633686065674","4.632633686065674"
"4311","5.26507568359375","5.26507568359375","5.26507568359375"
"4312","4.702986717224121","4.702986717224121","4.702986717224121"
"4313","5.533921241760254","5.533921241760254","5.533921241760254"
"4314","5.2601423263549805","5.2601423263549805","5.2601423263549805"
"4315","5.155215740203857","5.155215740203857","5.155215740203857"
"4316","4.502286911010742","4.502286911010742","4.502286911010742"
"4317","5.020346641540527","5.020346641540527","5.020346641540527"
"4318","4.860093116760254","4.860093116760254","4.860093116760254"
"4319","5.311959266662598","5.311959266662598","5.311959266662598"
"4320","5.0306291580200195","5.0306291580200195","5.0306291580200195"
"4321","5.721368789672852","5.721368789672852","5.721368789672852"
"4322","5.849201202392578","5.849201202392578","5.849201202392578"
"4323","4.285368919372559","4.285368919372559","4.285368919372559"
"4324","4.9625020027160645","4.9625020027160645","4.9625020027160645"
"4325","5.417139530181885","5.417139530181885","5.417139530181885"
"4326","5.488592624664307","5.488592624664307","5.488592624664307"
"4327","5.425259113311768","5.425259113311768","5.425259113311768"
"4328","5.802563190460205","5.802563190460205","5.802563190460205"
"4329","4.601374626159668","4.601374626159668","4.601374626159668"
"4330","5.541256427764893","5.541256427764893","5.541256427764893"
"4331","5.783406734466553","5.783406734466553","5.783406734466553"
"4332","5.433845520019531","5.433845520019531","5.433845520019531"
"4333","5.776044845581055","5.776044845581055","5.776044845581055"
"4334","5.557574272155762","5.557574272155762","5.557574272155762"
"4335","6.354508399963379","6.354508399963379","6.354508399963379"
"4336","5.468008041381836","5.468008041381836","5.468008041381836"
"4337","5.059808254241943","5.059808254241943","5.059808254241943"
"4338","4.633734226226807","4.633734226226807","4.633734226226807"
"4339","5.625521183013916","5.625521183013916","5.625521183013916"
"4340","6.07161808013916","6.07161808013916","6.07161808013916"
"4341","5.589847087860107","5.589847087860107","5.589847087860107"
"4342","5.314859390258789","5.314859390258789","5.314859390258789"
"4343","5.337762355804443","5.337762355804443","5.337762355804443"
"4344","6.224974632263184","6.224974632263184","6.224974632263184"
"4345","5.150605201721191","5.150605201721191","5.150605201721191"
"4346","5.572813987731934","5.572813987731934","5.572813987731934"
"4347","5.725373268127441","5.725373268127441","5.725373268127441"
"4348","4.710177421569824","4.710177421569824","4.710177421569824"
"4349","5.1769232749938965","5.1769232749938965","5.1769232749938965"
"4350","6.02044677734375","6.02044677734375","6.02044677734375"
"4351","5.797654628753662","5.797654628753662","5.797654628753662"
"4352","5.55807638168335","5.55807638168335","5.55807638168335"
"4353","5.111673831939697","5.111673831939697","5.111673831939697"
"4354","5.545485019683838","5.545485019683838","5.545485019683838"
"4355","5.566630840301514","5.566630840301514","5.566630840301514"
"4356","6.287156105041504","6.287156105041504","6.287156105041504"
"4357","5.748839855194092","5.748839855194092","5.748839855194092"
"4358","5.19068717956543","5.19068717956543","5.19068717956543"
"4359","5.298217296600342","5.298217296600342","5.298217296600342"
"4360","4.909681797027588","4.909681797027588","4.909681797027588"
"4361","5.6204633712768555","5.6204633712768555","5.6204633712768555"
"4362","5.519974708557129","5.519974708557129","5.519974708557129"
"4363","5.323815822601318","5.323815822601318","5.323815822601318"
"4364","5.4622111320495605","5.4622111320495605","5.4622111320495605"
"4365","4.470422267913818","4.470422267913818","4.470422267913818"
"4366","4.629889488220215","4.629889488220215","4.629889488220215"
"4367","6.1667938232421875","6.1667938232421875","6.1667938232421875"
"4368","5.394240856170654","5.394240856170654","5.394240856170654"
"4369","5.091579914093018","5.091579914093018","5.091579914093018"
"4370","5.174211025238037","5.174211025238037","5.174211025238037"
"4371","5.2314581871032715","5.2314581871032715","5.2314581871032715"
"4372","3.2799453735351562","3.2799453735351562","3.2799453735351562"
"4373","5.179045677185059","5.179045677185059","5.179045677185059"
"4374","5.575904846191406","5.575904846191406","5.575904846191406"
"4375","5.244290351867676","5.244290351867676","5.244290351867676"
"4376","5.399450778961182","5.399450778961182","5.399450778961182"
"4377","5.86024284362793","5.86024284362793","5.86024284362793"
"4378","5.084494590759277","5.084494590759277","5.084494590759277"
"4379","4.992784023284912","4.992784023284912","4.992784023284912"
"4380","5.895138740539551","5.895138740539551","5.895138740539551"
"4381","4.981206893920898","4.981206893920898","4.981206893920898"
"4382","5.647745609283447","5.647745609283447","5.647745609283447"
"4383","5.3452019691467285","5.3452019691467285","5.3452019691467285"
"4384","5.5568976402282715","5.5568976402282715","5.5568976402282715"
"4385","5.578314304351807","5.578314304351807","5.578314304351807"
"4386","5.720091819763184","5.720091819763184","5.720091819763184"
"4387","5.873328685760498","5.873328685760498","5.873328685760498"
"4388","4.705663204193115","4.705663204193115","4.705663204193115"
"4389","5.484901428222656","5.484901428222656","5.484901428222656"
"4390","5.153285026550293","5.153285026550293","5.153285026550293"
"4391","5.446558952331543","5.446558952331543","5.446558952331543"
"4392","5.7916412353515625","5.7916412353515625","5.7916412353515625"
"4393","5.303685188293457","5.303685188293457","5.303685188293457"
"4394","5.2720561027526855","5.2720561027526855","5.2720561027526855"
"4395","4.882736682891846","4.882736682891846","4.882736682891846"
"4396","4.886162757873535","4.886162757873535","4.886162757873535"
"4397","5.968721866607666","5.968721866607666","5.968721866607666"
"4398","4.811882019042969","4.811882019042969","4.811882019042969"
"4399","5.426103115081787","5.426103115081787","5.426103115081787"
"4400","5.348902702331543","5.348902702331543","5.348902702331543"
"4401","5.328248977661133","5.328248977661133","5.328248977661133"
"4402","4.406643867492676","4.406643867492676","4.406643867492676"
"4403","5.190393447875977","5.190393447875977","5.190393447875977"
"4404","5.464751720428467","5.464751720428467","5.464751720428467"
"4405","5.590750217437744","5.590750217437744","5.590750217437744"
"4406","5.388696670532227","5.388696670532227","5.388696670532227"
"4407","4.805634021759033","4.805634021759033","4.805634021759033"
"4408","4.513099670410156","4.513099670410156","4.513099670410156"
"4409","5.3253703117370605","5.3253703117370605","5.3253703117370605"
"4410","5.151423931121826","5.151423931121826","5.151423931121826"
"4411","5.602311611175537","5.602311611175537","5.602311611175537"
"4412","5.3588056564331055","5.3588056564331055","5.3588056564331055"
"4413","5.7421369552612305","5.7421369552612305","5.7421369552612305"
"4414","4.456386566162109","4.456386566162109","4.456386566162109"
"4415","5.162539958953857","5.162539958953857","5.162539958953857"
"4416","5.479835510253906","5.479835510253906","5.479835510253906"
"4417","5.533075332641602","5.533075332641602","5.533075332641602"
"4418","6.432283878326416","6.432283878326416","6.432283878326416"
"4419","5.779667854309082","5.779667854309082","5.779667854309082"
"4420","5.225164890289307","5.225164890289307","5.225164890289307"
"4421","5.231773853302002","5.231773853302002","5.231773853302002"
"4422","5.292211532592773","5.292211532592773","5.292211532592773"
"4423","5.500757694244385","5.500757694244385","5.500757694244385"
"4424","5.034842014312744","5.034842014312744","5.034842014312744"
"4425","5.058830261230469","5.058830261230469","5.058830261230469"
"4426","5.313634872436523","5.313634872436523","5.313634872436523"
"4427","5.043394088745117","5.043394088745117","5.043394088745117"
"4428","5.222517013549805","5.222517013549805","5.222517013549805"
"4429","5.5958170890808105","5.5958170890808105","5.5958170890808105"
"4430","5.6708173751831055","5.6708173751831055","5.6708173751831055"
"4431","5.314509391784668","5.314509391784668","5.314509391784668"
"4432","6.338614463806152","6.338614463806152","6.338614463806152"
"4433","5.769404411315918","5.769404411315918","5.769404411315918"
"4434","5.4279465675354","5.4279465675354","5.4279465675354"
"4435","5.3936638832092285","5.3936638832092285","5.3936638832092285"
"4436","5.223308086395264","5.223308086395264","5.223308086395264"
"4437","5.128642559051514","5.128642559051514","5.128642559051514"
"4438","5.180160999298096","5.180160999298096","5.180160999298096"
"4439","4.633693695068359","4.633693695068359","4.633693695068359"
"4440","5.5284905433654785","5.5284905433654785","5.5284905433654785"
"4441","6.655091285705566","6.655091285705566","6.655091285705566"
"4442","6.175477504730225","6.175477504730225","6.175477504730225"
"4443","5.81320333480835","5.81320333480835","5.81320333480835"
"4444","4.858964920043945","4.858964920043945","4.858964920043945"
"4445","4.817207336425781","4.817207336425781","4.817207336425781"
"4446","7.338960647583008","7.338960647583008","7.338960647583008"
"4447","5.150285720825195","5.150285720825195","5.150285720825195"
"4448","5.510135650634766","5.510135650634766","5.510135650634766"
"4449","5.511396408081055","5.511396408081055","5.511396408081055"
"4450","5.747385501861572","5.747385501861572","5.747385501861572"
"4451","5.511249542236328","5.511249542236328","5.511249542236328"
"4452","5.7549967765808105","5.7549967765808105","5.7549967765808105"
"4453","4.888485908508301","4.888485908508301","4.888485908508301"
"4454","5.170843124389648","5.170843124389648","5.170843124389648"
"4455","5.432959079742432","5.432959079742432","5.432959079742432"
"4456","4.529613494873047","4.529613494873047","4.529613494873047"
"4457","5.744551181793213","5.744551181793213","5.744551181793213"
"4458","5.298384189605713","5.298384189605713","5.298384189605713"
"4459","5.834877014160156","5.834877014160156","5.834877014160156"
"4460","5.087548732757568","5.087548732757568","5.087548732757568"
"4461","4.945833206176758","4.945833206176758","4.945833206176758"
"4462","5.314778804779053","5.314778804779053","5.314778804779053"
"4463","5.414965629577637","5.414965629577637","5.414965629577637"
"4464","5.153072834014893","5.153072834014893","5.153072834014893"
"4465","4.954574108123779","4.954574108123779","4.954574108123779"
"4466","5.673921585083008","5.673921585083008","5.673921585083008"
"4467","5.144132137298584","5.144132137298584","5.144132137298584"
"4468","5.207790851593018","5.207790851593018","5.207790851593018"
"4469","5.204668045043945","5.204668045043945","5.204668045043945"
"4470","6.79008150100708","6.79008150100708","6.79008150100708"
"4471","5.555383205413818","5.555383205413818","5.555383205413818"
"4472","5.992119789123535","5.992119789123535","5.992119789123535"
"4473","5.673482418060303","5.673482418060303","5.673482418060303"
"4474","5.6258111000061035","5.6258111000061035","5.6258111000061035"
"4475","5.164106369018555","5.164106369018555","5.164106369018555"
"4476","5.599252700805664","5.599252700805664","5.599252700805664"
"4477","4.978995323181152","4.978995323181152","4.978995323181152"
"4478","4.537200450897217","4.537200450897217","4.537200450897217"
"4479","5.339012622833252","5.339012622833252","5.339012622833252"
"4480","5.987015724182129","5.987015724182129","5.987015724182129"
"4481","5.60605525970459","5.60605525970459","5.60605525970459"
"4482","5.428249359130859","5.428249359130859","5.428249359130859"
"4483","5.844468116760254","5.844468116760254","5.844468116760254"
"4484","5.097516059875488","5.097516059875488","5.097516059875488"
"4485","6.62932825088501","6.62932825088501","6.62932825088501"
"4486","4.960544586181641","4.960544586181641","4.960544586181641"
"4487","4.671119213104248","4.671119213104248","4.671119213104248"
"4488","5.017678737640381","5.017678737640381","5.017678737640381"
"4489","5.634833812713623","5.634833812713623","5.634833812713623"
"4490","3.4444143772125244","3.4444143772125244","3.4444143772125244"
"4491","5.227800369262695","5.227800369262695","5.227800369262695"
"4492","6.166322708129883","6.166322708129883","6.166322708129883"
"4493","5.559207439422607","5.559207439422607","5.559207439422607"
"4494","6.669343948364258","6.669343948364258","6.669343948364258"
"4495","4.983870983123779","4.983870983123779","4.983870983123779"
"4496","6.029083728790283","6.029083728790283","6.029083728790283"
"4497","5.486875057220459","5.486875057220459","5.486875057220459"
"4498","5.935821056365967","5.935821056365967","5.935821056365967"
"4499","4.415212631225586","4.415212631225586","4.415212631225586"
"4500","4.234411239624023","4.234411239624023","4.234411239624023"
"4501","4.321303844451904","4.321303844451904","4.321303844451904"
"4502","5.812532901763916","5.812532901763916","5.812532901763916"
"4503","5.716932773590088","5.716932773590088","5.716932773590088"
"4504","4.959537506103516","4.959537506103516","4.959537506103516"
"4505","4.912494659423828","4.912494659423828","4.912494659423828"
"4506","4.783836841583252","4.783836841583252","4.783836841583252"
"4507","5.414719581604004","5.414719581604004","5.414719581604004"
"4508","4.591186046600342","4.591186046600342","4.591186046600342"
"4509","5.965382099151611","5.965382099151611","5.965382099151611"
"4510","5.242525100708008","5.242525100708008","5.242525100708008"
"4511","5.529517650604248","5.529517650604248","5.529517650604248"
"4512","5.662900447845459","5.662900447845459","5.662900447845459"
"4513","5.170384883880615","5.170384883880615","5.170384883880615"
"4514","5.721508979797363","5.721508979797363","5.721508979797363"
"4515","6.604058265686035","6.604058265686035","6.604058265686035"
"4516","5.852388381958008","5.852388381958008","5.852388381958008"
"4517","5.0603413581848145","5.0603413581848145","5.0603413581848145"
"4518","5.430238246917725","5.430238246917725","5.430238246917725"
"4519","5.705233573913574","5.705233573913574","5.705233573913574"
"4520","5.134639739990234","5.134639739990234","5.134639739990234"
"4521","5.801407337188721","5.801407337188721","5.801407337188721"
"4522","5.442263126373291","5.442263126373291","5.442263126373291"
"4523","5.0661773681640625","5.0661773681640625","5.0661773681640625"
"4524","5.460786819458008","5.460786819458008","5.460786819458008"
"4525","4.938558101654053","4.938558101654053","4.938558101654053"
"4526","5.331912517547607","5.331912517547607","5.331912517547607"
"4527","5.3315300941467285","5.3315300941467285","5.3315300941467285"
"4528","5.176046371459961","5.176046371459961","5.176046371459961"
"4529","5.694386005401611","5.694386005401611","5.694386005401611"
"4530","5.335798263549805","5.335798263549805","5.335798263549805"
"4531","4.863215446472168","4.863215446472168","4.863215446472168"
"4532","5.006811141967773","5.006811141967773","5.006811141967773"
"4533","5.825624942779541","5.825624942779541","5.825624942779541"
"4534","5.420372486114502","5.420372486114502","5.420372486114502"
"4535","4.711463928222656","4.711463928222656","4.711463928222656"
"4536","5.398502826690674","5.398502826690674","5.398502826690674"
"4537","5.406968116760254","5.406968116760254","5.406968116760254"
"4538","4.781470775604248","4.781470775604248","4.781470775604248"
"4539","5.216870307922363","5.216870307922363","5.216870307922363"
"4540","5.49852180480957","5.49852180480957","5.49852180480957"
"4541","5.630365371704102","5.630365371704102","5.630365371704102"
"4542","4.704466342926025","4.704466342926025","4.704466342926025"
"4543","5.277493953704834","5.277493953704834","5.277493953704834"
"4544","5.329922676086426","5.329922676086426","5.329922676086426"
"4545","4.894558429718018","4.894558429718018","4.894558429718018"
"4546","4.2551116943359375","4.2551116943359375","4.2551116943359375"
"4547","6.138014793395996","6.138014793395996","6.138014793395996"
"4548","5.968123435974121","5.968123435974121","5.968123435974121"
"4549","5.788362503051758","5.788362503051758","5.788362503051758"
"4550","5.106297969818115","5.106297969818115","5.106297969818115"
"4551","5.765963077545166","5.765963077545166","5.765963077545166"
"4552","5.084660530090332","5.084660530090332","5.084660530090332"
"4553","4.299912929534912","4.299912929534912","4.299912929534912"
"4554","5.179646015167236","5.179646015167236","5.179646015167236"
"4555","5.891842842102051","5.891842842102051","5.891842842102051"
"4556","5.647154331207275","5.647154331207275","5.647154331207275"
"4557","5.484686374664307","5.484686374664307","5.484686374664307"
"4558","5.581806659698486","5.581806659698486","5.581806659698486"
"4559","5.42808198928833","5.42808198928833","5.42808198928833"
"4560","5.289828777313232","5.289828777313232","5.289828777313232"
"4561","5.053316116333008","5.053316116333008","5.053316116333008"
"4562","5.249168395996094","5.249168395996094","5.249168395996094"
"4563","5.560025691986084","5.560025691986084","5.560025691986084"
"4564","5.479570388793945","5.479570388793945","5.479570388793945"
"4565","4.953056812286377","4.953056812286377","4.953056812286377"
"4566","5.329031467437744","5.329031467437744","5.329031467437744"
"4567","5.201206684112549","5.201206684112549","5.201206684112549"
"4568","5.126786708831787","5.126786708831787","5.126786708831787"
"4569","4.739715099334717","4.739715099334717","4.739715099334717"
"4570","5.396976470947266","5.396976470947266","5.396976470947266"
"4571","4.992847442626953","4.992847442626953","4.992847442626953"
"4572","5.345442295074463","5.345442295074463","5.345442295074463"
"4573","5.956764221191406","5.956764221191406","5.956764221191406"
"4574","5.110652923583984","5.110652923583984","5.110652923583984"
"4575","5.192698001861572","5.192698001861572","5.192698001861572"
"4576","5.082708835601807","5.082708835601807","5.082708835601807"
"4577","4.836373805999756","4.836373805999756","4.836373805999756"
"4578","5.211808204650879","5.211808204650879","5.211808204650879"
"4579","5.530547142028809","5.530547142028809","5.530547142028809"
"4580","5.020638942718506","5.020638942718506","5.020638942718506"
"4581","5.174740791320801","5.174740791320801","5.174740791320801"
"4582","5.413443088531494","5.413443088531494","5.413443088531494"
"4583","7.3031110763549805","7.3031110763549805","7.3031110763549805"
"4584","5.346688270568848","5.346688270568848","5.346688270568848"
"4585","3.3606178760528564","3.3606178760528564","3.3606178760528564"
"4586","5.009408950805664","5.009408950805664","5.009408950805664"
"4587","5.843446254730225","5.843446254730225","5.843446254730225"
"4588","5.29435920715332","5.29435920715332","5.29435920715332"
"4589","4.561103343963623","4.561103343963623","4.561103343963623"
"4590","5.291141986846924","5.291141986846924","5.291141986846924"
"4591","5.316102981567383","5.316102981567383","5.316102981567383"
"4592","5.253662109375","5.253662109375","5.253662109375"
"4593","5.5870280265808105","5.5870280265808105","5.5870280265808105"
"4594","4.513886451721191","4.513886451721191","4.513886451721191"
"4595","5.131115436553955","5.131115436553955","5.131115436553955"
"4596","6.105551719665527","6.105551719665527","6.105551719665527"
"4597","5.231374740600586","5.231374740600586","5.231374740600586"
"4598","5.461568355560303","5.461568355560303","5.461568355560303"
"4599","5.756457328796387","5.756457328796387","5.756457328796387"
"4600","5.245852470397949","5.245852470397949","5.245852470397949"
"4601","4.887312412261963","4.887312412261963","4.887312412261963"
"4602","5.3014607429504395","5.3014607429504395","5.3014607429504395"
"4603","4.903849124908447","4.903849124908447","4.903849124908447"
"4604","5.060291767120361","5.060291767120361","5.060291767120361"
"4605","5.0655903816223145","5.0655903816223145","5.0655903816223145"
"4606","5.389801502227783","5.389801502227783","5.389801502227783"
"4607","4.9714436531066895","4.9714436531066895","4.9714436531066895"
"4608","4.900899887084961","4.900899887084961","4.900899887084961"
"4609","5.225335121154785","5.225335121154785","5.225335121154785"
"4610","5.677486896514893","5.677486896514893","5.677486896514893"
"4611","5.632241725921631","5.632241725921631","5.632241725921631"
"4612","5.37558650970459","5.37558650970459","5.37558650970459"
"4613","5.462650775909424","5.462650775909424","5.462650775909424"
"4614","5.74953031539917","5.74953031539917","5.74953031539917"
"4615","5.262444019317627","5.262444019317627","5.262444019317627"
"4616","4.933402061462402","4.933402061462402","4.933402061462402"
"4617","5.223567008972168","5.223567008972168","5.223567008972168"
"4618","4.47322416305542","4.47322416305542","4.47322416305542"
"4619","6.363768100738525","6.363768100738525","6.363768100738525"
"4620","5.2753167152404785","5.2753167152404785","5.2753167152404785"
"4621","5.568678379058838","5.568678379058838","5.568678379058838"
"4622","5.6120381355285645","5.6120381355285645","5.6120381355285645"
"4623","5.383372783660889","5.383372783660889","5.383372783660889"
"4624","4.446300983428955","4.446300983428955","4.446300983428955"
"4625","5.530455589294434","5.530455589294434","5.530455589294434"
"4626","5.030519008636475","5.030519008636475","5.030519008636475"
"4627","5.170773506164551","5.170773506164551","5.170773506164551"
"4628","5.202612400054932","5.202612400054932","5.202612400054932"
"4629","5.152552604675293","5.152552604675293","5.152552604675293"
"4630","4.83395528793335","4.83395528793335","4.83395528793335"
"4631","5.611626148223877","5.611626148223877","5.611626148223877"
"4632","4.22296142578125","4.22296142578125","4.22296142578125"
"4633","5.188090801239014","5.188090801239014","5.188090801239014"
"4634","5.102843284606934","5.102843284606934","5.102843284606934"
"4635","6.097461700439453","6.097461700439453","6.097461700439453"
"4636","5.428134441375732","5.428134441375732","5.428134441375732"
"4637","5.31259298324585","5.31259298324585","5.31259298324585"
"4638","4.262757778167725","4.262757778167725","4.262757778167725"
"4639","4.492220401763916","4.492220401763916","4.492220401763916"
"4640","6.044266700744629","6.044266700744629","6.044266700744629"
"4641","5.520584583282471","5.520584583282471","5.520584583282471"
"4642","5.263376712799072","5.263376712799072","5.263376712799072"
"4643","5.451100826263428","5.451100826263428","5.451100826263428"
"4644","5.4666242599487305","5.4666242599487305","5.4666242599487305"
"4645","4.670075416564941","4.670075416564941","4.670075416564941"
"4646","5.097182273864746","5.097182273864746","5.097182273864746"
"4647","4.793349742889404","4.793349742889404","4.793349742889404"
"4648","5.172303676605225","5.172303676605225","5.172303676605225"
"4649","5.212216854095459","5.212216854095459","5.212216854095459"
"4650","7.161008834838867","7.161008834838867","7.161008834838867"
"4651","5.086925983428955","5.086925983428955","5.086925983428955"
"4652","4.679065227508545","4.679065227508545","4.679065227508545"
"4653","4.938966751098633","4.938966751098633","4.938966751098633"
"4654","4.676556587219238","4.676556587219238","4.676556587219238"
"4655","5.372849941253662","5.372849941253662","5.372849941253662"
"4656","4.259774684906006","4.259774684906006","4.259774684906006"
"4657","6.032983779907227","6.032983779907227","6.032983779907227"
"4658","4.727442264556885","4.727442264556885","4.727442264556885"
"4659","5.344934463500977","5.344934463500977","5.344934463500977"
"4660","4.665319919586182","4.665319919586182","4.665319919586182"
"4661","5.182515621185303","5.182515621185303","5.182515621185303"
"4662","5.470366954803467","5.470366954803467","5.470366954803467"
"4663","5.963887691497803","5.963887691497803","5.963887691497803"
"4664","4.866446495056152","4.866446495056152","4.866446495056152"
"4665","4.729330062866211","4.729330062866211","4.729330062866211"
"4666","4.68212890625","4.68212890625","4.68212890625"
"4667","4.838133811950684","4.838133811950684","4.838133811950684"
"4668","5.18235969543457","5.18235969543457","5.18235969543457"
"4669","5.0028839111328125","5.0028839111328125","5.0028839111328125"
"4670","5.241877555847168","5.241877555847168","5.241877555847168"
"4671","4.926646709442139","4.926646709442139","4.926646709442139"
"4672","4.89674186706543","4.89674186706543","4.89674186706543"
"4673","4.564855575561523","4.564855575561523","4.564855575561523"
"4674","5.570605278015137","5.570605278015137","5.570605278015137"
"4675","5.5249199867248535","5.5249199867248535","5.5249199867248535"
"4676","4.930775165557861","4.930775165557861","4.930775165557861"
"4677","5.472139835357666","5.472139835357666","5.472139835357666"
"4678","4.835635662078857","4.835635662078857","4.835635662078857"
"4679","5.646610260009766","5.646610260009766","5.646610260009766"
"4680","5.262176036834717","5.262176036834717","5.262176036834717"
"4681","4.986825942993164","4.986825942993164","4.986825942993164"
"4682","5.502756595611572","5.502756595611572","5.502756595611572"
"4683","5.121161460876465","5.121161460876465","5.121161460876465"
"4684","5.430609226226807","5.430609226226807","5.430609226226807"
"4685","4.798101425170898","4.798101425170898","4.798101425170898"
"4686","4.599730491638184","4.599730491638184","4.599730491638184"
"4687","5.469505310058594","5.469505310058594","5.469505310058594"
"4688","5.896351337432861","5.896351337432861","5.896351337432861"
"4689","4.148046016693115","4.148046016693115","4.148046016693115"
"4690","5.138723373413086","5.138723373413086","5.138723373413086"
"4691","4.817580223083496","4.817580223083496","4.817580223083496"
"4692","5.1477837562561035","5.1477837562561035","5.1477837562561035"
"4693","5.03244161605835","5.03244161605835","5.03244161605835"
"4694","5.196979999542236","5.196979999542236","5.196979999542236"
"4695","5.73034143447876","5.73034143447876","5.73034143447876"
"4696","4.970853805541992","4.970853805541992","4.970853805541992"
"4697","4.672085762023926","4.672085762023926","4.672085762023926"
"4698","5.367161750793457","5.367161750793457","5.367161750793457"
"4699","4.906264305114746","4.906264305114746","4.906264305114746"
"4700","4.8885579109191895","4.8885579109191895","4.8885579109191895"
"4701","5.538177967071533","5.538177967071533","5.538177967071533"
"4702","5.026557445526123","5.026557445526123","5.026557445526123"
"4703","4.827462673187256","4.827462673187256","4.827462673187256"
"4704","5.192348957061768","5.192348957061768","5.192348957061768"
"4705","6.195036888122559","6.195036888122559","6.195036888122559"
"4706","4.963986396789551","4.963986396789551","4.963986396789551"
"4707","5.333894729614258","5.333894729614258","5.333894729614258"
"4708","5.171654224395752","5.171654224395752","5.171654224395752"
"4709","4.904262542724609","4.904262542724609","4.904262542724609"
"4710","5.177369594573975","5.177369594573975","5.177369594573975"
"4711","4.975525379180908","4.975525379180908","4.975525379180908"
"4712","5.302093982696533","5.302093982696533","5.302093982696533"
"4713","4.697280406951904","4.697280406951904","4.697280406951904"
"4714","5.298696041107178","5.298696041107178","5.298696041107178"
"4715","4.9195709228515625","4.9195709228515625","4.9195709228515625"
"4716","4.9372148513793945","4.9372148513793945","4.9372148513793945"
"4717","5.911738872528076","5.911738872528076","5.911738872528076"
"4718","6.396786212921143","6.396786212921143","6.396786212921143"
"4719","6.081804275512695","6.081804275512695","6.081804275512695"
"4720","4.908626079559326","4.908626079559326","4.908626079559326"
"4721","4.8258233070373535","4.8258233070373535","4.8258233070373535"
"4722","5.210729598999023","5.210729598999023","5.210729598999023"
"4723","4.496517181396484","4.496517181396484","4.496517181396484"
"4724","5.714441776275635","5.714441776275635","5.714441776275635"
"4725","5.40566349029541","5.40566349029541","5.40566349029541"
"4726","4.82404899597168","4.82404899597168","4.82404899597168"
"4727","4.704689025878906","4.704689025878906","4.704689025878906"
"4728","5.076253890991211","5.076253890991211","5.076253890991211"
"4729","5.696638107299805","5.696638107299805","5.696638107299805"
"4730","5.117125511169434","5.117125511169434","5.117125511169434"
"4731","5.804650783538818","5.804650783538818","5.804650783538818"
"4732","5.583597660064697","5.583597660064697","5.583597660064697"
"4733","5.072354793548584","5.072354793548584","5.072354793548584"
"4734","5.006730079650879","5.006730079650879","5.006730079650879"
"4735","4.430492877960205","4.430492877960205","4.430492877960205"
"4736","5.480544090270996","5.480544090270996","5.480544090270996"
"4737","4.824877738952637","4.824877738952637","4.824877738952637"
"4738","5.628289699554443","5.628289699554443","5.628289699554443"
"4739","5.593250751495361","5.593250751495361","5.593250751495361"
"4740","5.638564109802246","5.638564109802246","5.638564109802246"
"4741","5.197256565093994","5.197256565093994","5.197256565093994"
"4742","5.5293145179748535","5.5293145179748535","5.5293145179748535"
"4743","4.645194053649902","4.645194053649902","4.645194053649902"
"4744","4.854793548583984","4.854793548583984","4.854793548583984"
"4745","6.300290584564209","6.300290584564209","6.300290584564209"
"4746","6.093996047973633","6.093996047973633","6.093996047973633"
"4747","5.298740863800049","5.298740863800049","5.298740863800049"
"4748","5.289891719818115","5.289891719818115","5.289891719818115"
"4749","5.535213947296143","5.535213947296143","5.535213947296143"
"4750","4.730408191680908","4.730408191680908","4.730408191680908"
"4751","5.285721302032471","5.285721302032471","5.285721302032471"
"4752","5.683709144592285","5.683709144592285","5.683709144592285"
"4753","5.424083709716797","5.424083709716797","5.424083709716797"
"4754","4.824766159057617","4.824766159057617","4.824766159057617"
"4755","4.875705718994141","4.875705718994141","4.875705718994141"
"4756","4.97087287902832","4.97087287902832","4.97087287902832"
"4757","3.4448294639587402","3.4448294639587402","3.4448294639587402"
"4758","6.371941566467285","6.371941566467285","6.371941566467285"
"4759","4.611938953399658","4.611938953399658","4.611938953399658"
"4760","5.975674152374268","5.975674152374268","5.975674152374268"
"4761","5.01585578918457","5.01585578918457","5.01585578918457"
"4762","5.858930587768555","5.858930587768555","5.858930587768555"
"4763","4.911806583404541","4.911806583404541","4.911806583404541"
"4764","5.092888355255127","5.092888355255127","5.092888355255127"
"4765","5.008110523223877","5.008110523223877","5.008110523223877"
"4766","5.198845386505127","5.198845386505127","5.198845386505127"
"4767","4.500046730041504","4.500046730041504","4.500046730041504"
"4768","4.603097915649414","4.603097915649414","4.603097915649414"
"4769","5.632728099822998","5.632728099822998","5.632728099822998"
"4770","5.657747268676758","5.657747268676758","5.657747268676758"
"4771","6.084350109100342","6.084350109100342","6.084350109100342"
"4772","5.203999996185303","5.203999996185303","5.203999996185303"
"4773","4.778180122375488","4.778180122375488","4.778180122375488"
"4774","4.795810222625732","4.795810222625732","4.795810222625732"
"4775","5.896537780761719","5.896537780761719","5.896537780761719"
"4776","4.355775833129883","4.355775833129883","4.355775833129883"
"4777","5.420749664306641","5.420749664306641","5.420749664306641"
"4778","4.274270534515381","4.274270534515381","4.274270534515381"
"4779","5.7088212966918945","5.7088212966918945","5.7088212966918945"
"4780","4.68639612197876","4.68639612197876","4.68639612197876"
"4781","5.133782863616943","5.133782863616943","5.133782863616943"
"4782","5.5622358322143555","5.5622358322143555","5.5622358322143555"
"4783","5.245266914367676","5.245266914367676","5.245266914367676"
"4784","5.166261196136475","5.166261196136475","5.166261196136475"
"4785","5.672453880310059","5.672453880310059","5.672453880310059"
"4786","5.222089767456055","5.222089767456055","5.222089767456055"
"4787","5.999890327453613","5.999890327453613","5.999890327453613"
"4788","5.497453212738037","5.497453212738037","5.497453212738037"
"4789","5.321296215057373","5.321296215057373","5.321296215057373"
"4790","4.917591571807861","4.917591571807861","4.917591571807861"
"4791","5.841838836669922","5.841838836669922","5.841838836669922"
"4792","4.516992092132568","4.516992092132568","4.516992092132568"
"4793","5.837642669677734","5.837642669677734","5.837642669677734"
"4794","5.56405782699585","5.56405782699585","5.56405782699585"
"4795","4.667481899261475","4.667481899261475","4.667481899261475"
"4796","5.832140922546387","5.832140922546387","5.832140922546387"
"4797","5.387329578399658","5.387329578399658","5.387329578399658"
"4798","4.654339790344238","4.654339790344238","4.654339790344238"
"4799","4.8483710289001465","4.8483710289001465","4.8483710289001465"
"4800","5.381691932678223","5.381691932678223","5.381691932678223"
"4801","5.216628074645996","5.216628074645996","5.216628074645996"
"4802","4.607132911682129","4.607132911682129","4.607132911682129"
"4803","4.913608551025391","4.913608551025391","4.913608551025391"
"4804","5.404636383056641","5.404636383056641","5.404636383056641"
"4805","5.461691379547119","5.461691379547119","5.461691379547119"
"4806","5.429872512817383","5.429872512817383","5.429872512817383"
"4807","5.587970733642578","5.587970733642578","5.587970733642578"
"4808","5.8119306564331055","5.8119306564331055","5.8119306564331055"
"4809","5.6181464195251465","5.6181464195251465","5.6181464195251465"
"4810","4.727227210998535","4.727227210998535","4.727227210998535"
"4811","4.8424153327941895","4.8424153327941895","4.8424153327941895"
"4812","6.014850616455078","6.014850616455078","6.014850616455078"
"4813","5.159482002258301","5.159482002258301","5.159482002258301"
"4814","4.618402481079102","4.618402481079102","4.618402481079102"
"4815","6.044765949249268","6.044765949249268","6.044765949249268"
"4816","5.0548415184021","5.0548415184021","5.0548415184021"
"4817","5.508221626281738","5.508221626281738","5.508221626281738"
"4818","5.080969333648682","5.080969333648682","5.080969333648682"
"4819","5.0392022132873535","5.0392022132873535","5.0392022132873535"
"4820","4.711878299713135","4.711878299713135","4.711878299713135"
"4821","5.182497978210449","5.182497978210449","5.182497978210449"
"4822","5.894670486450195","5.894670486450195","5.894670486450195"
"4823","5.246502876281738","5.246502876281738","5.246502876281738"
"4824","4.862448692321777","4.862448692321777","4.862448692321777"
"4825","5.491161346435547","5.491161346435547","5.491161346435547"
"4826","5.6536641120910645","5.6536641120910645","5.6536641120910645"
"4827","4.427631378173828","4.427631378173828","4.427631378173828"
"4828","5.097499847412109","5.097499847412109","5.097499847412109"
"4829","4.867973804473877","4.867973804473877","4.867973804473877"
"4830","5.161159515380859","5.161159515380859","5.161159515380859"
"4831","6.056925296783447","6.056925296783447","6.056925296783447"
"4832","4.948840141296387","4.948840141296387","4.948840141296387"
"4833","4.754177570343018","4.754177570343018","4.754177570343018"
"4834","4.446261882781982","4.446261882781982","4.446261882781982"
"4835","5.401505947113037","5.401505947113037","5.401505947113037"
"4836","4.9787211418151855","4.9787211418151855","4.9787211418151855"
"4837","5.0137200355529785","5.0137200355529785","5.0137200355529785"
"4838","5.169734477996826","5.169734477996826","5.169734477996826"
"4839","6.724984169006348","6.724984169006348","6.724984169006348"
"4840","4.656513214111328","4.656513214111328","4.656513214111328"
"4841","5.325153350830078","5.325153350830078","5.325153350830078"
"4842","5.928239345550537","5.928239345550537","5.928239345550537"
"4843","5.663977146148682","5.663977146148682","5.663977146148682"
"4844","5.3297119140625","5.3297119140625","5.3297119140625"
"4845","5.008275032043457","5.008275032043457","5.008275032043457"
"4846","5.583282947540283","5.583282947540283","5.583282947540283"
"4847","5.858829021453857","5.858829021453857","5.858829021453857"
"4848","5.423367977142334","5.423367977142334","5.423367977142334"
"4849","4.825087070465088","4.825087070465088","4.825087070465088"
"4850","5.6032633781433105","5.6032633781433105","5.6032633781433105"
"4851","5.392341613769531","5.392341613769531","5.392341613769531"
"4852","4.71514368057251","4.71514368057251","4.71514368057251"
"4853","5.338947772979736","5.338947772979736","5.338947772979736"
"4854","5.340674877166748","5.340674877166748","5.340674877166748"
"4855","5.539773941040039","5.539773941040039","5.539773941040039"
"4856","5.73505163192749","5.73505163192749","5.73505163192749"
"4857","4.673813819885254","4.673813819885254","4.673813819885254"
"4858","5.79047966003418","5.79047966003418","5.79047966003418"
"4859","5.4934844970703125","5.4934844970703125","5.4934844970703125"
"4860","4.921360492706299","4.921360492706299","4.921360492706299"
"4861","5.244769096374512","5.244769096374512","5.244769096374512"
"4862","4.949542045593262","4.949542045593262","4.949542045593262"
"4863","5.5089006423950195","5.5089006423950195","5.5089006423950195"
"4864","5.715190887451172","5.715190887451172","5.715190887451172"
"4865","6.536020278930664","6.536020278930664","6.536020278930664"
"4866","5.0805487632751465","5.0805487632751465","5.0805487632751465"
"4867","4.932210445404053","4.932210445404053","4.932210445404053"
"4868","5.63621711730957","5.63621711730957","5.63621711730957"
"4869","4.965875148773193","4.965875148773193","4.965875148773193"
"4870","4.9652838706970215","4.9652838706970215","4.9652838706970215"
"4871","5.579143524169922","5.579143524169922","5.579143524169922"
"4872","5.498169422149658","5.498169422149658","5.498169422149658"
"4873","5.122420787811279","5.122420787811279","5.122420787811279"
"4874","4.9752583503723145","4.9752583503723145","4.9752583503723145"
"4875","4.632359504699707","4.632359504699707","4.632359504699707"
"4876","4.868573188781738","4.868573188781738","4.868573188781738"
"4877","4.7803425788879395","4.7803425788879395","4.7803425788879395"
"4878","4.643002510070801","4.643002510070801","4.643002510070801"
"4879","5.345884323120117","5.345884323120117","5.345884323120117"
"4880","5.499129295349121","5.499129295349121","5.499129295349121"
"4881","5.168003559112549","5.168003559112549","5.168003559112549"
"4882","5.81462287902832","5.81462287902832","5.81462287902832"
"4883","5.120677471160889","5.120677471160889","5.120677471160889"
"4884","4.478567123413086","4.478567123413086","4.478567123413086"
"4885","4.990039825439453","4.990039825439453","4.990039825439453"
"4886","5.2987141609191895","5.2987141609191895","5.2987141609191895"
"4887","5.370549201965332","5.370549201965332","5.370549201965332"
"4888","5.533528804779053","5.533528804779053","5.533528804779053"
"4889","4.930747985839844","4.930747985839844","4.930747985839844"
"4890","5.0630879402160645","5.0630879402160645","5.0630879402160645"
"4891","6.2269606590271","6.2269606590271","6.2269606590271"
"4892","6.082932472229004","6.082932472229004","6.082932472229004"
"4893","5.069633960723877","5.069633960723877","5.069633960723877"
"4894","4.846762657165527","4.846762657165527","4.846762657165527"
"4895","5.185636043548584","5.185636043548584","5.185636043548584"
"4896","5.587801933288574","5.587801933288574","5.587801933288574"
"4897","5.782634258270264","5.782634258270264","5.782634258270264"
"4898","5.612401962280273","5.612401962280273","5.612401962280273"
"4899","5.697911739349365","5.697911739349365","5.697911739349365"
"4900","5.155331134796143","5.155331134796143","5.155331134796143"
"4901","5.018832683563232","5.018832683563232","5.018832683563232"
"4902","5.438657283782959","5.438657283782959","5.438657283782959"
"4903","5.48406982421875","5.48406982421875","5.48406982421875"
"4904","5.197837829589844","5.197837829589844","5.197837829589844"
"4905","5.333293914794922","5.333293914794922","5.333293914794922"
"4906","4.864056587219238","4.864056587219238","4.864056587219238"
"4907","5.316716194152832","5.316716194152832","5.316716194152832"
"4908","5.342273712158203","5.342273712158203","5.342273712158203"
"4909","4.890100002288818","4.890100002288818","4.890100002288818"
"4910","4.648129940032959","4.648129940032959","4.648129940032959"
"4911","5.619497299194336","5.619497299194336","5.619497299194336"
"4912","4.746800422668457","4.746800422668457","4.746800422668457"
"4913","5.533871173858643","5.533871173858643","5.533871173858643"
"4914","4.9156293869018555","4.9156293869018555","4.9156293869018555"
"4915","6.142598628997803","6.142598628997803","6.142598628997803"
"4916","4.76615047454834","4.76615047454834","4.76615047454834"
"4917","5.960881233215332","5.960881233215332","5.960881233215332"
"4918","6.414769649505615","6.414769649505615","6.414769649505615"
"4919","4.401817321777344","4.401817321777344","4.401817321777344"
"4920","4.942409038543701","4.942409038543701","4.942409038543701"
"4921","4.706307411193848","4.706307411193848","4.706307411193848"
"4922","5.350020408630371","5.350020408630371","5.350020408630371"
"4923","4.859020233154297","4.859020233154297","4.859020233154297"
"4924","5.130167007446289","5.130167007446289","5.130167007446289"
"4925","5.248650074005127","5.248650074005127","5.248650074005127"
"4926","5.024971008300781","5.024971008300781","5.024971008300781"
"4927","4.796781063079834","4.796781063079834","4.796781063079834"
"4928","4.347955703735352","4.347955703735352","4.347955703735352"
"4929","5.575161933898926","5.575161933898926","5.575161933898926"
"4930","4.825994491577148","4.825994491577148","4.825994491577148"
"4931","4.145486831665039","4.145486831665039","4.145486831665039"
"4932","5.009904384613037","5.009904384613037","5.009904384613037"
"4933","4.993887424468994","4.993887424468994","4.993887424468994"
"4934","5.113879203796387","5.113879203796387","5.113879203796387"
"4935","4.452773094177246","4.452773094177246","4.452773094177246"
"4936","5.42087459564209","5.42087459564209","5.42087459564209"
"4937","5.451274871826172","5.451274871826172","5.451274871826172"
"4938","4.7891669273376465","4.7891669273376465","4.7891669273376465"
"4939","4.982595920562744","4.982595920562744","4.982595920562744"
"4940","5.189784526824951","5.189784526824951","5.189784526824951"
"4941","5.138007164001465","5.138007164001465","5.138007164001465"
"4942","5.073647499084473","5.073647499084473","5.073647499084473"
"4943","4.789713382720947","4.789713382720947","4.789713382720947"
"4944","4.46189546585083","4.46189546585083","4.46189546585083"
"4945","5.1304826736450195","5.1304826736450195","5.1304826736450195"
"4946","5.348475456237793","5.348475456237793","5.348475456237793"
"4947","5.334045886993408","5.334045886993408","5.334045886993408"
"4948","5.184845924377441","5.184845924377441","5.184845924377441"
"4949","5.630287170410156","5.630287170410156","5.630287170410156"
"4950","5.534014701843262","5.534014701843262","5.534014701843262"
"4951","3.883869171142578","3.883869171142578","3.883869171142578"
"4952","5.340756416320801","5.340756416320801","5.340756416320801"
"4953","4.570319175720215","4.570319175720215","4.570319175720215"
"4954","5.180974960327148","5.180974960327148","5.180974960327148"
"4955","5.8184614181518555","5.8184614181518555","5.8184614181518555"
"4956","5.60598611831665","5.60598611831665","5.60598611831665"
"4957","5.546947479248047","5.546947479248047","5.546947479248047"
"4958","5.320258617401123","5.320258617401123","5.320258617401123"
"4959","5.169565200805664","5.169565200805664","5.169565200805664"
"4960","4.452784061431885","4.452784061431885","4.452784061431885"
"4961","5.383578777313232","5.383578777313232","5.383578777313232"
"4962","6.0829997062683105","6.0829997062683105","6.0829997062683105"
"4963","5.160543918609619","5.160543918609619","5.160543918609619"
"4964","5.5764641761779785","5.5764641761779785","5.5764641761779785"
"4965","5.437876224517822","5.437876224517822","5.437876224517822"
"4966","4.860177993774414","4.860177993774414","4.860177993774414"
"4967","5.543709754943848","5.543709754943848","5.543709754943848"
"4968","4.902225017547607","4.902225017547607","4.902225017547607"
"4969","5.136463165283203","5.136463165283203","5.136463165283203"
"4970","5.794707775115967","5.794707775115967","5.794707775115967"
"4971","5.125392436981201","5.125392436981201","5.125392436981201"
"4972","5.1624979972839355","5.1624979972839355","5.1624979972839355"
"4973","4.683264255523682","4.683264255523682","4.683264255523682"
"4974","5.292947769165039","5.292947769165039","5.292947769165039"
"4975","5.989074230194092","5.989074230194092","5.989074230194092"
"4976","5.2754902839660645","5.2754902839660645","5.2754902839660645"
"4977","4.746107578277588","4.746107578277588","4.746107578277588"
"4978","4.505307197570801","4.505307197570801","4.505307197570801"
"4979","4.987048625946045","4.987048625946045","4.987048625946045"
"4980","5.246501445770264","5.246501445770264","5.246501445770264"
"4981","5.085048198699951","5.085048198699951","5.085048198699951"
"4982","5.138719081878662","5.138719081878662","5.138719081878662"
"4983","5.786117076873779","5.786117076873779","5.786117076873779"
"4984","5.10369348526001","5.10369348526001","5.10369348526001"
"4985","5.1451640129089355","5.1451640129089355","5.1451640129089355"
"4986","5.800894260406494","5.800894260406494","5.800894260406494"
"4987","5.427373886108398","5.427373886108398","5.427373886108398"
"4988","4.424566268920898","4.424566268920898","4.424566268920898"
"4989","4.8931169509887695","4.8931169509887695","4.8931169509887695"
"4990","5.711927890777588","5.711927890777588","5.711927890777588"
"4991","5.2459940910339355","5.2459940910339355","5.2459940910339355"
"4992","5.653231620788574","5.653231620788574","5.653231620788574"
"4993","4.615675449371338","4.615675449371338","4.615675449371338"
"4994","5.107568264007568","5.107568264007568","5.107568264007568"
"4995","4.814345359802246","4.814345359802246","4.814345359802246"
"4996","4.94179105758667","4.94179105758667","4.94179105758667"
"4997","4.758624076843262","4.758624076843262","4.758624076843262"
"4998","5.007793426513672","5.007793426513672","5.007793426513672"
"4999","5.35736608505249","5.35736608505249","5.35736608505249"
"5000","4.916621208190918","4.916621208190918","4.916621208190918"
"5001","6.105391979217529","6.105391979217529","6.105391979217529"
"5002","4.409817695617676","4.409817695617676","4.409817695617676"
"5003","5.514665603637695","5.514665603637695","5.514665603637695"
"5004","6.257222652435303","6.257222652435303","6.257222652435303"
"5005","5.543690204620361","5.543690204620361","5.543690204620361"
"5006","5.984827041625977","5.984827041625977","5.984827041625977"
"5007","5.680971622467041","5.680971622467041","5.680971622467041"
"5008","5.023413181304932","5.023413181304932","5.023413181304932"
"5009","5.156423568725586","5.156423568725586","5.156423568725586"
"5010","5.547736167907715","5.547736167907715","5.547736167907715"
"5011","5.4180521965026855","5.4180521965026855","5.4180521965026855"
"5012","5.213778495788574","5.213778495788574","5.213778495788574"
"5013","5.222032070159912","5.222032070159912","5.222032070159912"
"5014","5.152631759643555","5.152631759643555","5.152631759643555"
"5015","4.8678202629089355","4.8678202629089355","4.8678202629089355"
"5016","5.026684761047363","5.026684761047363","5.026684761047363"
"5017","4.846484661102295","4.846484661102295","4.846484661102295"
"5018","4.853329658508301","4.853329658508301","4.853329658508301"
"5019","6.013449668884277","6.013449668884277","6.013449668884277"
"5020","5.527732849121094","5.527732849121094","5.527732849121094"
"5021","4.83895206451416","4.83895206451416","4.83895206451416"
"5022","4.542723655700684","4.542723655700684","4.542723655700684"
"5023","4.976910591125488","4.976910591125488","4.976910591125488"
"5024","7.415122032165527","7.415122032165527","7.415122032165527"
"5025","5.293391227722168","5.293391227722168","5.293391227722168"
"5026","5.404079437255859","5.404079437255859","5.404079437255859"
"5027","5.241557598114014","5.241557598114014","5.241557598114014"
"5028","7.276936054229736","7.276936054229736","7.276936054229736"
"5029","5.507387161254883","5.507387161254883","5.507387161254883"
"5030","4.230670928955078","4.230670928955078","4.230670928955078"
"5031","5.479705810546875","5.479705810546875","5.479705810546875"
"5032","4.415924072265625","4.415924072265625","4.415924072265625"
"5033","5.306711673736572","5.306711673736572","5.306711673736572"
"5034","5.742944240570068","5.742944240570068","5.742944240570068"
"5035","5.343843460083008","5.343843460083008","5.343843460083008"
"5036","5.521788597106934","5.521788597106934","5.521788597106934"
"5037","5.684881210327148","5.684881210327148","5.684881210327148"
"5038","3.487431049346924","3.487431049346924","3.487431049346924"
"5039","5.096275806427002","5.096275806427002","5.096275806427002"
"5040","5.359460353851318","5.359460353851318","5.359460353851318"
"5041","5.071096420288086","5.071096420288086","5.071096420288086"
"5042","4.817537784576416","4.817537784576416","4.817537784576416"
"5043","4.94853401184082","4.94853401184082","4.94853401184082"
"5044","5.149364948272705","5.149364948272705","5.149364948272705"
"5045","5.006468296051025","5.006468296051025","5.006468296051025"
"5046","4.880153656005859","4.880153656005859","4.880153656005859"
"5047","5.284700393676758","5.284700393676758","5.284700393676758"
"5048","4.620187282562256","4.620187282562256","4.620187282562256"
"5049","5.638522624969482","5.638522624969482","5.638522624969482"
"5050","5.954380512237549","5.954380512237549","5.954380512237549"
"5051","4.741573333740234","4.741573333740234","4.741573333740234"
"5052","5.1392822265625","5.1392822265625","5.1392822265625"
"5053","5.450198173522949","5.450198173522949","5.450198173522949"
"5054","5.213526248931885","5.213526248931885","5.213526248931885"
"5055","4.926297664642334","4.926297664642334","4.926297664642334"
"5056","6.0303497314453125","6.0303497314453125","6.0303497314453125"
"5057","5.9522528648376465","5.9522528648376465","5.9522528648376465"
"5058","5.404460430145264","5.404460430145264","5.404460430145264"
"5059","5.148037433624268","5.148037433624268","5.148037433624268"
"5060","4.941867351531982","4.941867351531982","4.941867351531982"
"5061","5.353321552276611","5.353321552276611","5.353321552276611"
"5062","5.061756134033203","5.061756134033203","5.061756134033203"
"5063","5.543524265289307","5.543524265289307","5.543524265289307"
"5064","5.847348690032959","5.847348690032959","5.847348690032959"
"5065","5.089674949645996","5.089674949645996","5.089674949645996"
"5066","5.0089335441589355","5.0089335441589355","5.0089335441589355"
"5067","5.054745674133301","5.054745674133301","5.054745674133301"
"5068","4.664083480834961","4.664083480834961","4.664083480834961"
"5069","4.670482635498047","4.670482635498047","4.670482635498047"
"5070","4.556260585784912","4.556260585784912","4.556260585784912"
"5071","5.365789890289307","5.365789890289307","5.365789890289307"
"5072","4.935064792633057","4.935064792633057","4.935064792633057"
"5073","6.023598670959473","6.023598670959473","6.023598670959473"
"5074","5.4942426681518555","5.4942426681518555","5.4942426681518555"
"5075","4.759144306182861","4.759144306182861","4.759144306182861"
"5076","5.153463840484619","5.153463840484619","5.153463840484619"
"5077","4.160475730895996","4.160475730895996","4.160475730895996"
"5078","5.426554203033447","5.426554203033447","5.426554203033447"
"5079","5.275532245635986","5.275532245635986","5.275532245635986"
"5080","4.802576065063477","4.802576065063477","4.802576065063477"
"5081","4.736120223999023","4.736120223999023","4.736120223999023"
"5082","5.051992416381836","5.051992416381836","5.051992416381836"
"5083","5.460503578186035","5.460503578186035","5.460503578186035"
"5084","5.638044834136963","5.638044834136963","5.638044834136963"
"5085","5.272563457489014","5.272563457489014","5.272563457489014"
"5086","5.560929298400879","5.560929298400879","5.560929298400879"
"5087","5.39660120010376","5.39660120010376","5.39660120010376"
"5088","5.110903739929199","5.110903739929199","5.110903739929199"
"5089","5.40821647644043","5.40821647644043","5.40821647644043"
"5090","4.8585524559021","4.8585524559021","4.8585524559021"
"5091","5.548270225524902","5.548270225524902","5.548270225524902"
"5092","4.770139694213867","4.770139694213867","4.770139694213867"
"5093","5.435334205627441","5.435334205627441","5.435334205627441"
"5094","5.175817966461182","5.175817966461182","5.175817966461182"
"5095","5.450994491577148","5.450994491577148","5.450994491577148"
"5096","3.964348316192627","3.964348316192627","3.964348316192627"
"5097","5.0628662109375","5.0628662109375","5.0628662109375"
"5098","5.044197082519531","5.044197082519531","5.044197082519531"
"5099","4.878232479095459","4.878232479095459","4.878232479095459"
"5100","5.629035949707031","5.629035949707031","5.629035949707031"
"5101","4.910277843475342","4.910277843475342","4.910277843475342"
"5102","5.257287502288818","5.257287502288818","5.257287502288818"
"5103","5.158573627471924","5.158573627471924","5.158573627471924"
"5104","4.517702102661133","4.517702102661133","4.517702102661133"
"5105","4.88824987411499","4.88824987411499","4.88824987411499"
"5106","5.524175643920898","5.524175643920898","5.524175643920898"
"5107","4.941978454589844","4.941978454589844","4.941978454589844"
"5108","4.979526042938232","4.979526042938232","4.979526042938232"
"5109","5.2607855796813965","5.2607855796813965","5.2607855796813965"
"5110","5.71186637878418","5.71186637878418","5.71186637878418"
"5111","5.176604270935059","5.176604270935059","5.176604270935059"
"5112","5.019476413726807","5.019476413726807","5.019476413726807"
"5113","5.480301856994629","5.480301856994629","5.480301856994629"
"5114","5.321071147918701","5.321071147918701","5.321071147918701"
"5115","4.776413440704346","4.776413440704346","4.776413440704346"
"5116","4.867839813232422","4.867839813232422","4.867839813232422"
"5117","5.253875255584717","5.253875255584717","5.253875255584717"
"5118","5.225643157958984","5.225643157958984","5.225643157958984"
"5119","4.583635330200195","4.583635330200195","4.583635330200195"
"5120","4.633479118347168","4.633479118347168","4.633479118347168"
"5121","5.390582084655762","5.390582084655762","5.390582084655762"
"5122","5.227839946746826","5.227839946746826","5.227839946746826"
"5123","4.980195045471191","4.980195045471191","4.980195045471191"
"5124","4.608702182769775","4.608702182769775","4.608702182769775"
"5125","5.139290809631348","5.139290809631348","5.139290809631348"
"5126","5.295628070831299","5.295628070831299","5.295628070831299"
"5127","4.821422100067139","4.821422100067139","4.821422100067139"
"5128","4.715543746948242","4.715543746948242","4.715543746948242"
"5129","5.1582231521606445","5.1582231521606445","5.1582231521606445"
"5130","4.3080058097839355","4.3080058097839355","4.3080058097839355"
"5131","4.957253456115723","4.957253456115723","4.957253456115723"
"5132","4.719123363494873","4.719123363494873","4.719123363494873"
"5133","4.95240592956543","4.95240592956543","4.95240592956543"
"5134","4.935873985290527","4.935873985290527","4.935873985290527"
"5135","5.47116231918335","5.47116231918335","5.47116231918335"
"5136","5.410029411315918","5.410029411315918","5.410029411315918"
"5137","5.438021183013916","5.438021183013916","5.438021183013916"
"5138","5.100334644317627","5.100334644317627","5.100334644317627"
"5139","5.35870361328125","5.35870361328125","5.35870361328125"
"5140","4.946444034576416","4.946444034576416","4.946444034576416"
"5141","7.4462890625","7.4462890625","7.4462890625"
"5142","5.099218845367432","5.099218845367432","5.099218845367432"
"5143","5.116287708282471","5.116287708282471","5.116287708282471"
"5144","5.7280707359313965","5.7280707359313965","5.7280707359313965"
"5145","5.827963829040527","5.827963829040527","5.827963829040527"
"5146","4.54964542388916","4.54964542388916","4.54964542388916"
"5147","6.034262657165527","6.034262657165527","6.034262657165527"
"5148","4.941644668579102","4.941644668579102","4.941644668579102"
"5149","4.851024627685547","4.851024627685547","4.851024627685547"
"5150","4.756918907165527","4.756918907165527","4.756918907165527"
"5151","5.481481075286865","5.481481075286865","5.481481075286865"
"5152","4.816935062408447","4.816935062408447","4.816935062408447"
"5153","4.974292755126953","4.974292755126953","4.974292755126953"
"5154","4.259300231933594","4.259300231933594","4.259300231933594"
"5155","5.255506992340088","5.255506992340088","5.255506992340088"
"5156","5.68307638168335","5.68307638168335","5.68307638168335"
"5157","5.569418430328369","5.569418430328369","5.569418430328369"
"5158","6.410187721252441","6.410187721252441","6.410187721252441"
"5159","5.333484172821045","5.333484172821045","5.333484172821045"
"5160","4.746479034423828","4.746479034423828","4.746479034423828"
"5161","5.097314357757568","5.097314357757568","5.097314357757568"
"5162","4.50440788269043","4.50440788269043","4.50440788269043"
"5163","5.0057291984558105","5.0057291984558105","5.0057291984558105"
"5164","4.58473539352417","4.58473539352417","4.58473539352417"
"5165","4.643583297729492","4.643583297729492","4.643583297729492"
"5166","5.538207054138184","5.538207054138184","5.538207054138184"
"5167","4.820150852203369","4.820150852203369","4.820150852203369"
"5168","5.468216896057129","5.468216896057129","5.468216896057129"
"5169","5.166290760040283","5.166290760040283","5.166290760040283"
"5170","5.132889747619629","5.132889747619629","5.132889747619629"
"5171","5.4688615798950195","5.4688615798950195","5.4688615798950195"
"5172","5.949119567871094","5.949119567871094","5.949119567871094"
"5173","5.108161449432373","5.108161449432373","5.108161449432373"
"5174","5.221113681793213","5.221113681793213","5.221113681793213"
"5175","5.120466709136963","5.120466709136963","5.120466709136963"
"5176","4.723031044006348","4.723031044006348","4.723031044006348"
"5177","5.00693416595459","5.00693416595459","5.00693416595459"
"5178","6.061987400054932","6.061987400054932","6.061987400054932"
"5179","5.216012954711914","5.216012954711914","5.216012954711914"
"5180","4.906111717224121","4.906111717224121","4.906111717224121"
"5181","5.169336795806885","5.169336795806885","5.169336795806885"
"5182","4.989710330963135","4.989710330963135","4.989710330963135"
"5183","4.9471116065979","4.9471116065979","4.9471116065979"
"5184","5.629883766174316","5.629883766174316","5.629883766174316"
"5185","5.03860330581665","5.03860330581665","5.03860330581665"
"5186","5.316173553466797","5.316173553466797","5.316173553466797"
"5187","5.006180763244629","5.006180763244629","5.006180763244629"
"5188","5.191906452178955","5.191906452178955","5.191906452178955"
"5189","5.5150322914123535","5.5150322914123535","5.5150322914123535"
"5190","5.8263020515441895","5.8263020515441895","5.8263020515441895"
"5191","4.6872358322143555","4.6872358322143555","4.6872358322143555"
"5192","5.279253959655762","5.279253959655762","5.279253959655762"
"5193","4.804347038269043","4.804347038269043","4.804347038269043"
"5194","5.900446891784668","5.900446891784668","5.900446891784668"
"5195","4.621417045593262","4.621417045593262","4.621417045593262"
"5196","5.189937114715576","5.189937114715576","5.189937114715576"
"5197","4.957314491271973","4.957314491271973","4.957314491271973"
"5198","5.471994876861572","5.471994876861572","5.471994876861572"
"5199","4.8651227951049805","4.8651227951049805","4.8651227951049805"
"5200","5.347019195556641","5.347019195556641","5.347019195556641"
"5201","5.281616687774658","5.281616687774658","5.281616687774658"
"5202","5.229366302490234","5.229366302490234","5.229366302490234"
"5203","4.8731231689453125","4.8731231689453125","4.8731231689453125"
"5204","5.301358222961426","5.301358222961426","5.301358222961426"
"5205","4.845067024230957","4.845067024230957","4.845067024230957"
"5206","4.969547748565674","4.969547748565674","4.969547748565674"
"5207","5.3229756355285645","5.3229756355285645","5.3229756355285645"
"5208","5.389750957489014","5.389750957489014","5.389750957489014"
"5209","5.557058334350586","5.557058334350586","5.557058334350586"
"5210","4.779417991638184","4.779417991638184","4.779417991638184"
"5211","5.357585430145264","5.357585430145264","5.357585430145264"
"5212","4.514993190765381","4.514993190765381","4.514993190765381"
"5213","4.608821392059326","4.608821392059326","4.608821392059326"
"5214","4.888472080230713","4.888472080230713","4.888472080230713"
"5215","5.712220668792725","5.712220668792725","5.712220668792725"
"5216","5.5522308349609375","5.5522308349609375","5.5522308349609375"
"5217","5.0339131355285645","5.0339131355285645","5.0339131355285645"
"5218","4.995840549468994","4.995840549468994","4.995840549468994"
"5219","4.999370098114014","4.999370098114014","4.999370098114014"
"5220","5.379048824310303","5.379048824310303","5.379048824310303"
"5221","4.812194347381592","4.812194347381592","4.812194347381592"
"5222","5.552419662475586","5.552419662475586","5.552419662475586"
"5223","4.92168664932251","4.92168664932251","4.92168664932251"
"5224","5.971188545227051","5.971188545227051","5.971188545227051"
"5225","4.7904205322265625","4.7904205322265625","4.7904205322265625"
"5226","4.3468146324157715","4.3468146324157715","4.3468146324157715"
"5227","5.237858772277832","5.237858772277832","5.237858772277832"
"5228","4.777454376220703","4.777454376220703","4.777454376220703"
"5229","5.80345344543457","5.80345344543457","5.80345344543457"
"5230","4.361896991729736","4.361896991729736","4.361896991729736"
"5231","4.53427791595459","4.53427791595459","4.53427791595459"
"5232","4.552616119384766","4.552616119384766","4.552616119384766"
"5233","5.33219051361084","5.33219051361084","5.33219051361084"
"5234","5.45960807800293","5.45960807800293","5.45960807800293"
"5235","5.167738914489746","5.167738914489746","5.167738914489746"
"5236","4.831090927124023","4.831090927124023","4.831090927124023"
"5237","5.2768731117248535","5.2768731117248535","5.2768731117248535"
"5238","4.833361625671387","4.833361625671387","4.833361625671387"
"5239","5.2245192527771","5.2245192527771","5.2245192527771"
"5240","4.742067813873291","4.742067813873291","4.742067813873291"
"5241","5.244374752044678","5.244374752044678","5.244374752044678"
"5242","5.7337470054626465","5.7337470054626465","5.7337470054626465"
"5243","4.923823833465576","4.923823833465576","4.923823833465576"
"5244","4.518538475036621","4.518538475036621","4.518538475036621"
"5245","4.993702411651611","4.993702411651611","4.993702411651611"
"5246","5.484350681304932","5.484350681304932","5.484350681304932"
"5247","5.338664531707764","5.338664531707764","5.338664531707764"
"5248","4.607149600982666","4.607149600982666","4.607149600982666"
"5249","5.187978744506836","5.187978744506836","5.187978744506836"
"5250","4.845151424407959","4.845151424407959","4.845151424407959"
"5251","5.233114242553711","5.233114242553711","5.233114242553711"
"5252","5.203836441040039","5.203836441040039","5.203836441040039"
"5253","4.737926959991455","4.737926959991455","4.737926959991455"
"5254","5.1576714515686035","5.1576714515686035","5.1576714515686035"
"5255","4.803499221801758","4.803499221801758","4.803499221801758"
"5256","5.634856224060059","5.634856224060059","5.634856224060059"
"5257","5.607059478759766","5.607059478759766","5.607059478759766"
"5258","5.662106990814209","5.662106990814209","5.662106990814209"
"5259","4.550308704376221","4.550308704376221","4.550308704376221"
"5260","4.702186107635498","4.702186107635498","4.702186107635498"
"5261","5.385659694671631","5.385659694671631","5.385659694671631"
"5262","4.816555500030518","4.816555500030518","4.816555500030518"
"5263","5.681970596313477","5.681970596313477","5.681970596313477"
"5264","5.388985633850098","5.388985633850098","5.388985633850098"
"5265","5.343961715698242","5.343961715698242","5.343961715698242"
"5266","5.244868278503418","5.244868278503418","5.244868278503418"
"5267","5.24202823638916","5.24202823638916","5.24202823638916"
"5268","5.109995365142822","5.109995365142822","5.109995365142822"
"5269","5.551327705383301","5.551327705383301","5.551327705383301"
"5270","5.0089497566223145","5.0089497566223145","5.0089497566223145"
"5271","4.894975185394287","4.894975185394287","4.894975185394287"
"5272","5.750609874725342","5.750609874725342","5.750609874725342"
"5273","5.110332012176514","5.110332012176514","5.110332012176514"
"5274","5.297152042388916","5.297152042388916","5.297152042388916"
"5275","4.255577564239502","4.255577564239502","4.255577564239502"
"5276","4.78582763671875","4.78582763671875","4.78582763671875"
"5277","5.527839183807373","5.527839183807373","5.527839183807373"
"5278","4.535455226898193","4.535455226898193","4.535455226898193"
"5279","5.837958812713623","5.837958812713623","5.837958812713623"
"5280","4.669220447540283","4.669220447540283","4.669220447540283"
"5281","5.170327186584473","5.170327186584473","5.170327186584473"
"5282","4.694240570068359","4.694240570068359","4.694240570068359"
"5283","6.4515533447265625","6.4515533447265625","6.4515533447265625"
"5284","5.311925411224365","5.311925411224365","5.311925411224365"
"5285","4.963069438934326","4.963069438934326","4.963069438934326"
"5286","4.378729343414307","4.378729343414307","4.378729343414307"
"5287","4.977221965789795","4.977221965789795","4.977221965789795"
"5288","NaN","",""
"5289","4.753538608551025","4.753538608551025","4.753538608551025"
"5290","4.836827278137207","4.836827278137207","4.836827278137207"
"5291","5.001412868499756","5.001412868499756","5.001412868499756"
"5292","4.86447286605835","4.86447286605835","4.86447286605835"
"5293","5.090100288391113","5.090100288391113","5.090100288391113"
"5294","4.382054805755615","4.382054805755615","4.382054805755615"
"5295","5.8843674659729","5.8843674659729","5.8843674659729"
"5296","5.392963409423828","5.392963409423828","5.392963409423828"
"5297","4.700960159301758","4.700960159301758","4.700960159301758"
"5298","5.025259494781494","5.025259494781494","5.025259494781494"
"5299","5.176822662353516","5.176822662353516","5.176822662353516"
"5300","5.915156841278076","5.915156841278076","5.915156841278076"
"5301","3.8994300365448","3.8994300365448","3.8994300365448"
"5302","5.3150129318237305","5.3150129318237305","5.3150129318237305"
"5303","5.653806209564209","5.653806209564209","5.653806209564209"
"5304","5.666877269744873","5.666877269744873","5.666877269744873"
"5305","5.065120220184326","5.065120220184326","5.065120220184326"
"5306","5.757575035095215","5.757575035095215","5.757575035095215"
"5307","5.219301223754883","5.219301223754883","5.219301223754883"
"5308","5.222759246826172","5.222759246826172","5.222759246826172"
"5309","4.951048851013184","4.951048851013184","4.951048851013184"
"5310","5.286951541900635","5.286951541900635","5.286951541900635"
"5311","5.1538920402526855","5.1538920402526855","5.1538920402526855"
"5312","4.769867897033691","4.769867897033691","4.769867897033691"
"5313","5.562901496887207","5.562901496887207","5.562901496887207"
"5314","5.429637432098389","5.429637432098389","5.429637432098389"
"5315","4.368017196655273","4.368017196655273","4.368017196655273"
"5316","4.903449535369873","4.903449535369873","4.903449535369873"
"5317","5.29527473449707","5.29527473449707","5.29527473449707"
"5318","4.60884428024292","4.60884428024292","4.60884428024292"
"5319","4.782238960266113","4.782238960266113","4.782238960266113"
"5320","5.055550575256348","5.055550575256348","5.055550575256348"
"5321","5.445259094238281","5.445259094238281","5.445259094238281"
"5322","5.2087836265563965","5.2087836265563965","5.2087836265563965"
"5323","5.202837944030762","5.202837944030762","5.202837944030762"
"5324","8.09703254699707","8.09703254699707","8.09703254699707"
"5325","5.229739665985107","5.229739665985107","5.229739665985107"
"5326","4.797632217407227","4.797632217407227","4.797632217407227"
"5327","5.686484336853027","5.686484336853027","5.686484336853027"
"5328","4.857912063598633","4.857912063598633","4.857912063598633"
"5329","5.565042018890381","5.565042018890381","5.565042018890381"
"5330","5.705192565917969","5.705192565917969","5.705192565917969"
"5331","5.197760105133057","5.197760105133057","5.197760105133057"
"5332","6.065472602844238","6.065472602844238","6.065472602844238"
"5333","5.128525257110596","5.128525257110596","5.128525257110596"
"5334","5.011821746826172","5.011821746826172","5.011821746826172"
"5335","5.224442481994629","5.224442481994629","5.224442481994629"
"5336","5.065849304199219","5.065849304199219","5.065849304199219"
"5337","4.907439231872559","4.907439231872559","4.907439231872559"
"5338","4.278334140777588","4.278334140777588","4.278334140777588"
"5339","5.759039402008057","5.759039402008057","5.759039402008057"
"5340","5.31761360168457","5.31761360168457","5.31761360168457"
"5341","5.466032028198242","5.466032028198242","5.466032028198242"
"5342","5.07297945022583","5.07297945022583","5.07297945022583"
"5343","5.196966171264648","5.196966171264648","5.196966171264648"
"5344","4.581872463226318","4.581872463226318","4.581872463226318"
"5345","5.809474468231201","5.809474468231201","5.809474468231201"
"5346","5.115087509155273","5.115087509155273","5.115087509155273"
"5347","5.2273736000061035","5.2273736000061035","5.2273736000061035"
"5348","4.691652774810791","4.691652774810791","4.691652774810791"
"5349","5.221259593963623","5.221259593963623","5.221259593963623"
"5350","5.543745040893555","5.543745040893555","5.543745040893555"
"5351","5.504340171813965","5.504340171813965","5.504340171813965"
"5352","4.686100959777832","4.686100959777832","4.686100959777832"
"5353","5.513940334320068","5.513940334320068","5.513940334320068"
"5354","5.159836292266846","5.159836292266846","5.159836292266846"
"5355","5.171420097351074","5.171420097351074","5.171420097351074"
"5356","5.537961483001709","5.537961483001709","5.537961483001709"
"5357","4.250152587890625","4.250152587890625","4.250152587890625"
"5358","5.481603622436523","5.481603622436523","5.481603622436523"
"5359","4.85838508605957","4.85838508605957","4.85838508605957"
"5360","7.380533218383789","7.380533218383789","7.380533218383789"
"5361","5.471131324768066","5.471131324768066","5.471131324768066"
"5362","6.316746711730957","6.316746711730957","6.316746711730957"
"5363","5.580105304718018","5.580105304718018","5.580105304718018"
"5364","4.991543769836426","4.991543769836426","4.991543769836426"
"5365","5.582136631011963","5.582136631011963","5.582136631011963"
"5366","4.8002705574035645","4.8002705574035645","4.8002705574035645"
"5367","4.9228644371032715","4.9228644371032715","4.9228644371032715"
"5368","5.642044544219971","5.642044544219971","5.642044544219971"
"5369","5.903517246246338","5.903517246246338","5.903517246246338"
"5370","5.454482078552246","5.454482078552246","5.454482078552246"
"5371","4.666846752166748","4.666846752166748","4.666846752166748"
"5372","5.050565719604492","5.050565719604492","5.050565719604492"
"5373","5.5401763916015625","5.5401763916015625","5.5401763916015625"
"5374","5.227696418762207","5.227696418762207","5.227696418762207"
"5375","4.613731384277344","4.613731384277344","4.613731384277344"
"5376","5.849616050720215","5.849616050720215","5.849616050720215"
"5377","4.105515003204346","4.105515003204346","4.105515003204346"
"5378","4.494987964630127","4.494987964630127","4.494987964630127"
"5379","5.1836652755737305","5.1836652755737305","5.1836652755737305"
"5380","5.146592140197754","5.146592140197754","5.146592140197754"
"5381","5.5835041999816895","5.5835041999816895","5.5835041999816895"
"5382","5.425992012023926","5.425992012023926","5.425992012023926"
"5383","5.622472286224365","5.622472286224365","5.622472286224365"
"5384","4.604537010192871","4.604537010192871","4.604537010192871"
"5385","4.861257553100586","4.861257553100586","4.861257553100586"
"5386","5.1673078536987305","5.1673078536987305","5.1673078536987305"
"5387","4.409796714782715","4.409796714782715","4.409796714782715"
"5388","4.450226783752441","4.450226783752441","4.450226783752441"
"5389","5.330312728881836","5.330312728881836","5.330312728881836"
"5390","5.078562259674072","5.078562259674072","5.078562259674072"
"5391","5.213618278503418","5.213618278503418","5.213618278503418"
"5392","4.4482316970825195","4.4482316970825195","4.4482316970825195"
"5393","4.698625564575195","4.698625564575195","4.698625564575195"
"5394","4.643420696258545","4.643420696258545","4.643420696258545"
"5395","5.418020725250244","5.418020725250244","5.418020725250244"
"5396","4.85242223739624","4.85242223739624","4.85242223739624"
"5397","4.730561256408691","4.730561256408691","4.730561256408691"
"5398","5.47146463394165","5.47146463394165","5.47146463394165"
"5399","8.444740295410156","8.444740295410156","8.444740295410156"
"5400","5.352528095245361","5.352528095245361","5.352528095245361"
"5401","5.601516246795654","5.601516246795654","5.601516246795654"
"5402","5.862982749938965","5.862982749938965","5.862982749938965"
"5403","4.973117351531982","4.973117351531982","4.973117351531982"
"5404","4.613508701324463","4.613508701324463","4.613508701324463"
"5405","5.085939884185791","5.085939884185791","5.085939884185791"
"5406","5.676977157592773","5.676977157592773","5.676977157592773"
"5407","5.5990376472473145","5.5990376472473145","5.5990376472473145"
"5408","5.346237659454346","5.346237659454346","5.346237659454346"
"5409","5.198057174682617","5.198057174682617","5.198057174682617"
"5410","4.64412784576416","4.64412784576416","4.64412784576416"
"5411","5.104607105255127","5.104607105255127","5.104607105255127"
"5412","5.809091091156006","5.809091091156006","5.809091091156006"
"5413","5.514355182647705","5.514355182647705","5.514355182647705"
"5414","5.681557655334473","5.681557655334473","5.681557655334473"
"5415","5.52564001083374","5.52564001083374","5.52564001083374"
"5416","4.996034622192383","4.996034622192383","4.996034622192383"
"5417","5.628753185272217","5.628753185272217","5.628753185272217"
"5418","5.189017295837402","5.189017295837402","5.189017295837402"
"5419","5.054621696472168","5.054621696472168","5.054621696472168"
"5420","5.175762176513672","5.175762176513672","5.175762176513672"
"5421","5.10078763961792","5.10078763961792","5.10078763961792"
"5422","5.228315353393555","5.228315353393555","5.228315353393555"
"5423","4.461343288421631","4.461343288421631","4.461343288421631"
"5424","5.6090569496154785","5.6090569496154785","5.6090569496154785"
"5425","5.225636959075928","5.225636959075928","5.225636959075928"
"5426","6.096189975738525","6.096189975738525","6.096189975738525"
"5427","5.257225036621094","5.257225036621094","5.257225036621094"
"5428","4.642983436584473","4.642983436584473","4.642983436584473"
"5429","4.406418800354004","4.406418800354004","4.406418800354004"
"5430","5.925179958343506","5.925179958343506","5.925179958343506"
"5431","5.555679798126221","5.555679798126221","5.555679798126221"
"5432","5.161385536193848","5.161385536193848","5.161385536193848"
"5433","5.182992935180664","5.182992935180664","5.182992935180664"
"5434","5.065622806549072","5.065622806549072","5.065622806549072"
"5435","4.947405815124512","4.947405815124512","4.947405815124512"
"5436","4.7816901206970215","4.7816901206970215","4.7816901206970215"
"5437","5.03975248336792","5.03975248336792","5.03975248336792"
"5438","5.038508415222168","5.038508415222168","5.038508415222168"
"5439","4.328576564788818","4.328576564788818","4.328576564788818"
"5440","5.299886703491211","5.299886703491211","5.299886703491211"
"5441","5.031661033630371","5.031661033630371","5.031661033630371"
"5442","4.658998012542725","4.658998012542725","4.658998012542725"
"5443","5.087527751922607","5.087527751922607","5.087527751922607"
"5444","5.149693489074707","5.149693489074707","5.149693489074707"
"5445","5.201655387878418","5.201655387878418","5.201655387878418"
"5446","4.891711711883545","4.891711711883545","4.891711711883545"
"5447","5.190748691558838","5.190748691558838","5.190748691558838"
"5448","4.54205846786499","4.54205846786499","4.54205846786499"
"5449","4.7176995277404785","4.7176995277404785","4.7176995277404785"
"5450","4.733980655670166","4.733980655670166","4.733980655670166"
"5451","5.250958442687988","5.250958442687988","5.250958442687988"
"5452","4.5399556159973145","4.5399556159973145","4.5399556159973145"
"5453","4.863555908203125","4.863555908203125","4.863555908203125"
"5454","5.383797645568848","5.383797645568848","5.383797645568848"
"5455","5.820779323577881","5.820779323577881","5.820779323577881"
"5456","5.5957136154174805","5.5957136154174805","5.5957136154174805"
"5457","5.701966762542725","5.701966762542725","5.701966762542725"
"5458","5.378294944763184","5.378294944763184","5.378294944763184"
"5459","5.186107158660889","5.186107158660889","5.186107158660889"
"5460","4.448580741882324","4.448580741882324","4.448580741882324"
"5461","5.201013565063477","5.201013565063477","5.201013565063477"
"5462","6.005639553070068","6.005639553070068","6.005639553070068"
"5463","4.76896333694458","4.76896333694458","4.76896333694458"
"5464","6.5635151863098145","6.5635151863098145","6.5635151863098145"
"5465","5.30048942565918","5.30048942565918","5.30048942565918"
"5466","5.3840250968933105","5.3840250968933105","5.3840250968933105"
"5467","5.270064830780029","5.270064830780029","5.270064830780029"
"5468","5.511318206787109","5.511318206787109","5.511318206787109"
"5469","5.641280174255371","5.641280174255371","5.641280174255371"
"5470","5.248630523681641","5.248630523681641","5.248630523681641"
"5471","4.979312896728516","4.979312896728516","4.979312896728516"
"5472","5.686463832855225","5.686463832855225","5.686463832855225"
"5473","5.0903778076171875","5.0903778076171875","5.0903778076171875"
"5474","5.51733922958374","5.51733922958374","5.51733922958374"
"5475","6.185986042022705","6.185986042022705","6.185986042022705"
"5476","4.952722072601318","4.952722072601318","4.952722072601318"
"5477","4.873607158660889","4.873607158660889","4.873607158660889"
"5478","5.202716827392578","5.202716827392578","5.202716827392578"
"5479","5.48298454284668","5.48298454284668","5.48298454284668"
"5480","4.958679676055908","4.958679676055908","4.958679676055908"
"5481","5.479489326477051","5.479489326477051","5.479489326477051"
"5482","5.055688381195068","5.055688381195068","5.055688381195068"
"5483","4.707481384277344","4.707481384277344","4.707481384277344"
"5484","5.45413875579834","5.45413875579834","5.45413875579834"
"5485","4.7889723777771","4.7889723777771","4.7889723777771"
"5486","4.867024898529053","4.867024898529053","4.867024898529053"
"5487","5.863024711608887","5.863024711608887","5.863024711608887"
"5488","5.392295837402344","5.392295837402344","5.392295837402344"
"5489","5.227210521697998","5.227210521697998","5.227210521697998"
"5490","5.693225860595703","5.693225860595703","5.693225860595703"
"5491","4.147702217102051","4.147702217102051","4.147702217102051"
"5492","4.786203861236572","4.786203861236572","4.786203861236572"
"5493","4.58927583694458","4.58927583694458","4.58927583694458"
"5494","4.896291732788086","4.896291732788086","4.896291732788086"
"5495","5.524481296539307","5.524481296539307","5.524481296539307"
"5496","4.417257308959961","4.417257308959961","4.417257308959961"
"5497","5.1361541748046875","5.1361541748046875","5.1361541748046875"
"5498","5.091069221496582","5.091069221496582","5.091069221496582"
"5499","5.510326862335205","5.510326862335205","5.510326862335205"
"5500","4.761531352996826","4.761531352996826","4.761531352996826"
"5501","5.597376823425293","5.597376823425293","5.597376823425293"
"5502","5.792200088500977","5.792200088500977","5.792200088500977"
"5503","4.945098876953125","4.945098876953125","4.945098876953125"
"5504","5.037852764129639","5.037852764129639","5.037852764129639"
"5505","4.5713114738464355","4.5713114738464355","4.5713114738464355"
"5506","5.524779319763184","5.524779319763184","5.524779319763184"
"5507","5.801706314086914","5.801706314086914","5.801706314086914"
"5508","4.962340354919434","4.962340354919434","4.962340354919434"
"5509","5.858479976654053","5.858479976654053","5.858479976654053"
"5510","5.331557273864746","5.331557273864746","5.331557273864746"
"5511","4.933215141296387","4.933215141296387","4.933215141296387"
"5512","5.235045433044434","5.235045433044434","5.235045433044434"
"5513","4.842091083526611","4.842091083526611","4.842091083526611"
"5514","4.746117115020752","4.746117115020752","4.746117115020752"
"5515","5.746455192565918","5.746455192565918","5.746455192565918"
"5516","4.635860919952393","4.635860919952393","4.635860919952393"
"5517","6.825619220733643","6.825619220733643","6.825619220733643"
"5518","5.515571117401123","5.515571117401123","5.515571117401123"
"5519","4.949662208557129","4.949662208557129","4.949662208557129"
"5520","4.7961649894714355","4.7961649894714355","4.7961649894714355"
"5521","4.789586544036865","4.789586544036865","4.789586544036865"
"5522","5.422084331512451","5.422084331512451","5.422084331512451"
"5523","4.922300338745117","4.922300338745117","4.922300338745117"
"5524","5.954433441162109","5.954433441162109","5.954433441162109"
"5525","5.465670585632324","5.465670585632324","5.465670585632324"
"5526","6.133731365203857","6.133731365203857","6.133731365203857"
"5527","5.708978176116943","5.708978176116943","5.708978176116943"
"5528","4.443415641784668","4.443415641784668","4.443415641784668"
"5529","5.454077243804932","5.454077243804932","5.454077243804932"
"5530","5.507883071899414","5.507883071899414","5.507883071899414"
"5531","4.897624969482422","4.897624969482422","4.897624969482422"
"5532","5.8429484367370605","5.8429484367370605","5.8429484367370605"
"5533","5.317781925201416","5.317781925201416","5.317781925201416"
"5534","4.084254264831543","4.084254264831543","4.084254264831543"
"5535","4.695948123931885","4.695948123931885","4.695948123931885"
"5536","4.651944160461426","4.651944160461426","4.651944160461426"
"5537","5.255163192749023","5.255163192749023","5.255163192749023"
"5538","5.873923301696777","5.873923301696777","5.873923301696777"
"5539","4.692055702209473","4.692055702209473","4.692055702209473"
"5540","4.892806529998779","4.892806529998779","4.892806529998779"
"5541","3.904205560684204","3.904205560684204","3.904205560684204"
"5542","5.109686851501465","5.109686851501465","5.109686851501465"
"5543","4.735714435577393","4.735714435577393","4.735714435577393"
"5544","5.419037342071533","5.419037342071533","5.419037342071533"
"5545","5.544527053833008","5.544527053833008","5.544527053833008"
"5546","5.176798343658447","5.176798343658447","5.176798343658447"
"5547","5.251445770263672","5.251445770263672","5.251445770263672"
"5548","5.574953079223633","5.574953079223633","5.574953079223633"
"5549","5.030028343200684","5.030028343200684","5.030028343200684"
"5550","5.33582878112793","5.33582878112793","5.33582878112793"
"5551","4.943130016326904","4.943130016326904","4.943130016326904"
"5552","5.1947126388549805","5.1947126388549805","5.1947126388549805"
"5553","5.3454813957214355","5.3454813957214355","5.3454813957214355"
"5554","5.2225189208984375","5.2225189208984375","5.2225189208984375"
"5555","4.181357383728027","4.181357383728027","4.181357383728027"
"5556","4.881470203399658","4.881470203399658","4.881470203399658"
"5557","5.593220233917236","5.593220233917236","5.593220233917236"
"5558","4.777040958404541","4.777040958404541","4.777040958404541"
"5559","5.43379545211792","5.43379545211792","5.43379545211792"
"5560","4.603415012359619","4.603415012359619","4.603415012359619"
"5561","5.2730536460876465","5.2730536460876465","5.2730536460876465"
"5562","5.002636909484863","5.002636909484863","5.002636909484863"
"5563","4.695891380310059","4.695891380310059","4.695891380310059"
"5564","5.507209777832031","5.507209777832031","5.507209777832031"
"5565","4.942104816436768","4.942104816436768","4.942104816436768"
"5566","5.531926155090332","5.531926155090332","5.531926155090332"
"5567","5.871365070343018","5.871365070343018","5.871365070343018"
"5568","5.991686820983887","5.991686820983887","5.991686820983887"
"5569","5.3584184646606445","5.3584184646606445","5.3584184646606445"
"5570","5.69588565826416","5.69588565826416","5.69588565826416"
"5571","4.993897914886475","4.993897914886475","4.993897914886475"
"5572","5.331024646759033","5.331024646759033","5.331024646759033"
"5573","5.290862083435059","5.290862083435059","5.290862083435059"
"5574","4.957644939422607","4.957644939422607","4.957644939422607"
"5575","5.4851531982421875","5.4851531982421875","5.4851531982421875"
"5576","5.5106377601623535","5.5106377601623535","5.5106377601623535"
"5577","5.602931022644043","5.602931022644043","5.602931022644043"
"5578","5.033205986022949","5.033205986022949","5.033205986022949"
"5579","4.238590240478516","4.238590240478516","4.238590240478516"
"5580","4.948760032653809","4.948760032653809","4.948760032653809"
"5581","4.549206733703613","4.549206733703613","4.549206733703613"
"5582","5.340451240539551","5.340451240539551","5.340451240539551"
"5583","5.720620155334473","5.720620155334473","5.720620155334473"
"5584","5.188661098480225","5.188661098480225","5.188661098480225"
"5585","4.941378116607666","4.941378116607666","4.941378116607666"
"5586","5.403824329376221","5.403824329376221","5.403824329376221"
"5587","5.417264938354492","5.417264938354492","5.417264938354492"
"5588","5.220593452453613","5.220593452453613","5.220593452453613"
"5589","5.456501483917236","5.456501483917236","5.456501483917236"
"5590","5.702571392059326","5.702571392059326","5.702571392059326"
"5591","5.167426109313965","5.167426109313965","5.167426109313965"
"5592","5.283856391906738","5.283856391906738","5.283856391906738"
"5593","5.5781660079956055","5.5781660079956055","5.5781660079956055"
"5594","6.227606773376465","6.227606773376465","6.227606773376465"
"5595","5.68162202835083","5.68162202835083","5.68162202835083"
"5596","5.243600368499756","5.243600368499756","5.243600368499756"
"5597","5.6362786293029785","5.6362786293029785","5.6362786293029785"
"5598","5.086007118225098","5.086007118225098","5.086007118225098"
"5599","4.663219451904297","4.663219451904297","4.663219451904297"
"5600","5.742098331451416","5.742098331451416","5.742098331451416"
"5601","5.084434986114502","5.084434986114502","5.084434986114502"
"5602","5.015825271606445","5.015825271606445","5.015825271606445"
"5603","4.813058376312256","4.813058376312256","4.813058376312256"
"5604","5.255768299102783","5.255768299102783","5.255768299102783"
"5605","5.0944061279296875","5.0944061279296875","5.0944061279296875"
"5606","5.913594722747803","5.913594722747803","5.913594722747803"
"5607","5.848346710205078","5.848346710205078","5.848346710205078"
"5608","5.334504127502441","5.334504127502441","5.334504127502441"
"5609","4.882965564727783","4.882965564727783","4.882965564727783"
"5610","5.556738376617432","5.556738376617432","5.556738376617432"
"5611","5.319976806640625","5.319976806640625","5.319976806640625"
"5612","4.9545087814331055","4.9545087814331055","4.9545087814331055"
"5613","5.1931610107421875","5.1931610107421875","5.1931610107421875"
"5614","5.732083320617676","5.732083320617676","5.732083320617676"
"5615","4.987324237823486","4.987324237823486","4.987324237823486"
"5616","4.657230854034424","4.657230854034424","4.657230854034424"
"5617","4.638350009918213","4.638350009918213","4.638350009918213"
"5618","4.508156776428223","4.508156776428223","4.508156776428223"
"5619","4.9639739990234375","4.9639739990234375","4.9639739990234375"
"5620","5.0520758628845215","5.0520758628845215","5.0520758628845215"
"5621","5.227320671081543","5.227320671081543","5.227320671081543"
"5622","4.3344035148620605","4.3344035148620605","4.3344035148620605"
"5623","5.668981552124023","5.668981552124023","5.668981552124023"
"5624","5.658390998840332","5.658390998840332","5.658390998840332"
"5625","5.382102966308594","5.382102966308594","5.382102966308594"
"5626","4.925612926483154","4.925612926483154","4.925612926483154"
"5627","5.132656097412109","5.132656097412109","5.132656097412109"
"5628","4.9678568840026855","4.9678568840026855","4.9678568840026855"
"5629","5.186709403991699","5.186709403991699","5.186709403991699"
"5630","4.580119609832764","4.580119609832764","4.580119609832764"
"5631","4.864359378814697","4.864359378814697","4.864359378814697"
"5632","5.5180206298828125","5.5180206298828125","5.5180206298828125"
"5633","5.829958438873291","5.829958438873291","5.829958438873291"
"5634","5.446328163146973","5.446328163146973","5.446328163146973"
"5635","4.530179500579834","4.530179500579834","4.530179500579834"
"5636","4.950809955596924","4.950809955596924","4.950809955596924"
"5637","5.63565731048584","5.63565731048584","5.63565731048584"
"5638","4.72478723526001","4.72478723526001","4.72478723526001"
"5639","4.632555961608887","4.632555961608887","4.632555961608887"
"5640","5.042538166046143","5.042538166046143","5.042538166046143"
"5641","4.894487380981445","4.894487380981445","4.894487380981445"
"5642","4.837762832641602","4.837762832641602","4.837762832641602"
"5643","5.74886417388916","5.74886417388916","5.74886417388916"
"5644","5.035928726196289","5.035928726196289","5.035928726196289"
"5645","4.785764217376709","4.785764217376709","4.785764217376709"
"5646","5.498863697052002","5.498863697052002","5.498863697052002"
"5647","5.088993549346924","5.088993549346924","5.088993549346924"
"5648","4.55544376373291","4.55544376373291","4.55544376373291"
"5649","4.769118309020996","4.769118309020996","4.769118309020996"
"5650","4.222066879272461","4.222066879272461","4.222066879272461"
"5651","4.9297685623168945","4.9297685623168945","4.9297685623168945"
"5652","3.5409436225891113","3.5409436225891113","3.5409436225891113"
"5653","4.53175163269043","4.53175163269043","4.53175163269043"
"5654","5.397195339202881","5.397195339202881","5.397195339202881"
"5655","5.775832653045654","5.775832653045654","5.775832653045654"
"5656","4.501234531402588","4.501234531402588","4.501234531402588"
"5657","4.908526420593262","4.908526420593262","4.908526420593262"
"5658","5.18264627456665","5.18264627456665","5.18264627456665"
"5659","5.040548324584961","5.040548324584961","5.040548324584961"
"5660","5.561018466949463","5.561018466949463","5.561018466949463"
"5661","5.553194522857666","5.553194522857666","5.553194522857666"
"5662","4.57612943649292","4.57612943649292","4.57612943649292"
"5663","5.459650039672852","5.459650039672852","5.459650039672852"
"5664","4.670196533203125","4.670196533203125","4.670196533203125"
"5665","5.288450241088867","5.288450241088867","5.288450241088867"
"5666","5.11871337890625","5.11871337890625","5.11871337890625"
"5667","5.338322162628174","5.338322162628174","5.338322162628174"
"5668","4.707765579223633","4.707765579223633","4.707765579223633"
"5669","5.7612528800964355","5.7612528800964355","5.7612528800964355"
"5670","5.576571941375732","5.576571941375732","5.576571941375732"
"5671","4.661779403686523","4.661779403686523","4.661779403686523"
"5672","5.026573181152344","5.026573181152344","5.026573181152344"
"5673","5.319904327392578","5.319904327392578","5.319904327392578"
"5674","5.3458147048950195","5.3458147048950195","5.3458147048950195"
"5675","5.5224103927612305","5.5224103927612305","5.5224103927612305"
"5676","5.291196346282959","5.291196346282959","5.291196346282959"
"5677","5.568751335144043","5.568751335144043","5.568751335144043"
"5678","4.480726718902588","4.480726718902588","4.480726718902588"
"5679","5.645413875579834","5.645413875579834","5.645413875579834"
"5680","5.892887115478516","5.892887115478516","5.892887115478516"
"5681","5.116443157196045","5.116443157196045","5.116443157196045"
"5682","5.2528252601623535","5.2528252601623535","5.2528252601623535"
"5683","5.301592826843262","5.301592826843262","5.301592826843262"
"5684","4.918241024017334","4.918241024017334","4.918241024017334"
"5685","5.6767988204956055","5.6767988204956055","5.6767988204956055"
"5686","5.353097438812256","5.353097438812256","5.353097438812256"
"5687","5.457490921020508","5.457490921020508","5.457490921020508"
"5688","5.566582202911377","5.566582202911377","5.566582202911377"
"5689","5.975816249847412","5.975816249847412","5.975816249847412"
"5690","4.912900447845459","4.912900447845459","4.912900447845459"
"5691","4.45276403427124","4.45276403427124","4.45276403427124"
"5692","5.3316450119018555","5.3316450119018555","5.3316450119018555"
"5693","5.044680595397949","5.044680595397949","5.044680595397949"
"5694","4.982213020324707","4.982213020324707","4.982213020324707"
"5695","5.087288856506348","5.087288856506348","5.087288856506348"
"5696","5.345448017120361","5.345448017120361","5.345448017120361"
"5697","5.035314083099365","5.035314083099365","5.035314083099365"
"5698","5.391100883483887","5.391100883483887","5.391100883483887"
"5699","4.871229648590088","4.871229648590088","4.871229648590088"
"5700","4.50493049621582","4.50493049621582","4.50493049621582"
"5701","5.173959255218506","5.173959255218506","5.173959255218506"
"5702","5.090628623962402","5.090628623962402","5.090628623962402"
"5703","5.236435890197754","5.236435890197754","5.236435890197754"
"5704","5.217118263244629","5.217118263244629","5.217118263244629"
"5705","5.005140781402588","5.005140781402588","5.005140781402588"
"5706","5.508003234863281","5.508003234863281","5.508003234863281"
"5707","5.530031204223633","5.530031204223633","5.530031204223633"
"5708","5.319223403930664","5.319223403930664","5.319223403930664"
"5709","5.00956916809082","5.00956916809082","5.00956916809082"
"5710","5.291106700897217","5.291106700897217","5.291106700897217"
"5711","5.074605941772461","5.074605941772461","5.074605941772461"
"5712","5.1765618324279785","5.1765618324279785","5.1765618324279785"
"5713","4.532399654388428","4.532399654388428","4.532399654388428"
"5714","5.033775806427002","5.033775806427002","5.033775806427002"
"5715","5.275998115539551","5.275998115539551","5.275998115539551"
"5716","5.198212146759033","5.198212146759033","5.198212146759033"
"5717","4.63623046875","4.63623046875","4.63623046875"
"5718","4.392785549163818","4.392785549163818","4.392785549163818"
"5719","5.724809169769287","5.724809169769287","5.724809169769287"
"5720","4.483901500701904","4.483901500701904","4.483901500701904"
"5721","7.513113498687744","7.513113498687744","7.513113498687744"
"5722","4.616832256317139","4.616832256317139","4.616832256317139"
"5723","4.936428546905518","4.936428546905518","4.936428546905518"
"5724","4.472667694091797","4.472667694091797","4.472667694091797"
"5725","4.999844074249268","4.999844074249268","4.999844074249268"
"5726","4.66908073425293","4.66908073425293","4.66908073425293"
"5727","5.577845096588135","5.577845096588135","5.577845096588135"
"5728","4.833334922790527","4.833334922790527","4.833334922790527"
"5729","4.963037014007568","4.963037014007568","4.963037014007568"
"5730","5.016927242279053","5.016927242279053","5.016927242279053"
"5731","5.027541637420654","5.027541637420654","5.027541637420654"
"5732","5.269754886627197","5.269754886627197","5.269754886627197"
"5733","4.928654193878174","4.928654193878174","4.928654193878174"
"5734","5.602900505065918","5.602900505065918","5.602900505065918"
"5735","5.230392932891846","5.230392932891846","5.230392932891846"
"5736","5.303828716278076","5.303828716278076","5.303828716278076"
"5737","5.416920185089111","5.416920185089111","5.416920185089111"
"5738","4.953763484954834","4.953763484954834","4.953763484954834"
"5739","5.167625904083252","5.167625904083252","5.167625904083252"
"5740","5.870796203613281","5.870796203613281","5.870796203613281"
"5741","4.741535663604736","4.741535663604736","4.741535663604736"
"5742","5.486178398132324","5.486178398132324","5.486178398132324"
"5743","4.955726146697998","4.955726146697998","4.955726146697998"
"5744","5.431876182556152","5.431876182556152","5.431876182556152"
"5745","6.095534801483154","6.095534801483154","6.095534801483154"
"5746","6.1232123374938965","6.1232123374938965","6.1232123374938965"
"5747","5.644148826599121","5.644148826599121","5.644148826599121"
"5748","6.148016929626465","6.148016929626465","6.148016929626465"
"5749","5.165306091308594","5.165306091308594","5.165306091308594"
"5750","5.623720169067383","5.623720169067383","5.623720169067383"
"5751","5.226088523864746","5.226088523864746","5.226088523864746"
"5752","5.493264675140381","5.493264675140381","5.493264675140381"
"5753","5.04734468460083","5.04734468460083","5.04734468460083"
"5754","5.291444778442383","5.291444778442383","5.291444778442383"
"5755","5.6289520263671875","5.6289520263671875","5.6289520263671875"
"5756","4.923741340637207","4.923741340637207","4.923741340637207"
"5757","5.5005645751953125","5.5005645751953125","5.5005645751953125"
"5758","5.832513332366943","5.832513332366943","5.832513332366943"
"5759","5.350465297698975","5.350465297698975","5.350465297698975"
"5760","5.859680652618408","5.859680652618408","5.859680652618408"
"5761","5.846502780914307","5.846502780914307","5.846502780914307"
"5762","5.010803699493408","5.010803699493408","5.010803699493408"
"5763","4.801809310913086","4.801809310913086","4.801809310913086"
"5764","5.9278340339660645","5.9278340339660645","5.9278340339660645"
"5765","4.5990824699401855","4.5990824699401855","4.5990824699401855"
"5766","5.733397483825684","5.733397483825684","5.733397483825684"
"5767","4.8897905349731445","4.8897905349731445","4.8897905349731445"
"5768","5.470946788787842","5.470946788787842","5.470946788787842"
"5769","5.544134140014648","5.544134140014648","5.544134140014648"
"5770","5.35857629776001","5.35857629776001","5.35857629776001"
"5771","4.570088863372803","4.570088863372803","4.570088863372803"
"5772","4.95697546005249","4.95697546005249","4.95697546005249"
"5773","5.582554340362549","5.582554340362549","5.582554340362549"
"5774","4.977784156799316","4.977784156799316","4.977784156799316"
"5775","4.756696701049805","4.756696701049805","4.756696701049805"
"5776","4.224292755126953","4.224292755126953","4.224292755126953"
"5777","5.201767444610596","5.201767444610596","5.201767444610596"
"5778","4.86273193359375","4.86273193359375","4.86273193359375"
"5779","4.588362216949463","4.588362216949463","4.588362216949463"
"5780","4.120768070220947","4.120768070220947","4.120768070220947"
"5781","5.4299211502075195","5.4299211502075195","5.4299211502075195"
"5782","3.9205434322357178","3.9205434322357178","3.9205434322357178"
"5783","5.454724311828613","5.454724311828613","5.454724311828613"
"5784","4.8299560546875","4.8299560546875","4.8299560546875"
"5785","5.343879222869873","5.343879222869873","5.343879222869873"
"5786","5.021174907684326","5.021174907684326","5.021174907684326"
"5787","6.761250019073486","6.761250019073486","6.761250019073486"
"5788","6.113862037658691","6.113862037658691","6.113862037658691"
"5789","4.482882022857666","4.482882022857666","4.482882022857666"
"5790","4.852617263793945","4.852617263793945","4.852617263793945"
"5791","5.374731540679932","5.374731540679932","5.374731540679932"
"5792","4.5168070793151855","4.5168070793151855","4.5168070793151855"
"5793","4.9868011474609375","4.9868011474609375","4.9868011474609375"
"5794","5.75028657913208","5.75028657913208","5.75028657913208"
"5795","5.283402919769287","5.283402919769287","5.283402919769287"
"5796","4.920973300933838","4.920973300933838","4.920973300933838"
"5797","4.7698974609375","4.7698974609375","4.7698974609375"
"5798","4.828476905822754","4.828476905822754","4.828476905822754"
"5799","5.57993745803833","5.57993745803833","5.57993745803833"
"5800","3.6427719593048096","3.6427719593048096","3.6427719593048096"
"5801","3.844944715499878","3.844944715499878","3.844944715499878"
"5802","5.246251106262207","5.246251106262207","5.246251106262207"
"5803","5.279795169830322","5.279795169830322","5.279795169830322"
"5804","5.64177131652832","5.64177131652832","5.64177131652832"
"5805","4.757084846496582","4.757084846496582","4.757084846496582"
"5806","4.966705799102783","4.966705799102783","4.966705799102783"
"5807","5.207607746124268","5.207607746124268","5.207607746124268"
"5808","4.586944103240967","4.586944103240967","4.586944103240967"
"5809","4.613489627838135","4.613489627838135","4.613489627838135"
"5810","4.761101722717285","4.761101722717285","4.761101722717285"
"5811","5.359671592712402","5.359671592712402","5.359671592712402"
"5812","4.54069185256958","4.54069185256958","4.54069185256958"
"5813","4.87429141998291","4.87429141998291","4.87429141998291"
"5814","5.193302154541016","5.193302154541016","5.193302154541016"
"5815","5.70263147354126","5.70263147354126","5.70263147354126"
"5816","5.084666728973389","5.084666728973389","5.084666728973389"
"5817","4.298633098602295","4.298633098602295","4.298633098602295"
"5818","5.22115421295166","5.22115421295166","5.22115421295166"
"5819","5.08715295791626","5.08715295791626","5.08715295791626"
"5820","5.562056064605713","5.562056064605713","5.562056064605713"
"5821","5.365736961364746","5.365736961364746","5.365736961364746"
"5822","5.216770172119141","5.216770172119141","5.216770172119141"
"5823","5.436902046203613","5.436902046203613","5.436902046203613"
"5824","5.5178375244140625","5.5178375244140625","5.5178375244140625"
"5825","5.237446308135986","5.237446308135986","5.237446308135986"
"5826","4.70074987411499","4.70074987411499","4.70074987411499"
"5827","5.224664688110352","5.224664688110352","5.224664688110352"
"5828","4.687099933624268","4.687099933624268","4.687099933624268"
"5829","4.92305850982666","4.92305850982666","4.92305850982666"
"5830","5.384315490722656","5.384315490722656","5.384315490722656"
"5831","5.607470989227295","5.607470989227295","5.607470989227295"
"5832","5.052525997161865","5.052525997161865","5.052525997161865"
"5833","3.420306444168091","3.420306444168091","3.420306444168091"
"5834","5.189047813415527","5.189047813415527","5.189047813415527"
"5835","4.619636058807373","4.619636058807373","4.619636058807373"
"5836","5.403971195220947","5.403971195220947","5.403971195220947"
"5837","5.801750183105469","5.801750183105469","5.801750183105469"
"5838","5.092202663421631","5.092202663421631","5.092202663421631"
"5839","3.9710514545440674","3.9710514545440674","3.9710514545440674"
"5840","4.610622882843018","4.610622882843018","4.610622882843018"
"5841","4.942066192626953","4.942066192626953","4.942066192626953"
"5842","5.2105536460876465","5.2105536460876465","5.2105536460876465"
"5843","5.452734470367432","5.452734470367432","5.452734470367432"
"5844","5.126224517822266","5.126224517822266","5.126224517822266"
"5845","5.410368919372559","5.410368919372559","5.410368919372559"
"5846","5.358946323394775","5.358946323394775","5.358946323394775"
"5847","4.965836524963379","4.965836524963379","4.965836524963379"
"5848","4.4967451095581055","4.4967451095581055","4.4967451095581055"
"5849","5.585687160491943","5.585687160491943","5.585687160491943"
"5850","4.887864112854004","4.887864112854004","4.887864112854004"
"5851","4.8914008140563965","4.8914008140563965","4.8914008140563965"
"5852","4.8456645011901855","4.8456645011901855","4.8456645011901855"
"5853","5.539991855621338","5.539991855621338","5.539991855621338"
"5854","5.3674821853637695","5.3674821853637695","5.3674821853637695"
"5855","4.5824432373046875","4.5824432373046875","4.5824432373046875"
"5856","5.6165571212768555","5.6165571212768555","5.6165571212768555"
"5857","5.183816909790039","5.183816909790039","5.183816909790039"
"5858","5.147148132324219","5.147148132324219","5.147148132324219"
"5859","4.905101299285889","4.905101299285889","4.905101299285889"
"5860","4.864560604095459","4.864560604095459","4.864560604095459"
"5861","4.45265531539917","4.45265531539917","4.45265531539917"
"5862","4.797011375427246","4.797011375427246","4.797011375427246"
"5863","4.950146198272705","4.950146198272705","4.950146198272705"
"5864","5.794863224029541","5.794863224029541","5.794863224029541"
"5865","4.767951011657715","4.767951011657715","4.767951011657715"
"5866","4.662471294403076","4.662471294403076","4.662471294403076"
"5867","4.873725891113281","4.873725891113281","4.873725891113281"
"5868","5.889426231384277","5.889426231384277","5.889426231384277"
"5869","4.830966472625732","4.830966472625732","4.830966472625732"
"5870","5.155472278594971","5.155472278594971","5.155472278594971"
"5871","4.671346664428711","4.671346664428711","4.671346664428711"
"5872","6.3982319831848145","6.3982319831848145","6.3982319831848145"
"5873","5.071443557739258","5.071443557739258","5.071443557739258"
"5874","4.155880451202393","4.155880451202393","4.155880451202393"
"5875","5.327576637268066","5.327576637268066","5.327576637268066"
"5876","4.78350830078125","4.78350830078125","4.78350830078125"
"5877","4.944465637207031","4.944465637207031","4.944465637207031"
"5878","5.641160011291504","5.641160011291504","5.641160011291504"
"5879","6.80585241317749","6.80585241317749","6.80585241317749"
"5880","4.4541401863098145","4.4541401863098145","4.4541401863098145"
"5881","4.871135711669922","4.871135711669922","4.871135711669922"
"5882","5.11161994934082","5.11161994934082","5.11161994934082"
"5883","5.486188888549805","5.486188888549805","5.486188888549805"
"5884","4.650234699249268","4.650234699249268","4.650234699249268"
"5885","5.7213521003723145","5.7213521003723145","5.7213521003723145"
"5886","5.421756267547607","5.421756267547607","5.421756267547607"
"5887","4.853102684020996","4.853102684020996","4.853102684020996"
"5888","5.36289644241333","5.36289644241333","5.36289644241333"
"5889","5.7484636306762695","5.7484636306762695","5.7484636306762695"
"5890","6.079886436462402","6.079886436462402","6.079886436462402"
"5891","4.412277698516846","4.412277698516846","4.412277698516846"
"5892","4.833868503570557","4.833868503570557","4.833868503570557"
"5893","5.248967170715332","5.248967170715332","5.248967170715332"
"5894","5.29193639755249","5.29193639755249","5.29193639755249"
"5895","5.122520446777344","5.122520446777344","5.122520446777344"
"5896","4.811131954193115","4.811131954193115","4.811131954193115"
"5897","7.093902587890625","7.093902587890625","7.093902587890625"
"5898","5.375749588012695","5.375749588012695","5.375749588012695"
"5899","4.801446437835693","4.801446437835693","4.801446437835693"
"5900","3.8347833156585693","3.8347833156585693","3.8347833156585693"
"5901","5.69455099105835","5.69455099105835","5.69455099105835"
"5902","5.154273509979248","5.154273509979248","5.154273509979248"
"5903","5.003698825836182","5.003698825836182","5.003698825836182"
"5904","6.05543327331543","6.05543327331543","6.05543327331543"
"5905","4.877227306365967","4.877227306365967","4.877227306365967"
"5906","4.630141735076904","4.630141735076904","4.630141735076904"
"5907","5.055774688720703","5.055774688720703","5.055774688720703"
"5908","5.527013778686523","5.527013778686523","5.527013778686523"
"5909","5.620438098907471","5.620438098907471","5.620438098907471"
"5910","5.180449962615967","5.180449962615967","5.180449962615967"
"5911","5.041675090789795","5.041675090789795","5.041675090789795"
"5912","4.598288536071777","4.598288536071777","4.598288536071777"
"5913","4.745128154754639","4.745128154754639","4.745128154754639"
"5914","5.066171169281006","5.066171169281006","5.066171169281006"
"5915","5.3467888832092285","5.3467888832092285","5.3467888832092285"
"5916","5.142543315887451","5.142543315887451","5.142543315887451"
"5917","5.5909905433654785","5.5909905433654785","5.5909905433654785"
"5918","5.256049633026123","5.256049633026123","5.256049633026123"
"5919","3.850666046142578","3.850666046142578","3.850666046142578"
"5920","4.492656707763672","4.492656707763672","4.492656707763672"
"5921","4.838598251342773","4.838598251342773","4.838598251342773"
"5922","4.949727535247803","4.949727535247803","4.949727535247803"
"5923","4.579077243804932","4.579077243804932","4.579077243804932"
"5924","6.298980712890625","6.298980712890625","6.298980712890625"
"5925","4.672391414642334","4.672391414642334","4.672391414642334"
"5926","4.760522842407227","4.760522842407227","4.760522842407227"
"5927","5.293509483337402","5.293509483337402","5.293509483337402"
"5928","4.705051898956299","4.705051898956299","4.705051898956299"
"5929","4.868698596954346","4.868698596954346","4.868698596954346"
"5930","5.1874542236328125","5.1874542236328125","5.1874542236328125"
"5931","4.506640434265137","4.506640434265137","4.506640434265137"
"5932","4.01055383682251","4.01055383682251","4.01055383682251"
"5933","4.052816390991211","4.052816390991211","4.052816390991211"
"5934","4.73067045211792","4.73067045211792","4.73067045211792"
"5935","5.087526321411133","5.087526321411133","5.087526321411133"
"5936","5.397439956665039","5.397439956665039","5.397439956665039"
"5937","5.320610046386719","5.320610046386719","5.320610046386719"
"5938","5.45488166809082","5.45488166809082","5.45488166809082"
"5939","4.771093368530273","4.771093368530273","4.771093368530273"
"5940","5.116416931152344","5.116416931152344","5.116416931152344"
"5941","4.686098098754883","4.686098098754883","4.686098098754883"
"5942","5.747344017028809","5.747344017028809","5.747344017028809"
"5943","5.247985363006592","5.247985363006592","5.247985363006592"
"5944","4.786998748779297","4.786998748779297","4.786998748779297"
"5945","4.261499404907227","4.261499404907227","4.261499404907227"
"5946","5.620089530944824","5.620089530944824","5.620089530944824"
"5947","5.6702799797058105","5.6702799797058105","5.6702799797058105"
"5948","5.268974781036377","5.268974781036377","5.268974781036377"
"5949","5.729680061340332","5.729680061340332","5.729680061340332"
"5950","4.466370582580566","4.466370582580566","4.466370582580566"
"5951","4.763366222381592","4.763366222381592","4.763366222381592"
"5952","4.661120891571045","4.661120891571045","4.661120891571045"
"5953","5.105058670043945","5.105058670043945","5.105058670043945"
"5954","5.106266021728516","5.106266021728516","5.106266021728516"
"5955","5.307699680328369","5.307699680328369","5.307699680328369"
"5956","4.6683573722839355","4.6683573722839355","4.6683573722839355"
"5957","5.2754435539245605","5.2754435539245605","5.2754435539245605"
"5958","5.794416427612305","5.794416427612305","5.794416427612305"
"5959","4.796821117401123","4.796821117401123","4.796821117401123"
"5960","5.589723587036133","5.589723587036133","5.589723587036133"
"5961","4.4449591636657715","4.4449591636657715","4.4449591636657715"
"5962","5.224416732788086","5.224416732788086","5.224416732788086"
"5963","5.41811466217041","5.41811466217041","5.41811466217041"
"5964","4.859723091125488","4.859723091125488","4.859723091125488"
"5965","4.964764595031738","4.964764595031738","4.964764595031738"
"5966","6.096768379211426","6.096768379211426","6.096768379211426"
"5967","4.805356979370117","4.805356979370117","4.805356979370117"
"5968","4.967442989349365","4.967442989349365","4.967442989349365"
"5969","4.802156925201416","4.802156925201416","4.802156925201416"
"5970","5.028784275054932","5.028784275054932","5.028784275054932"
"5971","5.129775047302246","5.129775047302246","5.129775047302246"
"5972","4.424117088317871","4.424117088317871","4.424117088317871"
"5973","5.331226348876953","5.331226348876953","5.331226348876953"
"5974","4.79261589050293","4.79261589050293","4.79261589050293"
"5975","5.153212070465088","5.153212070465088","5.153212070465088"
"5976","5.115341663360596","5.115341663360596","5.115341663360596"
"5977","4.667489528656006","4.667489528656006","4.667489528656006"
"5978","5.246766567230225","5.246766567230225","5.246766567230225"
"5979","5.334641933441162","5.334641933441162","5.334641933441162"
"5980","4.501325607299805","4.501325607299805","4.501325607299805"
"5981","4.493635177612305","4.493635177612305","4.493635177612305"
"5982","5.349638938903809","5.349638938903809","5.349638938903809"
"5983","4.550593852996826","4.550593852996826","4.550593852996826"
"5984","4.29420804977417","4.29420804977417","4.29420804977417"
"5985","3.790245532989502","3.790245532989502","3.790245532989502"
"5986","5.212119102478027","5.212119102478027","5.212119102478027"
"5987","5.014034748077393","5.014034748077393","5.014034748077393"
"5988","4.245674133300781","4.245674133300781","4.245674133300781"
"5989","5.10968542098999","5.10968542098999","5.10968542098999"
"5990","5.0334906578063965","5.0334906578063965","5.0334906578063965"
"5991","4.580844402313232","4.580844402313232","4.580844402313232"
"5992","5.562228679656982","5.562228679656982","5.562228679656982"
"5993","5.092379570007324","5.092379570007324","5.092379570007324"
"5994","4.4406633377075195","4.4406633377075195","4.4406633377075195"
"5995","4.7796125411987305","4.7796125411987305","4.7796125411987305"
"5996","5.327798843383789","5.327798843383789","5.327798843383789"
"5997","5.02928352355957","5.02928352355957","5.02928352355957"
"5998","5.121914386749268","5.121914386749268","5.121914386749268"
"5999","4.725734233856201","4.725734233856201","4.725734233856201"
"6000","4.664953708648682","4.664953708648682","4.664953708648682"
"6001","4.506224155426025","4.506224155426025","4.506224155426025"
"6002","4.855119228363037","4.855119228363037","4.855119228363037"
"6003","5.7093024253845215","5.7093024253845215","5.7093024253845215"
"6004","4.776374816894531","4.776374816894531","4.776374816894531"
"6005","4.759876251220703","4.759876251220703","4.759876251220703"
"6006","5.718337535858154","5.718337535858154","5.718337535858154"
"6007","4.77260684967041","4.77260684967041","4.77260684967041"
"6008","4.546529769897461","4.546529769897461","4.546529769897461"
"6009","5.730165004730225","5.730165004730225","5.730165004730225"
"6010","4.9376068115234375","4.9376068115234375","4.9376068115234375"
"6011","5.146815776824951","5.146815776824951","5.146815776824951"
"6012","4.71164083480835","4.71164083480835","4.71164083480835"
"6013","5.634236812591553","5.634236812591553","5.634236812591553"
"6014","5.189300537109375","5.189300537109375","5.189300537109375"
"6015","5.002252101898193","5.002252101898193","5.002252101898193"
"6016","5.229053974151611","5.229053974151611","5.229053974151611"
"6017","4.865002155303955","4.865002155303955","4.865002155303955"
"6018","4.4721174240112305","4.4721174240112305","4.4721174240112305"
"6019","5.257107257843018","5.257107257843018","5.257107257843018"
"6020","4.551610469818115","4.551610469818115","4.551610469818115"
"6021","4.661998271942139","4.661998271942139","4.661998271942139"
"6022","4.368190765380859","4.368190765380859","4.368190765380859"
"6023","4.654744625091553","4.654744625091553","4.654744625091553"
"6024","5.3839802742004395","5.3839802742004395","5.3839802742004395"
"6025","4.412021636962891","4.412021636962891","4.412021636962891"
"6026","4.961400032043457","4.961400032043457","4.961400032043457"
"6027","5.262880325317383","5.262880325317383","5.262880325317383"
"6028","5.428533554077148","5.428533554077148","5.428533554077148"
"6029","5.206803321838379","5.206803321838379","5.206803321838379"
"6030","5.047295093536377","5.047295093536377","5.047295093536377"
"6031","5.322094917297363","5.322094917297363","5.322094917297363"
"6032","4.717973709106445","4.717973709106445","4.717973709106445"
"6033","5.220603942871094","5.220603942871094","5.220603942871094"
"6034","5.706119537353516","5.706119537353516","5.706119537353516"
"6035","5.540450572967529","5.540450572967529","5.540450572967529"
"6036","4.739198207855225","4.739198207855225","4.739198207855225"
"6037","5.257596492767334","5.257596492767334","5.257596492767334"
"6038","4.164790153503418","4.164790153503418","4.164790153503418"
"6039","5.117779731750488","5.117779731750488","5.117779731750488"
"6040","5.276981830596924","5.276981830596924","5.276981830596924"
"6041","5.003706932067871","5.003706932067871","5.003706932067871"
"6042","5.172431945800781","5.172431945800781","5.172431945800781"
"6043","4.585868835449219","4.585868835449219","4.585868835449219"
"6044","5.063084125518799","5.063084125518799","5.063084125518799"
"6045","4.640078067779541","4.640078067779541","4.640078067779541"
"6046","4.640863418579102","4.640863418579102","4.640863418579102"
"6047","5.205167293548584","5.205167293548584","5.205167293548584"
"6048","4.830431938171387","4.830431938171387","4.830431938171387"
"6049","5.214406967163086","5.214406967163086","5.214406967163086"
"6050","3.646280527114868","3.646280527114868","3.646280527114868"
"6051","5.322290420532227","5.322290420532227","5.322290420532227"
"6052","5.432677268981934","5.432677268981934","5.432677268981934"
"6053","4.267825126647949","4.267825126647949","4.267825126647949"
"6054","4.885206699371338","4.885206699371338","4.885206699371338"
"6055","4.521329402923584","4.521329402923584","4.521329402923584"
"6056","4.355257034301758","4.355257034301758","4.355257034301758"
"6057","5.47210168838501","5.47210168838501","5.47210168838501"
"6058","5.9366679191589355","5.9366679191589355","5.9366679191589355"
"6059","4.560482025146484","4.560482025146484","4.560482025146484"
"6060","5.232134819030762","5.232134819030762","5.232134819030762"
"6061","5.672765254974365","5.672765254974365","5.672765254974365"
"6062","5.775181293487549","5.775181293487549","5.775181293487549"
"6063","4.597376346588135","4.597376346588135","4.597376346588135"
"6064","5.00119686126709","5.00119686126709","5.00119686126709"
"6065","4.770203590393066","4.770203590393066","4.770203590393066"
"6066","5.049947738647461","5.049947738647461","5.049947738647461"
"6067","5.002649307250977","5.002649307250977","5.002649307250977"
"6068","5.720020294189453","5.720020294189453","5.720020294189453"
"6069","5.278161525726318","5.278161525726318","5.278161525726318"
"6070","5.3469719886779785","5.3469719886779785","5.3469719886779785"
"6071","4.943249702453613","4.943249702453613","4.943249702453613"
"6072","4.357141017913818","4.357141017913818","4.357141017913818"
"6073","4.99482536315918","4.99482536315918","4.99482536315918"
"6074","4.264435768127441","4.264435768127441","4.264435768127441"
"6075","4.674224853515625","4.674224853515625","4.674224853515625"
"6076","4.773512840270996","4.773512840270996","4.773512840270996"
"6077","5.4336724281311035","5.4336724281311035","5.4336724281311035"
"6078","4.576539516448975","4.576539516448975","4.576539516448975"
"6079","4.974934101104736","4.974934101104736","4.974934101104736"
"6080","6.2267231941223145","6.2267231941223145","6.2267231941223145"
"6081","4.609866619110107","4.609866619110107","4.609866619110107"
"6082","4.495968818664551","4.495968818664551","4.495968818664551"
"6083","5.950215816497803","5.950215816497803","5.950215816497803"
"6084","5.100849628448486","5.100849628448486","5.100849628448486"
"6085","5.55460786819458","5.55460786819458","5.55460786819458"
"6086","4.7612199783325195","4.7612199783325195","4.7612199783325195"
"6087","5.974796772003174","5.974796772003174","5.974796772003174"
"6088","4.231070518493652","4.231070518493652","4.231070518493652"
"6089","4.58105993270874","4.58105993270874","4.58105993270874"
"6090","4.441699028015137","4.441699028015137","4.441699028015137"
"6091","5.238140106201172","5.238140106201172","5.238140106201172"
"6092","5.741815567016602","5.741815567016602","5.741815567016602"
"6093","6.461696147918701","6.461696147918701","6.461696147918701"
"6094","4.492473125457764","4.492473125457764","4.492473125457764"
"6095","4.308329105377197","4.308329105377197","4.308329105377197"
"6096","5.571529388427734","5.571529388427734","5.571529388427734"
"6097","4.502392768859863","4.502392768859863","4.502392768859863"
"6098","5.511526584625244","5.511526584625244","5.511526584625244"
"6099","4.780935764312744","4.780935764312744","4.780935764312744"
"6100","4.962886333465576","4.962886333465576","4.962886333465576"
"6101","5.629655361175537","5.629655361175537","5.629655361175537"
"6102","5.055239200592041","5.055239200592041","5.055239200592041"
"6103","4.338013172149658","4.338013172149658","4.338013172149658"
"6104","4.897390365600586","4.897390365600586","4.897390365600586"
"6105","5.159307479858398","5.159307479858398","5.159307479858398"
"6106","5.8125505447387695","5.8125505447387695","5.8125505447387695"
"6107","4.747121810913086","4.747121810913086","4.747121810913086"
"6108","4.851960182189941","4.851960182189941","4.851960182189941"
"6109","5.7837090492248535","5.7837090492248535","5.7837090492248535"
"6110","4.929352283477783","4.929352283477783","4.929352283477783"
"6111","4.496312618255615","4.496312618255615","4.496312618255615"
"6112","4.413412570953369","4.413412570953369","4.413412570953369"
"6113","4.335762977600098","4.335762977600098","4.335762977600098"
"6114","4.690342426300049","4.690342426300049","4.690342426300049"
"6115","5.3841142654418945","5.3841142654418945","5.3841142654418945"
"6116","5.381562232971191","5.381562232971191","5.381562232971191"
"6117","5.5679779052734375","5.5679779052734375","5.5679779052734375"
"6118","4.869052886962891","4.869052886962891","4.869052886962891"
"6119","5.418668270111084","5.418668270111084","5.418668270111084"
"6120","4.59279203414917","4.59279203414917","4.59279203414917"
"6121","5.371198654174805","5.371198654174805","5.371198654174805"
"6122","4.408469200134277","4.408469200134277","4.408469200134277"
"6123","5.224339485168457","5.224339485168457","5.224339485168457"
"6124","4.897229194641113","4.897229194641113","4.897229194641113"
"6125","4.34409761428833","4.34409761428833","4.34409761428833"
"6126","5.907594680786133","5.907594680786133","5.907594680786133"
"6127","5.742478370666504","5.742478370666504","5.742478370666504"
"6128","4.591092586517334","4.591092586517334","4.591092586517334"
"6129","5.4731364250183105","5.4731364250183105","5.4731364250183105"
"6130","5.427978992462158","5.427978992462158","5.427978992462158"
"6131","5.261404037475586","5.261404037475586","5.261404037475586"
"6132","3.9591126441955566","3.9591126441955566","3.9591126441955566"
"6133","5.674658298492432","5.674658298492432","5.674658298492432"
"6134","4.588201999664307","4.588201999664307","4.588201999664307"
"6135","5.426942825317383","5.426942825317383","5.426942825317383"
"6136","4.733886241912842","4.733886241912842","4.733886241912842"
"6137","4.538938999176025","4.538938999176025","4.538938999176025"
"6138","4.451656341552734","4.451656341552734","4.451656341552734"
"6139","5.479057788848877","5.479057788848877","5.479057788848877"
"6140","4.300325393676758","4.300325393676758","4.300325393676758"
"6141","4.7959794998168945","4.7959794998168945","4.7959794998168945"
"6142","5.22988748550415","5.22988748550415","5.22988748550415"
"6143","5.084219455718994","5.084219455718994","5.084219455718994"
"6144","4.702584743499756","4.702584743499756","4.702584743499756"
"6145","5.12803840637207","5.12803840637207","5.12803840637207"
"6146","5.070103645324707","5.070103645324707","5.070103645324707"
"6147","5.21438455581665","5.21438455581665","5.21438455581665"
"6148","5.116382122039795","5.116382122039795","5.116382122039795"
"6149","5.434831619262695","5.434831619262695","5.434831619262695"
"6150","4.572136878967285","4.572136878967285","4.572136878967285"
"6151","4.739649772644043","4.739649772644043","4.739649772644043"
"6152","5.082442760467529","5.082442760467529","5.082442760467529"
"6153","4.383713722229004","4.383713722229004","4.383713722229004"
"6154","4.75221061706543","4.75221061706543","4.75221061706543"
"6155","4.985429286956787","4.985429286956787","4.985429286956787"
"6156","4.7402801513671875","4.7402801513671875","4.7402801513671875"
"6157","4.900217056274414","4.900217056274414","4.900217056274414"
"6158","5.488369941711426","5.488369941711426","5.488369941711426"
"6159","4.79142951965332","4.79142951965332","4.79142951965332"
"6160","4.749539852142334","4.749539852142334","4.749539852142334"
"6161","5.758087158203125","5.758087158203125","5.758087158203125"
"6162","4.563004016876221","4.563004016876221","4.563004016876221"
"6163","5.564855098724365","5.564855098724365","5.564855098724365"
"6164","4.881799221038818","4.881799221038818","4.881799221038818"
"6165","4.643650531768799","4.643650531768799","4.643650531768799"
"6166","5.4389472007751465","5.4389472007751465","5.4389472007751465"
"6167","4.233728885650635","4.233728885650635","4.233728885650635"
"6168","5.053542613983154","5.053542613983154","5.053542613983154"
"6169","5.051730155944824","5.051730155944824","5.051730155944824"
"6170","5.28416109085083","5.28416109085083","5.28416109085083"
"6171","5.030797958374023","5.030797958374023","5.030797958374023"
"6172","4.728096008300781","4.728096008300781","4.728096008300781"
"6173","4.437727451324463","4.437727451324463","4.437727451324463"
"6174","4.654082775115967","4.654082775115967","4.654082775115967"
"6175","5.677931785583496","5.677931785583496","5.677931785583496"
"6176","4.460513114929199","4.460513114929199","4.460513114929199"
"6177","4.959120750427246","4.959120750427246","4.959120750427246"
"6178","5.117717266082764","5.117717266082764","5.117717266082764"
"6179","5.392355918884277","5.392355918884277","5.392355918884277"
"6180","4.494437217712402","4.494437217712402","4.494437217712402"
"6181","5.759423732757568","5.759423732757568","5.759423732757568"
"6182","4.876840114593506","4.876840114593506","4.876840114593506"
"6183","4.59166955947876","4.59166955947876","4.59166955947876"
"6184","5.7697978019714355","5.7697978019714355","5.7697978019714355"
"6185","4.572902679443359","4.572902679443359","4.572902679443359"
"6186","5.228767395019531","5.228767395019531","5.228767395019531"
"6187","5.705962657928467","5.705962657928467","5.705962657928467"
"6188","4.863841533660889","4.863841533660889","4.863841533660889"
"6189","5.486084938049316","5.486084938049316","5.486084938049316"
"6190","5.485788345336914","5.485788345336914","5.485788345336914"
"6191","5.103045463562012","5.103045463562012","5.103045463562012"
"6192","5.449131488800049","5.449131488800049","5.449131488800049"
"6193","4.6643967628479","4.6643967628479","4.6643967628479"
"6194","5.249087810516357","5.249087810516357","5.249087810516357"
"6195","4.744787216186523","4.744787216186523","4.744787216186523"
"6196","4.500723361968994","4.500723361968994","4.500723361968994"
"6197","5.050426959991455","5.050426959991455","5.050426959991455"
"6198","4.70386266708374","4.70386266708374","4.70386266708374"
"6199","5.550241470336914","5.550241470336914","5.550241470336914"
"6200","4.9644551277160645","4.9644551277160645","4.9644551277160645"
"6201","5.63891077041626","5.63891077041626","5.63891077041626"
"6202","4.64016056060791","4.64016056060791","4.64016056060791"
"6203","4.955385208129883","4.955385208129883","4.955385208129883"
"6204","5.42586612701416","5.42586612701416","5.42586612701416"
"6205","5.626727104187012","5.626727104187012","5.626727104187012"
"6206","5.395644187927246","5.395644187927246","5.395644187927246"
"6207","4.992735862731934","4.992735862731934","4.992735862731934"
"6208","4.609282493591309","4.609282493591309","4.609282493591309"
"6209","4.952016830444336","4.952016830444336","4.952016830444336"
"6210","5.25202751159668","5.25202751159668","5.25202751159668"
"6211","4.634253025054932","4.634253025054932","4.634253025054932"
"6212","5.042932033538818","5.042932033538818","5.042932033538818"
"6213","5.093468189239502","5.093468189239502","5.093468189239502"
"6214","5.415722846984863","5.415722846984863","5.415722846984863"
"6215","5.08936882019043","5.08936882019043","5.08936882019043"
"6216","4.283378601074219","4.283378601074219","4.283378601074219"
"6217","4.52210807800293","4.52210807800293","4.52210807800293"
"6218","4.978872776031494","4.978872776031494","4.978872776031494"
"6219","3.91801118850708","3.91801118850708","3.91801118850708"
"6220","5.680022716522217","5.680022716522217","5.680022716522217"
"6221","5.370016098022461","5.370016098022461","5.370016098022461"
"6222","5.214880466461182","5.214880466461182","5.214880466461182"
"6223","4.869626522064209","4.869626522064209","4.869626522064209"
"6224","4.757233619689941","4.757233619689941","4.757233619689941"
"6225","5.50976037979126","5.50976037979126","5.50976037979126"
"6226","4.091917037963867","4.091917037963867","4.091917037963867"
"6227","5.287452697753906","5.287452697753906","5.287452697753906"
"6228","5.188750743865967","5.188750743865967","5.188750743865967"
"6229","5.2902374267578125","5.2902374267578125","5.2902374267578125"
"6230","4.843447685241699","4.843447685241699","4.843447685241699"
"6231","5.120828628540039","5.120828628540039","5.120828628540039"
"6232","4.3367438316345215","4.3367438316345215","4.3367438316345215"
"6233","4.822525978088379","4.822525978088379","4.822525978088379"
"6234","4.956666469573975","4.956666469573975","4.956666469573975"
"6235","4.963437557220459","4.963437557220459","4.963437557220459"
"6236","4.839414596557617","4.839414596557617","4.839414596557617"
"6237","4.459920883178711","4.459920883178711","4.459920883178711"
"6238","4.577549457550049","4.577549457550049","4.577549457550049"
"6239","4.64317512512207","4.64317512512207","4.64317512512207"
"6240","5.2692670822143555","5.2692670822143555","5.2692670822143555"
"6241","4.315495014190674","4.315495014190674","4.315495014190674"
"6242","5.289381504058838","5.289381504058838","5.289381504058838"
"6243","4.9482035636901855","4.9482035636901855","4.9482035636901855"
"6244","5.7166972160339355","5.7166972160339355","5.7166972160339355"
"6245","5.550878047943115","5.550878047943115","5.550878047943115"
"6246","4.018758773803711","4.018758773803711","4.018758773803711"
"6247","4.4756622314453125","4.4756622314453125","4.4756622314453125"
"6248","4.694879531860352","4.694879531860352","4.694879531860352"
"6249","4.645498752593994","4.645498752593994","4.645498752593994"
"6250","5.416115760803223","5.416115760803223","5.416115760803223"
"6251","7.082924842834473","7.082924842834473","7.082924842834473"
"6252","4.9665679931640625","4.9665679931640625","4.9665679931640625"
"6253","4.453004360198975","4.453004360198975","4.453004360198975"
"6254","5.10846471786499","5.10846471786499","5.10846471786499"
"6255","4.833762168884277","4.833762168884277","4.833762168884277"
"6256","4.839746475219727","4.839746475219727","4.839746475219727"
"6257","4.778056621551514","4.778056621551514","4.778056621551514"
"6258","5.33167839050293","5.33167839050293","5.33167839050293"
"6259","4.645873546600342","4.645873546600342","4.645873546600342"
"6260","5.468436241149902","5.468436241149902","5.468436241149902"
"6261","4.766754627227783","4.766754627227783","4.766754627227783"
"6262","5.971385478973389","5.971385478973389","5.971385478973389"
"6263","7.911863327026367","7.911863327026367","7.911863327026367"
"6264","4.732649326324463","4.732649326324463","4.732649326324463"
"6265","5.017929553985596","5.017929553985596","5.017929553985596"
"6266","5.5995097160339355","5.5995097160339355","5.5995097160339355"
"6267","4.764863967895508","4.764863967895508","4.764863967895508"
"6268","4.299221992492676","4.299221992492676","4.299221992492676"
"6269","4.620052814483643","4.620052814483643","4.620052814483643"
"6270","5.2856011390686035","5.2856011390686035","5.2856011390686035"
"6271","4.373427391052246","4.373427391052246","4.373427391052246"
"6272","6.191649436950684","6.191649436950684","6.191649436950684"
"6273","5.173311710357666","5.173311710357666","5.173311710357666"
"6274","5.185720443725586","5.185720443725586","5.185720443725586"
"6275","4.642299652099609","4.642299652099609","4.642299652099609"
"6276","5.848849296569824","5.848849296569824","5.848849296569824"
"6277","4.906213760375977","4.906213760375977","4.906213760375977"
"6278","5.6640944480896","5.6640944480896","5.6640944480896"
"6279","4.554942607879639","4.554942607879639","4.554942607879639"
"6280","4.64144229888916","4.64144229888916","4.64144229888916"
"6281","5.061604022979736","5.061604022979736","5.061604022979736"
"6282","5.228805065155029","5.228805065155029","5.228805065155029"
"6283","4.2497382164001465","4.2497382164001465","4.2497382164001465"
"6284","3.6289150714874268","3.6289150714874268","3.6289150714874268"
"6285","4.912198543548584","4.912198543548584","4.912198543548584"
"6286","5.423366069793701","5.423366069793701","5.423366069793701"
"6287","5.934536933898926","5.934536933898926","5.934536933898926"
"6288","4.52108097076416","4.52108097076416","4.52108097076416"
"6289","3.4929678440093994","3.4929678440093994","3.4929678440093994"
"6290","5.987381458282471","5.987381458282471","5.987381458282471"
"6291","4.659056186676025","4.659056186676025","4.659056186676025"
"6292","4.3408522605896","4.3408522605896","4.3408522605896"
"6293","4.658087730407715","4.658087730407715","4.658087730407715"
"6294","4.985304832458496","4.985304832458496","4.985304832458496"
"6295","4.867569446563721","4.867569446563721","4.867569446563721"
"6296","5.309994220733643","5.309994220733643","5.309994220733643"
"6297","4.758495330810547","4.758495330810547","4.758495330810547"
"6298","4.8279314041137695","4.8279314041137695","4.8279314041137695"
"6299","5.240848541259766","5.240848541259766","5.240848541259766"
"6300","4.989846706390381","4.989846706390381","4.989846706390381"
"6301","6.0128254890441895","6.0128254890441895","6.0128254890441895"
"6302","5.366609573364258","5.366609573364258","5.366609573364258"
"6303","4.39446496963501","4.39446496963501","4.39446496963501"
"6304","5.486553192138672","5.486553192138672","5.486553192138672"
"6305","4.51836633682251","4.51836633682251","4.51836633682251"
"6306","4.631247043609619","4.631247043609619","4.631247043609619"
"6307","5.034244060516357","5.034244060516357","5.034244060516357"
"6308","5.4904279708862305","5.4904279708862305","5.4904279708862305"
"6309","4.546763896942139","4.546763896942139","4.546763896942139"
"6310","5.003271102905273","5.003271102905273","5.003271102905273"
"6311","5.028597354888916","5.028597354888916","5.028597354888916"
"6312","5.443734169006348","5.443734169006348","5.443734169006348"
"6313","5.143876075744629","5.143876075744629","5.143876075744629"
"6314","4.556225299835205","4.556225299835205","4.556225299835205"
"6315","5.628155708312988","5.628155708312988","5.628155708312988"
"6316","5.6333699226379395","5.6333699226379395","5.6333699226379395"
"6317","4.788750648498535","4.788750648498535","4.788750648498535"
"6318","4.677827835083008","4.677827835083008","4.677827835083008"
"6319","5.5338006019592285","5.5338006019592285","5.5338006019592285"
"6320","5.154603004455566","5.154603004455566","5.154603004455566"
"6321","5.246464729309082","5.246464729309082","5.246464729309082"
"6322","5.6963653564453125","5.6963653564453125","5.6963653564453125"
"6323","5.326206207275391","5.326206207275391","5.326206207275391"
"6324","5.600340366363525","5.600340366363525","5.600340366363525"
"6325","4.96511697769165","4.96511697769165","4.96511697769165"
"6326","5.20661735534668","5.20661735534668","5.20661735534668"
"6327","6.633965015411377","6.633965015411377","6.633965015411377"
"6328","5.485604763031006","5.485604763031006","5.485604763031006"
"6329","4.814874172210693","4.814874172210693","4.814874172210693"
"6330","4.772878646850586","4.772878646850586","4.772878646850586"
"6331","4.841251850128174","4.841251850128174","4.841251850128174"
"6332","5.618643283843994","5.618643283843994","5.618643283843994"
"6333","7.080538749694824","7.080538749694824","7.080538749694824"
"6334","5.354204177856445","5.354204177856445","5.354204177856445"
"6335","4.407514572143555","4.407514572143555","4.407514572143555"
"6336","5.2461042404174805","5.2461042404174805","5.2461042404174805"
"6337","5.433297157287598","5.433297157287598","5.433297157287598"
"6338","5.376348972320557","5.376348972320557","5.376348972320557"
"6339","5.318452835083008","5.318452835083008","5.318452835083008"
"6340","5.394613742828369","5.394613742828369","5.394613742828369"
"6341","4.6003828048706055","4.6003828048706055","4.6003828048706055"
"6342","5.498906135559082","5.498906135559082","5.498906135559082"
"6343","4.297590732574463","4.297590732574463","4.297590732574463"
"6344","4.104005813598633","4.104005813598633","4.104005813598633"
"6345","5.188265800476074","5.188265800476074","5.188265800476074"
"6346","4.77768087387085","4.77768087387085","4.77768087387085"
"6347","5.3331828117370605","5.3331828117370605","5.3331828117370605"
"6348","4.422064781188965","4.422064781188965","4.422064781188965"
"6349","4.777852535247803","4.777852535247803","4.777852535247803"
"6350","5.0764689445495605","5.0764689445495605","5.0764689445495605"
"6351","4.638693809509277","4.638693809509277","4.638693809509277"
"6352","4.1795759201049805","4.1795759201049805","4.1795759201049805"
"6353","4.6013922691345215","4.6013922691345215","4.6013922691345215"
"6354","3.887101650238037","3.887101650238037","3.887101650238037"
"6355","4.765265464782715","4.765265464782715","4.765265464782715"
"6356","3.8671746253967285","3.8671746253967285","3.8671746253967285"
"6357","4.870851993560791","4.870851993560791","4.870851993560791"
"6358","4.811051368713379","4.811051368713379","4.811051368713379"
"6359","4.9256672859191895","4.9256672859191895","4.9256672859191895"
"6360","5.628993511199951","5.628993511199951","5.628993511199951"
"6361","5.11560583114624","5.11560583114624","5.11560583114624"
"6362","4.4332146644592285","4.4332146644592285","4.4332146644592285"
"6363","4.4194016456604","4.4194016456604","4.4194016456604"
"6364","5.160675048828125","5.160675048828125","5.160675048828125"
"6365","5.071646690368652","5.071646690368652","5.071646690368652"
"6366","4.622644424438477","4.622644424438477","4.622644424438477"
"6367","4.904491901397705","4.904491901397705","4.904491901397705"
"6368","4.854889869689941","4.854889869689941","4.854889869689941"
"6369","5.8197021484375","5.8197021484375","5.8197021484375"
"6370","4.249812126159668","4.249812126159668","4.249812126159668"
"6371","2.7205541133880615","2.7205541133880615","2.7205541133880615"
"6372","4.261466979980469","4.261466979980469","4.261466979980469"
"6373","4.441351890563965","4.441351890563965","4.441351890563965"
"6374","4.638576507568359","4.638576507568359","4.638576507568359"
"6375","5.409447193145752","5.409447193145752","5.409447193145752"
"6376","5.341095924377441","5.341095924377441","5.341095924377441"
"6377","4.837103843688965","4.837103843688965","4.837103843688965"
"6378","5.268022537231445","5.268022537231445","5.268022537231445"
"6379","4.893041133880615","4.893041133880615","4.893041133880615"
"6380","5.267427921295166","5.267427921295166","5.267427921295166"
"6381","4.845662593841553","4.845662593841553","4.845662593841553"
"6382","5.413421630859375","5.413421630859375","5.413421630859375"
"6383","4.71646785736084","4.71646785736084","4.71646785736084"
"6384","4.8073930740356445","4.8073930740356445","4.8073930740356445"
"6385","4.668687343597412","4.668687343597412","4.668687343597412"
"6386","4.838283538818359","4.838283538818359","4.838283538818359"
"6387","4.239573955535889","4.239573955535889","4.239573955535889"
"6388","4.75106954574585","4.75106954574585","4.75106954574585"
"6389","4.563338756561279","4.563338756561279","4.563338756561279"
"6390","5.360117435455322","5.360117435455322","5.360117435455322"
"6391","6.151413440704346","6.151413440704346","6.151413440704346"
"6392","5.09810733795166","5.09810733795166","5.09810733795166"
"6393","5.059858798980713","5.059858798980713","5.059858798980713"
"6394","5.809971332550049","5.809971332550049","5.809971332550049"
"6395","5.114429950714111","5.114429950714111","5.114429950714111"
"6396","4.605207443237305","4.605207443237305","4.605207443237305"
"6397","5.261504650115967","5.261504650115967","5.261504650115967"
"6398","4.112705707550049","4.112705707550049","4.112705707550049"
"6399","5.467146873474121","5.467146873474121","5.467146873474121"
"6400","6.704372882843018","6.704372882843018","6.704372882843018"
"6401","4.741939067840576","4.741939067840576","4.741939067840576"
"6402","4.401484966278076","4.401484966278076","4.401484966278076"
"6403","4.310979843139648","4.310979843139648","4.310979843139648"
"6404","3.992884397506714","3.992884397506714","3.992884397506714"
"6405","4.33747673034668","4.33747673034668","4.33747673034668"
"6406","4.580657005310059","4.580657005310059","4.580657005310059"
"6407","5.038466453552246","5.038466453552246","5.038466453552246"
"6408","5.768364906311035","5.768364906311035","5.768364906311035"
"6409","5.607231140136719","5.607231140136719","5.607231140136719"
"6410","5.271767616271973","5.271767616271973","5.271767616271973"
"6411","4.94376277923584","4.94376277923584","4.94376277923584"
"6412","4.444546699523926","4.444546699523926","4.444546699523926"
"6413","5.214752197265625","5.214752197265625","5.214752197265625"
"6414","4.4237775802612305","4.4237775802612305","4.4237775802612305"
"6415","5.052752494812012","5.052752494812012","5.052752494812012"
"6416","4.701574325561523","4.701574325561523","4.701574325561523"
"6417","5.003373622894287","5.003373622894287","5.003373622894287"
"6418","5.24513578414917","5.24513578414917","5.24513578414917"
"6419","5.752856254577637","5.752856254577637","5.752856254577637"
"6420","4.148688793182373","4.148688793182373","4.148688793182373"
"6421","4.806926250457764","4.806926250457764","4.806926250457764"
"6422","5.007937908172607","5.007937908172607","5.007937908172607"
"6423","4.637510299682617","4.637510299682617","4.637510299682617"
"6424","4.562047958374023","4.562047958374023","4.562047958374023"
"6425","3.3164844512939453","3.3164844512939453","3.3164844512939453"
"6426","4.795624732971191","4.795624732971191","4.795624732971191"
"6427","5.388354778289795","5.388354778289795","5.388354778289795"
"6428","4.798886299133301","4.798886299133301","4.798886299133301"
"6429","4.406260013580322","4.406260013580322","4.406260013580322"
"6430","4.939090251922607","4.939090251922607","4.939090251922607"
"6431","4.885560512542725","4.885560512542725","4.885560512542725"
"6432","NaN","",""
"6433","4.606998443603516","4.606998443603516","4.606998443603516"
"6434","4.6486287117004395","4.6486287117004395","4.6486287117004395"
"6435","5.251372814178467","5.251372814178467","5.251372814178467"
"6436","4.916891574859619","4.916891574859619","4.916891574859619"
"6437","5.690603256225586","5.690603256225586","5.690603256225586"
"6438","4.370242595672607","4.370242595672607","4.370242595672607"
"6439","5.1845927238464355","5.1845927238464355","5.1845927238464355"
"6440","5.361003875732422","5.361003875732422","5.361003875732422"
"6441","5.157416820526123","5.157416820526123","5.157416820526123"
"6442","4.855425834655762","4.855425834655762","4.855425834655762"
"6443","4.1950578689575195","4.1950578689575195","4.1950578689575195"
"6444","4.700623035430908","4.700623035430908","4.700623035430908"
"6445","4.920668601989746","4.920668601989746","4.920668601989746"
"6446","4.967187404632568","4.967187404632568","4.967187404632568"
"6447","5.578042507171631","5.578042507171631","5.578042507171631"
"6448","4.114840984344482","4.114840984344482","4.114840984344482"
"6449","5.591150283813477","5.591150283813477","5.591150283813477"
"6450","4.903678894042969","4.903678894042969","4.903678894042969"
"6451","6.310391426086426","6.310391426086426","6.310391426086426"
"6452","4.6628217697143555","4.6628217697143555","4.6628217697143555"
"6453","4.989585876464844","4.989585876464844","4.989585876464844"
"6454","4.138076305389404","4.138076305389404","4.138076305389404"
"6455","4.847574234008789","4.847574234008789","4.847574234008789"
"6456","4.098394393920898","4.098394393920898","4.098394393920898"
"6457","5.548376560211182","5.548376560211182","5.548376560211182"
"6458","4.615129470825195","4.615129470825195","4.615129470825195"
"6459","5.537178039550781","5.537178039550781","5.537178039550781"
"6460","4.903091907501221","4.903091907501221","4.903091907501221"
"6461","5.101884365081787","5.101884365081787","5.101884365081787"
"6462","5.361372947692871","5.361372947692871","5.361372947692871"
"6463","4.531115531921387","4.531115531921387","4.531115531921387"
"6464","4.989241600036621","4.989241600036621","4.989241600036621"
"6465","5.465356826782227","5.465356826782227","5.465356826782227"
"6466","4.6897873878479","4.6897873878479","4.6897873878479"
"6467","4.266246795654297","4.266246795654297","4.266246795654297"
"6468","6.011693000793457","6.011693000793457","6.011693000793457"
"6469","5.4453043937683105","5.4453043937683105","5.4453043937683105"
"6470","3.8647713661193848","3.8647713661193848","3.8647713661193848"
"6471","4.8949294090271","4.8949294090271","4.8949294090271"
"6472","4.923326015472412","4.923326015472412","4.923326015472412"
"6473","3.938276767730713","3.938276767730713","3.938276767730713"
"6474","5.483928680419922","5.483928680419922","5.483928680419922"
"6475","4.213001251220703","4.213001251220703","4.213001251220703"
"6476","5.787755966186523","5.787755966186523","5.787755966186523"
"6477","5.031627655029297","5.031627655029297","5.031627655029297"
"6478","5.33438777923584","5.33438777923584","5.33438777923584"
"6479","5.275947570800781","5.275947570800781","5.275947570800781"
"6480","5.7292375564575195","5.7292375564575195","5.7292375564575195"
"6481","5.242754936218262","5.242754936218262","5.242754936218262"
"6482","4.683616638183594","4.683616638183594","4.683616638183594"
"6483","4.979147434234619","4.979147434234619","4.979147434234619"
"6484","3.9477176666259766","3.9477176666259766","3.9477176666259766"
"6485","5.012025833129883","5.012025833129883","5.012025833129883"
"6486","4.68320894241333","4.68320894241333","4.68320894241333"
"6487","4.8705153465271","4.8705153465271","4.8705153465271"
"6488","4.418236255645752","4.418236255645752","4.418236255645752"
"6489","5.827218055725098","5.827218055725098","5.827218055725098"
"6490","4.614561080932617","4.614561080932617","4.614561080932617"
"6491","5.6780877113342285","5.6780877113342285","5.6780877113342285"
"6492","5.340535640716553","5.340535640716553","5.340535640716553"
"6493","4.402764797210693","4.402764797210693","4.402764797210693"
"6494","4.528240203857422","4.528240203857422","4.528240203857422"
"6495","5.51360559463501","5.51360559463501","5.51360559463501"
"6496","4.8703765869140625","4.8703765869140625","4.8703765869140625"
"6497","4.8418073654174805","4.8418073654174805","4.8418073654174805"
"6498","4.377879619598389","4.377879619598389","4.377879619598389"
"6499","4.7758941650390625","4.7758941650390625","4.7758941650390625"
"6500","4.263704299926758","4.263704299926758","4.263704299926758"
"6501","4.531407833099365","4.531407833099365","4.531407833099365"
"6502","4.5185227394104","4.5185227394104","4.5185227394104"
"6503","4.978781223297119","4.978781223297119","4.978781223297119"
"6504","4.521756172180176","4.521756172180176","4.521756172180176"
"6505","4.722861289978027","4.722861289978027","4.722861289978027"
"6506","4.32229471206665","4.32229471206665","4.32229471206665"
"6507","3.9484336376190186","3.9484336376190186","3.9484336376190186"
"6508","4.728628635406494","4.728628635406494","4.728628635406494"
"6509","4.500820636749268","4.500820636749268","4.500820636749268"
"6510","4.498383045196533","4.498383045196533","4.498383045196533"
"6511","4.787655830383301","4.787655830383301","4.787655830383301"
"6512","6.370574474334717","6.370574474334717","6.370574474334717"
"6513","7.580245494842529","7.580245494842529","7.580245494842529"
"6514","5.167105197906494","5.167105197906494","5.167105197906494"
"6515","4.883936405181885","4.883936405181885","4.883936405181885"
"6516","5.7646684646606445","5.7646684646606445","5.7646684646606445"
"6517","5.324146270751953","5.324146270751953","5.324146270751953"
"6518","4.698727607727051","4.698727607727051","4.698727607727051"
"6519","5.652750015258789","5.652750015258789","5.652750015258789"
"6520","5.101541519165039","5.101541519165039","5.101541519165039"
"6521","4.883144855499268","4.883144855499268","4.883144855499268"
"6522","4.220422267913818","4.220422267913818","4.220422267913818"
"6523","4.311820983886719","4.311820983886719","4.311820983886719"
"6524","4.266953468322754","4.266953468322754","4.266953468322754"
"6525","4.571990966796875","4.571990966796875","4.571990966796875"
"6526","4.951359748840332","4.951359748840332","4.951359748840332"
"6527","5.214550018310547","5.214550018310547","5.214550018310547"
"6528","6.78241491317749","6.78241491317749","6.78241491317749"
"6529","4.387320041656494","4.387320041656494","4.387320041656494"
"6530","5.756655693054199","5.756655693054199","5.756655693054199"
"6531","4.663593292236328","4.663593292236328","4.663593292236328"
"6532","4.961465358734131","4.961465358734131","4.961465358734131"
"6533","4.632796287536621","4.632796287536621","4.632796287536621"
"6534","4.681318283081055","4.681318283081055","4.681318283081055"
"6535","4.870542049407959","4.870542049407959","4.870542049407959"
"6536","5.45799446105957","5.45799446105957","5.45799446105957"
"6537","5.195526123046875","5.195526123046875","5.195526123046875"
"6538","4.60228157043457","4.60228157043457","4.60228157043457"
"6539","5.610025882720947","5.610025882720947","5.610025882720947"
"6540","3.7508468627929688","3.7508468627929688","3.7508468627929688"
"6541","4.906876564025879","4.906876564025879","4.906876564025879"
"6542","5.288084506988525","5.288084506988525","5.288084506988525"
"6543","5.74000883102417","5.74000883102417","5.74000883102417"
"6544","4.642124652862549","4.642124652862549","4.642124652862549"
"6545","5.44719123840332","5.44719123840332","5.44719123840332"
"6546","4.468286991119385","4.468286991119385","4.468286991119385"
"6547","4.834317207336426","4.834317207336426","4.834317207336426"
"6548","4.643857955932617","4.643857955932617","4.643857955932617"
"6549","5.064715385437012","5.064715385437012","5.064715385437012"
"6550","5.201793193817139","5.201793193817139","5.201793193817139"
"6551","5.273223876953125","5.273223876953125","5.273223876953125"
"6552","4.241082668304443","4.241082668304443","4.241082668304443"
"6553","4.5010223388671875","4.5010223388671875","4.5010223388671875"
"6554","4.692986965179443","4.692986965179443","4.692986965179443"
"6555","4.899595737457275","4.899595737457275","4.899595737457275"
"6556","6.2215728759765625","6.2215728759765625","6.2215728759765625"
"6557","4.275150775909424","4.275150775909424","4.275150775909424"
"6558","5.231179714202881","5.231179714202881","5.231179714202881"
"6559","5.756373405456543","5.756373405456543","5.756373405456543"
"6560","4.2333831787109375","4.2333831787109375","4.2333831787109375"
"6561","5.021412372589111","5.021412372589111","5.021412372589111"
"6562","5.273169040679932","5.273169040679932","5.273169040679932"
"6563","4.6217732429504395","4.6217732429504395","4.6217732429504395"
"6564","5.168306827545166","5.168306827545166","5.168306827545166"
"6565","5.895718097686768","5.895718097686768","5.895718097686768"
"6566","4.533446311950684","4.533446311950684","4.533446311950684"
"6567","4.567877292633057","4.567877292633057","4.567877292633057"
"6568","5.015966415405273","5.015966415405273","5.015966415405273"
"6569","4.7609639167785645","4.7609639167785645","4.7609639167785645"
"6570","5.489969730377197","5.489969730377197","5.489969730377197"
"6571","5.173013687133789","5.173013687133789","5.173013687133789"
"6572","5.010596752166748","5.010596752166748","5.010596752166748"
"6573","4.686367988586426","4.686367988586426","4.686367988586426"
"6574","5.668120384216309","5.668120384216309","5.668120384216309"
"6575","4.634559154510498","4.634559154510498","4.634559154510498"
"6576","3.8070945739746094","3.8070945739746094","3.8070945739746094"
"6577","4.28792142868042","4.28792142868042","4.28792142868042"
"6578","5.920631408691406","5.920631408691406","5.920631408691406"
"6579","5.0697245597839355","5.0697245597839355","5.0697245597839355"
"6580","4.4080939292907715","4.4080939292907715","4.4080939292907715"
"6581","5.518644332885742","5.518644332885742","5.518644332885742"
"6582","4.566397190093994","4.566397190093994","4.566397190093994"
"6583","6.760942459106445","6.760942459106445","6.760942459106445"
"6584","5.283353805541992","5.283353805541992","5.283353805541992"
"6585","4.298038959503174","4.298038959503174","4.298038959503174"
"6586","5.037791728973389","5.037791728973389","5.037791728973389"
"6587","4.861679553985596","4.861679553985596","4.861679553985596"
"6588","5.253339767456055","5.253339767456055","5.253339767456055"
"6589","4.500789642333984","4.500789642333984","4.500789642333984"
"6590","5.5641255378723145","5.5641255378723145","5.5641255378723145"
"6591","4.905690670013428","4.905690670013428","4.905690670013428"
"6592","5.2011895179748535","5.2011895179748535","5.2011895179748535"
"6593","5.663623809814453","5.663623809814453","5.663623809814453"
"6594","4.410645961761475","4.410645961761475","4.410645961761475"
"6595","5.235692024230957","5.235692024230957","5.235692024230957"
"6596","4.48560094833374","4.48560094833374","4.48560094833374"
"6597","5.203215599060059","5.203215599060059","5.203215599060059"
"6598","5.363173961639404","5.363173961639404","5.363173961639404"
"6599","5.041569232940674","5.041569232940674","5.041569232940674"
"6600","4.553683757781982","4.553683757781982","4.553683757781982"
"6601","4.776294231414795","4.776294231414795","4.776294231414795"
"6602","4.952637672424316","4.952637672424316","4.952637672424316"
"6603","5.056065559387207","5.056065559387207","5.056065559387207"
"6604","5.36026668548584","5.36026668548584","5.36026668548584"
"6605","5.111983299255371","5.111983299255371","5.111983299255371"
"6606","5.182847499847412","5.182847499847412","5.182847499847412"
"6607","5.148688316345215","5.148688316345215","5.148688316345215"
"6608","4.0626654624938965","4.0626654624938965","4.0626654624938965"
"6609","4.5233635902404785","4.5233635902404785","4.5233635902404785"
"6610","5.628866195678711","5.628866195678711","5.628866195678711"
"6611","4.591434001922607","4.591434001922607","4.591434001922607"
"6612","5.812422275543213","5.812422275543213","5.812422275543213"
"6613","5.138467788696289","5.138467788696289","5.138467788696289"
"6614","4.526253700256348","4.526253700256348","4.526253700256348"
"6615","4.686105728149414","4.686105728149414","4.686105728149414"
"6616","4.83315896987915","4.83315896987915","4.83315896987915"
"6617","4.850679397583008","4.850679397583008","4.850679397583008"
"6618","4.96240234375","4.96240234375","4.96240234375"
"6619","5.831131458282471","5.831131458282471","5.831131458282471"
"6620","5.785898685455322","5.785898685455322","5.785898685455322"
"6621","5.3008036613464355","5.3008036613464355","5.3008036613464355"
"6622","4.055477619171143","4.055477619171143","4.055477619171143"
"6623","5.7371368408203125","5.7371368408203125","5.7371368408203125"
"6624","4.528472423553467","4.528472423553467","4.528472423553467"
"6625","4.564631462097168","4.564631462097168","4.564631462097168"
"6626","4.765349864959717","4.765349864959717","4.765349864959717"
"6627","5.0575408935546875","5.0575408935546875","5.0575408935546875"
"6628","4.174834728240967","4.174834728240967","4.174834728240967"
"6629","4.638752460479736","4.638752460479736","4.638752460479736"
"6630","4.478913307189941","4.478913307189941","4.478913307189941"
"6631","5.468563079833984","5.468563079833984","5.468563079833984"
"6632","4.811167240142822","4.811167240142822","4.811167240142822"
"6633","4.627008438110352","4.627008438110352","4.627008438110352"
"6634","4.73743200302124","4.73743200302124","4.73743200302124"
"6635","5.042274475097656","5.042274475097656","5.042274475097656"
"6636","4.745004177093506","4.745004177093506","4.745004177093506"
"6637","5.619404315948486","5.619404315948486","5.619404315948486"
"6638","5.272627830505371","5.272627830505371","5.272627830505371"
"6639","5.292351722717285","5.292351722717285","5.292351722717285"
"6640","4.412145137786865","4.412145137786865","4.412145137786865"
"6641","4.658295154571533","4.658295154571533","4.658295154571533"
"6642","4.575216770172119","4.575216770172119","4.575216770172119"
"6643","4.462002277374268","4.462002277374268","4.462002277374268"
"6644","5.409646511077881","5.409646511077881","5.409646511077881"
"6645","4.772359371185303","4.772359371185303","4.772359371185303"
"6646","4.967573642730713","4.967573642730713","4.967573642730713"
"6647","4.934271335601807","4.934271335601807","4.934271335601807"
"6648","4.99402379989624","4.99402379989624","4.99402379989624"
"6649","5.098020553588867","5.098020553588867","5.098020553588867"
"6650","5.0765604972839355","5.0765604972839355","5.0765604972839355"
"6651","4.962069034576416","4.962069034576416","4.962069034576416"
"6652","5.090994358062744","5.090994358062744","5.090994358062744"
"6653","4.677982807159424","4.677982807159424","4.677982807159424"
"6654","5.953293323516846","5.953293323516846","5.953293323516846"
"6655","4.7430291175842285","4.7430291175842285","4.7430291175842285"
"6656","5.150677680969238","5.150677680969238","5.150677680969238"
"6657","4.174412250518799","4.174412250518799","4.174412250518799"
"6658","5.142628192901611","5.142628192901611","5.142628192901611"
"6659","4.387279510498047","4.387279510498047","4.387279510498047"
"6660","4.761427402496338","4.761427402496338","4.761427402496338"
"6661","4.9385457038879395","4.9385457038879395","4.9385457038879395"
"6662","5.230449676513672","5.230449676513672","5.230449676513672"
"6663","4.5062994956970215","4.5062994956970215","4.5062994956970215"
"6664","5.653729438781738","5.653729438781738","5.653729438781738"
"6665","4.8937506675720215","4.8937506675720215","4.8937506675720215"
"6666","5.014433860778809","5.014433860778809","5.014433860778809"
"6667","4.747940540313721","4.747940540313721","4.747940540313721"
"6668","4.528103351593018","4.528103351593018","4.528103351593018"
"6669","5.20577335357666","5.20577335357666","5.20577335357666"
"6670","5.81673526763916","5.81673526763916","5.81673526763916"
"6671","4.001241207122803","4.001241207122803","4.001241207122803"
"6672","4.694030284881592","4.694030284881592","4.694030284881592"
"6673","5.040391445159912","5.040391445159912","5.040391445159912"
"6674","4.370689868927002","4.370689868927002","4.370689868927002"
"6675","5.775156497955322","5.775156497955322","5.775156497955322"
"6676","4.502036094665527","4.502036094665527","4.502036094665527"
"6677","5.0551371574401855","5.0551371574401855","5.0551371574401855"
"6678","4.317764759063721","4.317764759063721","4.317764759063721"
"6679","4.889932632446289","4.889932632446289","4.889932632446289"
"6680","4.733143329620361","4.733143329620361","4.733143329620361"
"6681","3.896724224090576","3.896724224090576","3.896724224090576"
"6682","5.333081245422363","5.333081245422363","5.333081245422363"
"6683","4.795935153961182","4.795935153961182","4.795935153961182"
"6684","4.613015174865723","4.613015174865723","4.613015174865723"
"6685","5.864264488220215","5.864264488220215","5.864264488220215"
"6686","4.829946041107178","4.829946041107178","4.829946041107178"
"6687","5.186295032501221","5.186295032501221","5.186295032501221"
"6688","4.742336273193359","4.742336273193359","4.742336273193359"
"6689","5.602968692779541","5.602968692779541","5.602968692779541"
"6690","4.87784481048584","4.87784481048584","4.87784481048584"
"6691","4.586048603057861","4.586048603057861","4.586048603057861"
"6692","5.501256942749023","5.501256942749023","5.501256942749023"
"6693","5.25846529006958","5.25846529006958","5.25846529006958"
"6694","5.613521099090576","5.613521099090576","5.613521099090576"
"6695","5.351290702819824","5.351290702819824","5.351290702819824"
"6696","5.487475872039795","5.487475872039795","5.487475872039795"
"6697","5.566035270690918","5.566035270690918","5.566035270690918"
"6698","5.053399085998535","5.053399085998535","5.053399085998535"
"6699","4.9848551750183105","4.9848551750183105","4.9848551750183105"
"6700","4.342103004455566","4.342103004455566","4.342103004455566"
"6701","4.525423526763916","4.525423526763916","4.525423526763916"
"6702","4.463541030883789","4.463541030883789","4.463541030883789"
"6703","4.909205436706543","4.909205436706543","4.909205436706543"
"6704","5.9733428955078125","5.9733428955078125","5.9733428955078125"
"6705","4.693786144256592","4.693786144256592","4.693786144256592"
"6706","4.713331699371338","4.713331699371338","4.713331699371338"
"6707","4.7331767082214355","4.7331767082214355","4.7331767082214355"
"6708","5.628836154937744","5.628836154937744","5.628836154937744"
"6709","5.101980686187744","5.101980686187744","5.101980686187744"
"6710","4.862916946411133","4.862916946411133","4.862916946411133"
"6711","5.194565296173096","5.194565296173096","5.194565296173096"
"6712","5.157903671264648","5.157903671264648","5.157903671264648"
"6713","5.36029577255249","5.36029577255249","5.36029577255249"
"6714","4.633620738983154","4.633620738983154","4.633620738983154"
"6715","5.534841537475586","5.534841537475586","5.534841537475586"
"6716","4.828343391418457","4.828343391418457","4.828343391418457"
"6717","4.274198055267334","4.274198055267334","4.274198055267334"
"6718","4.533313751220703","4.533313751220703","4.533313751220703"
"6719","4.542682647705078","4.542682647705078","4.542682647705078"
"6720","4.114438533782959","4.114438533782959","4.114438533782959"
"6721","4.727225303649902","4.727225303649902","4.727225303649902"
"6722","5.202773571014404","5.202773571014404","5.202773571014404"
"6723","4.135515213012695","4.135515213012695","4.135515213012695"
"6724","5.006148338317871","5.006148338317871","5.006148338317871"
"6725","4.948709011077881","4.948709011077881","4.948709011077881"
"6726","4.753204822540283","4.753204822540283","4.753204822540283"
"6727","4.057590961456299","4.057590961456299","4.057590961456299"
"6728","4.827497959136963","4.827497959136963","4.827497959136963"
"6729","4.767333030700684","4.767333030700684","4.767333030700684"
"6730","4.912800312042236","4.912800312042236","4.912800312042236"
"6731","4.645246982574463","4.645246982574463","4.645246982574463"
"6732","4.8071112632751465","4.8071112632751465","4.8071112632751465"
"6733","4.7915239334106445","4.7915239334106445","4.7915239334106445"
"6734","4.871811389923096","4.871811389923096","4.871811389923096"
"6735","5.806159019470215","5.806159019470215","5.806159019470215"
"6736","3.9135031700134277","3.9135031700134277","3.9135031700134277"
"6737","3.8213040828704834","3.8213040828704834","3.8213040828704834"
"6738","4.117402076721191","4.117402076721191","4.117402076721191"
"6739","5.457377910614014","5.457377910614014","5.457377910614014"
"6740","5.800793170928955","5.800793170928955","5.800793170928955"
"6741","5.521838665008545","5.521838665008545","5.521838665008545"
"6742","4.690514087677002","4.690514087677002","4.690514087677002"
"6743","5.592949867248535","5.592949867248535","5.592949867248535"
"6744","4.806053638458252","4.806053638458252","4.806053638458252"
"6745","5.4832563400268555","5.4832563400268555","5.4832563400268555"
"6746","5.323421001434326","5.323421001434326","5.323421001434326"
"6747","4.67353630065918","4.67353630065918","4.67353630065918"
"6748","4.551080703735352","4.551080703735352","4.551080703735352"
"6749","4.328663349151611","4.328663349151611","4.328663349151611"
"6750","5.54988956451416","5.54988956451416","5.54988956451416"
"6751","4.572638034820557","4.572638034820557","4.572638034820557"
"6752","4.3811492919921875","4.3811492919921875","4.3811492919921875"
"6753","4.958673477172852","4.958673477172852","4.958673477172852"
"6754","5.308195114135742","5.308195114135742","5.308195114135742"
"6755","4.872114658355713","4.872114658355713","4.872114658355713"
"6756","4.638530731201172","4.638530731201172","4.638530731201172"
"6757","5.447686672210693","5.447686672210693","5.447686672210693"
"6758","5.636542320251465","5.636542320251465","5.636542320251465"
"6759","4.553809642791748","4.553809642791748","4.553809642791748"
"6760","4.912481307983398","4.912481307983398","4.912481307983398"
"6761","4.825478553771973","4.825478553771973","4.825478553771973"
"6762","4.992127418518066","4.992127418518066","4.992127418518066"
"6763","4.1538591384887695","4.1538591384887695","4.1538591384887695"
"6764","5.145069122314453","5.145069122314453","5.145069122314453"
"6765","4.938078880310059","4.938078880310059","4.938078880310059"
"6766","4.7532243728637695","4.7532243728637695","4.7532243728637695"
"6767","4.630582809448242","4.630582809448242","4.630582809448242"
"6768","4.916685104370117","4.916685104370117","4.916685104370117"
"6769","4.780618667602539","4.780618667602539","4.780618667602539"
"6770","4.526226997375488","4.526226997375488","4.526226997375488"
"6771","4.05976676940918","4.05976676940918","4.05976676940918"
"6772","4.89335823059082","4.89335823059082","4.89335823059082"
"6773","4.788767337799072","4.788767337799072","4.788767337799072"
"6774","4.8647565841674805","4.8647565841674805","4.8647565841674805"
"6775","5.083037376403809","5.083037376403809","5.083037376403809"
"6776","4.860685348510742","4.860685348510742","4.860685348510742"
"6777","5.282113075256348","5.282113075256348","5.282113075256348"
"6778","5.576759338378906","5.576759338378906","5.576759338378906"
"6779","4.856347560882568","4.856347560882568","4.856347560882568"
"6780","5.741770267486572","5.741770267486572","5.741770267486572"
"6781","4.985515594482422","4.985515594482422","4.985515594482422"
"6782","5.644761562347412","5.644761562347412","5.644761562347412"
"6783","4.948177337646484","4.948177337646484","4.948177337646484"
"6784","5.2320146560668945","5.2320146560668945","5.2320146560668945"
"6785","5.424419403076172","5.424419403076172","5.424419403076172"
"6786","4.847210884094238","4.847210884094238","4.847210884094238"
"6787","4.184688091278076","4.184688091278076","4.184688091278076"
"6788","4.923789024353027","4.923789024353027","4.923789024353027"
"6789","5.8340959548950195","5.8340959548950195","5.8340959548950195"
"6790","4.575239181518555","4.575239181518555","4.575239181518555"
"6791","4.762841701507568","4.762841701507568","4.762841701507568"
"6792","4.713401794433594","4.713401794433594","4.713401794433594"
"6793","4.796224117279053","4.796224117279053","4.796224117279053"
"6794","5.084621429443359","5.084621429443359","5.084621429443359"
"6795","4.327117919921875","4.327117919921875","4.327117919921875"
"6796","4.492225646972656","4.492225646972656","4.492225646972656"
"6797","4.708869934082031","4.708869934082031","4.708869934082031"
"6798","4.999567985534668","4.999567985534668","4.999567985534668"
"6799","6.355433464050293","6.355433464050293","6.355433464050293"
"6800","4.693765163421631","4.693765163421631","4.693765163421631"
"6801","5.4139227867126465","5.4139227867126465","5.4139227867126465"
"6802","4.814909934997559","4.814909934997559","4.814909934997559"
"6803","5.221765518188477","5.221765518188477","5.221765518188477"
"6804","4.765058994293213","4.765058994293213","4.765058994293213"
"6805","4.7671709060668945","4.7671709060668945","4.7671709060668945"
"6806","4.791527271270752","4.791527271270752","4.791527271270752"
"6807","4.904862403869629","4.904862403869629","4.904862403869629"
"6808","4.988941192626953","4.988941192626953","4.988941192626953"
"6809","5.3747735023498535","5.3747735023498535","5.3747735023498535"
"6810","4.471998691558838","4.471998691558838","4.471998691558838"
"6811","5.043177127838135","5.043177127838135","5.043177127838135"
"6812","4.4938764572143555","4.4938764572143555","4.4938764572143555"
"6813","4.919271945953369","4.919271945953369","4.919271945953369"
"6814","5.790916442871094","5.790916442871094","5.790916442871094"
"6815","5.536498546600342","5.536498546600342","5.536498546600342"
"6816","5.469248294830322","5.469248294830322","5.469248294830322"
"6817","5.352299690246582","5.352299690246582","5.352299690246582"
"6818","5.893963813781738","5.893963813781738","5.893963813781738"
"6819","4.708226680755615","4.708226680755615","4.708226680755615"
"6820","5.2607421875","5.2607421875","5.2607421875"
"6821","4.920668601989746","4.920668601989746","4.920668601989746"
"6822","4.89561128616333","4.89561128616333","4.89561128616333"
"6823","5.0578131675720215","5.0578131675720215","5.0578131675720215"
"6824","6.158366680145264","6.158366680145264","6.158366680145264"
"6825","5.102497100830078","5.102497100830078","5.102497100830078"
"6826","4.589536666870117","4.589536666870117","4.589536666870117"
"6827","5.118275165557861","5.118275165557861","5.118275165557861"
"6828","5.037806510925293","5.037806510925293","5.037806510925293"
"6829","5.126361846923828","5.126361846923828","5.126361846923828"
"6830","4.943190097808838","4.943190097808838","4.943190097808838"
"6831","4.613922595977783","4.613922595977783","4.613922595977783"
"6832","5.126828670501709","5.126828670501709","5.126828670501709"
"6833","5.004598140716553","5.004598140716553","5.004598140716553"
"6834","4.528290748596191","4.528290748596191","4.528290748596191"
"6835","5.5090837478637695","5.5090837478637695","5.5090837478637695"
"6836","5.2826409339904785","5.2826409339904785","5.2826409339904785"
"6837","4.796140670776367","4.796140670776367","4.796140670776367"
"6838","4.603565216064453","4.603565216064453","4.603565216064453"
"6839","4.761960983276367","4.761960983276367","4.761960983276367"
"6840","4.689182758331299","4.689182758331299","4.689182758331299"
"6841","3.7552032470703125","3.7552032470703125","3.7552032470703125"
"6842","5.254490375518799","5.254490375518799","5.254490375518799"
"6843","5.020452499389648","5.020452499389648","5.020452499389648"
"6844","4.519467830657959","4.519467830657959","4.519467830657959"
"6845","4.461902141571045","4.461902141571045","4.461902141571045"
"6846","4.861362457275391","4.861362457275391","4.861362457275391"
"6847","5.492961883544922","5.492961883544922","5.492961883544922"
"6848","4.92132043838501","4.92132043838501","4.92132043838501"
"6849","5.553166389465332","5.553166389465332","5.553166389465332"
"6850","5.520030498504639","5.520030498504639","5.520030498504639"
"6851","4.588456153869629","4.588456153869629","4.588456153869629"
"6852","4.712624549865723","4.712624549865723","4.712624549865723"
"6853","5.41163969039917","5.41163969039917","5.41163969039917"
"6854","4.832054615020752","4.832054615020752","4.832054615020752"
"6855","4.586078643798828","4.586078643798828","4.586078643798828"
"6856","4.538434028625488","4.538434028625488","4.538434028625488"
"6857","4.9528985023498535","4.9528985023498535","4.9528985023498535"
"6858","5.160583972930908","5.160583972930908","5.160583972930908"
"6859","4.361915111541748","4.361915111541748","4.361915111541748"
"6860","4.944120407104492","4.944120407104492","4.944120407104492"
"6861","5.369389057159424","5.369389057159424","5.369389057159424"
"6862","4.908259391784668","4.908259391784668","4.908259391784668"
"6863","4.536795139312744","4.536795139312744","4.536795139312744"
"6864","5.3272600173950195","5.3272600173950195","5.3272600173950195"
"6865","4.740237712860107","4.740237712860107","4.740237712860107"
"6866","4.82298469543457","4.82298469543457","4.82298469543457"
"6867","4.816616535186768","4.816616535186768","4.816616535186768"
"6868","5.4611496925354","5.4611496925354","5.4611496925354"
"6869","3.9358606338500977","3.9358606338500977","3.9358606338500977"
"6870","5.498981475830078","5.498981475830078","5.498981475830078"
"6871","4.5389509201049805","4.5389509201049805","4.5389509201049805"
"6872","5.975966930389404","5.975966930389404","5.975966930389404"
"6873","4.343276023864746","4.343276023864746","4.343276023864746"
"6874","4.5744404792785645","4.5744404792785645","4.5744404792785645"
"6875","4.995929718017578","4.995929718017578","4.995929718017578"
"6876","4.17659330368042","4.17659330368042","4.17659330368042"
"6877","4.815663814544678","4.815663814544678","4.815663814544678"
"6878","4.672055721282959","4.672055721282959","4.672055721282959"
"6879","6.01222562789917","6.01222562789917","6.01222562789917"
"6880","5.407069206237793","5.407069206237793","5.407069206237793"
"6881","4.687473773956299","4.687473773956299","4.687473773956299"
"6882","5.253032207489014","5.253032207489014","5.253032207489014"
"6883","5.1181321144104","5.1181321144104","5.1181321144104"
"6884","4.659783363342285","4.659783363342285","4.659783363342285"
"6885","4.3493852615356445","4.3493852615356445","4.3493852615356445"
"6886","5.303001880645752","5.303001880645752","5.303001880645752"
"6887","4.433004856109619","4.433004856109619","4.433004856109619"
"6888","4.568633079528809","4.568633079528809","4.568633079528809"
"6889","5.10624885559082","5.10624885559082","5.10624885559082"
"6890","4.916543483734131","4.916543483734131","4.916543483734131"
"6891","5.291698932647705","5.291698932647705","5.291698932647705"
"6892","5.690887451171875","5.690887451171875","5.690887451171875"
"6893","3.939866065979004","3.939866065979004","3.939866065979004"
"6894","5.2753071784973145","5.2753071784973145","5.2753071784973145"
"6895","4.983458518981934","4.983458518981934","4.983458518981934"
"6896","4.714713096618652","4.714713096618652","4.714713096618652"
"6897","5.420739650726318","5.420739650726318","5.420739650726318"
"6898","5.000491619110107","5.000491619110107","5.000491619110107"
"6899","5.169379711151123","5.169379711151123","5.169379711151123"
"6900","4.792810916900635","4.792810916900635","4.792810916900635"
"6901","4.770052433013916","4.770052433013916","4.770052433013916"
"6902","4.395120620727539","4.395120620727539","4.395120620727539"
"6903","5.441409111022949","5.441409111022949","5.441409111022949"
"6904","5.089474201202393","5.089474201202393","5.089474201202393"
"6905","5.037385940551758","5.037385940551758","5.037385940551758"
"6906","4.533783912658691","4.533783912658691","4.533783912658691"
"6907","4.32908821105957","4.32908821105957","4.32908821105957"
"6908","4.80104398727417","4.80104398727417","4.80104398727417"
"6909","5.130666255950928","5.130666255950928","5.130666255950928"
"6910","4.921827793121338","4.921827793121338","4.921827793121338"
"6911","5.687256813049316","5.687256813049316","5.687256813049316"
"6912","4.572605609893799","4.572605609893799","4.572605609893799"
"6913","4.601139545440674","4.601139545440674","4.601139545440674"
"6914","5.402591705322266","5.402591705322266","5.402591705322266"
"6915","5.818485736846924","5.818485736846924","5.818485736846924"
"6916","3.5964179039001465","3.5964179039001465","3.5964179039001465"
"6917","5.1032280921936035","5.1032280921936035","5.1032280921936035"
"6918","5.408658027648926","5.408658027648926","5.408658027648926"
"6919","4.812488555908203","4.812488555908203","4.812488555908203"
"6920","4.5146164894104","4.5146164894104","4.5146164894104"
"6921","5.5822834968566895","5.5822834968566895","5.5822834968566895"
"6922","4.605912208557129","4.605912208557129","4.605912208557129"
"6923","4.891818523406982","4.891818523406982","4.891818523406982"
"6924","5.085620403289795","5.085620403289795","5.085620403289795"
"6925","4.770496845245361","4.770496845245361","4.770496845245361"
"6926","4.95690393447876","4.95690393447876","4.95690393447876"
"6927","6.0034027099609375","6.0034027099609375","6.0034027099609375"
"6928","4.3332200050354","4.3332200050354","4.3332200050354"
"6929","5.164451599121094","5.164451599121094","5.164451599121094"
"6930","4.212937355041504","4.212937355041504","4.212937355041504"
"6931","4.971555709838867","4.971555709838867","4.971555709838867"
"6932","5.372277736663818","5.372277736663818","5.372277736663818"
"6933","4.568586349487305","4.568586349487305","4.568586349487305"
"6934","4.779484272003174","4.779484272003174","4.779484272003174"
"6935","4.475576877593994","4.475576877593994","4.475576877593994"
"6936","5.422961235046387","5.422961235046387","5.422961235046387"
"6937","5.656398296356201","5.656398296356201","5.656398296356201"
"6938","4.592361927032471","4.592361927032471","4.592361927032471"
"6939","5.286481857299805","5.286481857299805","5.286481857299805"
"6940","5.371004104614258","5.371004104614258","5.371004104614258"
"6941","4.5844879150390625","4.5844879150390625","4.5844879150390625"
"6942","5.032464981079102","5.032464981079102","5.032464981079102"
"6943","4.512109279632568","4.512109279632568","4.512109279632568"
"6944","4.988802433013916","4.988802433013916","4.988802433013916"
"6945","5.127711296081543","5.127711296081543","5.127711296081543"
"6946","4.428631782531738","4.428631782531738","4.428631782531738"
"6947","4.459775447845459","4.459775447845459","4.459775447845459"
"6948","5.518504619598389","5.518504619598389","5.518504619598389"
"6949","4.506680965423584","4.506680965423584","4.506680965423584"
"6950","4.8916544914245605","4.8916544914245605","4.8916544914245605"
"6951","5.665862083435059","5.665862083435059","5.665862083435059"
"6952","4.85043478012085","4.85043478012085","4.85043478012085"
"6953","4.8518171310424805","4.8518171310424805","4.8518171310424805"
"6954","4.689691066741943","4.689691066741943","4.689691066741943"
"6955","4.086359977722168","4.086359977722168","4.086359977722168"
"6956","4.596760272979736","4.596760272979736","4.596760272979736"
"6957","4.607489585876465","4.607489585876465","4.607489585876465"
"6958","5.387482643127441","5.387482643127441","5.387482643127441"
"6959","4.559304237365723","4.559304237365723","4.559304237365723"
"6960","4.0493693351745605","4.0493693351745605","4.0493693351745605"
"6961","5.090869426727295","5.090869426727295","5.090869426727295"
"6962","4.441451549530029","4.441451549530029","4.441451549530029"
"6963","5.240489482879639","5.240489482879639","5.240489482879639"
"6964","5.65990686416626","5.65990686416626","5.65990686416626"
"6965","5.259941101074219","5.259941101074219","5.259941101074219"
"6966","5.699373245239258","5.699373245239258","5.699373245239258"
"6967","4.724731922149658","4.724731922149658","4.724731922149658"
"6968","5.064240455627441","5.064240455627441","5.064240455627441"
"6969","4.774435520172119","4.774435520172119","4.774435520172119"
"6970","4.552435874938965","4.552435874938965","4.552435874938965"
"6971","4.344565391540527","4.344565391540527","4.344565391540527"
"6972","4.789637088775635","4.789637088775635","4.789637088775635"
"6973","5.004752159118652","5.004752159118652","5.004752159118652"
"6974","4.58588981628418","4.58588981628418","4.58588981628418"
"6975","5.242344856262207","5.242344856262207","5.242344856262207"
"6976","4.744989395141602","4.744989395141602","4.744989395141602"
"6977","5.02291202545166","5.02291202545166","5.02291202545166"
"6978","5.89058780670166","5.89058780670166","5.89058780670166"
"6979","5.081327438354492","5.081327438354492","5.081327438354492"
"6980","5.347125053405762","5.347125053405762","5.347125053405762"
"6981","4.803808689117432","4.803808689117432","4.803808689117432"
"6982","6.125864028930664","6.125864028930664","6.125864028930664"
"6983","4.115705966949463","4.115705966949463","4.115705966949463"
"6984","5.273197174072266","5.273197174072266","5.273197174072266"
"6985","5.1890764236450195","5.1890764236450195","5.1890764236450195"
"6986","5.028470516204834","5.028470516204834","5.028470516204834"
"6987","5.227381229400635","5.227381229400635","5.227381229400635"
"6988","4.392530918121338","4.392530918121338","4.392530918121338"
"6989","4.454653739929199","4.454653739929199","4.454653739929199"
"6990","5.401487350463867","5.401487350463867","5.401487350463867"
"6991","5.409183502197266","5.409183502197266","5.409183502197266"
"6992","4.422602653503418","4.422602653503418","4.422602653503418"
"6993","6.053045749664307","6.053045749664307","6.053045749664307"
"6994","5.050330638885498","5.050330638885498","5.050330638885498"
"6995","4.866912841796875","4.866912841796875","4.866912841796875"
"6996","4.48250150680542","4.48250150680542","4.48250150680542"
"6997","4.25855016708374","4.25855016708374","4.25855016708374"
"6998","5.523888111114502","5.523888111114502","5.523888111114502"
"6999","4.6427083015441895","4.6427083015441895","4.6427083015441895"
"7000","4.125098705291748","4.125098705291748","4.125098705291748"
"7001","4.384537220001221","4.384537220001221","4.384537220001221"
"7002","4.908148765563965","4.908148765563965","4.908148765563965"
"7003","5.064808368682861","5.064808368682861","5.064808368682861"
"7004","4.529494762420654","4.529494762420654","4.529494762420654"
"7005","4.700815677642822","4.700815677642822","4.700815677642822"
"7006","5.353268146514893","5.353268146514893","5.353268146514893"
"7007","5.074461460113525","5.074461460113525","5.074461460113525"
"7008","4.6510419845581055","4.6510419845581055","4.6510419845581055"
"7009","5.289093971252441","5.289093971252441","5.289093971252441"
"7010","5.33591890335083","5.33591890335083","5.33591890335083"
"7011","5.199610710144043","5.199610710144043","5.199610710144043"
"7012","5.3412885665893555","5.3412885665893555","5.3412885665893555"
"7013","4.328737258911133","4.328737258911133","4.328737258911133"
"7014","5.4233078956604","5.4233078956604","5.4233078956604"
"7015","4.864803791046143","4.864803791046143","4.864803791046143"
"7016","4.89800500869751","4.89800500869751","4.89800500869751"
"7017","4.513669490814209","4.513669490814209","4.513669490814209"
"7018","4.566662311553955","4.566662311553955","4.566662311553955"
"7019","4.918217182159424","4.918217182159424","4.918217182159424"
"7020","5.624231815338135","5.624231815338135","5.624231815338135"
"7021","4.588774681091309","4.588774681091309","4.588774681091309"
"7022","4.958939552307129","4.958939552307129","4.958939552307129"
"7023","5.0868072509765625","5.0868072509765625","5.0868072509765625"
"7024","4.429999828338623","4.429999828338623","4.429999828338623"
"7025","5.355501651763916","5.355501651763916","5.355501651763916"
"7026","4.841763973236084","4.841763973236084","4.841763973236084"
"7027","4.583895683288574","4.583895683288574","4.583895683288574"
"7028","5.789386749267578","5.789386749267578","5.789386749267578"
"7029","4.001107692718506","4.001107692718506","4.001107692718506"
"7030","5.971964359283447","5.971964359283447","5.971964359283447"
"7031","7.117374420166016","7.117374420166016","7.117374420166016"
"7032","5.546952247619629","5.546952247619629","5.546952247619629"
"7033","4.500382900238037","4.500382900238037","4.500382900238037"
"7034","4.83681583404541","4.83681583404541","4.83681583404541"
"7035","4.896325588226318","4.896325588226318","4.896325588226318"
"7036","4.506985187530518","4.506985187530518","4.506985187530518"
"7037","3.9881927967071533","3.9881927967071533","3.9881927967071533"
"7038","5.201476097106934","5.201476097106934","5.201476097106934"
"7039","4.436583995819092","4.436583995819092","4.436583995819092"
"7040","4.917364120483398","4.917364120483398","4.917364120483398"
"7041","4.660701274871826","4.660701274871826","4.660701274871826"
"7042","5.525081634521484","5.525081634521484","5.525081634521484"
"7043","4.966860294342041","4.966860294342041","4.966860294342041"
"7044","5.083816051483154","5.083816051483154","5.083816051483154"
"7045","4.659211158752441","4.659211158752441","4.659211158752441"
"7046","3.7735230922698975","3.7735230922698975","3.7735230922698975"
"7047","5.2596282958984375","5.2596282958984375","5.2596282958984375"
"7048","4.42039155960083","4.42039155960083","4.42039155960083"
"7049","5.313575744628906","5.313575744628906","5.313575744628906"
"7050","4.5913496017456055","4.5913496017456055","4.5913496017456055"
"7051","4.772834777832031","4.772834777832031","4.772834777832031"
"7052","4.810522556304932","4.810522556304932","4.810522556304932"
"7053","4.896849632263184","4.896849632263184","4.896849632263184"
"7054","4.722965717315674","4.722965717315674","4.722965717315674"
"7055","5.195865154266357","5.195865154266357","5.195865154266357"
"7056","5.163412570953369","5.163412570953369","5.163412570953369"
"7057","4.831037998199463","4.831037998199463","4.831037998199463"
"7058","4.2293291091918945","4.2293291091918945","4.2293291091918945"
"7059","5.511005878448486","5.511005878448486","5.511005878448486"
"7060","4.724483489990234","4.724483489990234","4.724483489990234"
"7061","4.327678680419922","4.327678680419922","4.327678680419922"
"7062","4.216407775878906","4.216407775878906","4.216407775878906"
"7063","4.629099369049072","4.629099369049072","4.629099369049072"
"7064","6.6175150871276855","6.6175150871276855","6.6175150871276855"
"7065","4.981431007385254","4.981431007385254","4.981431007385254"
"7066","5.691222667694092","5.691222667694092","5.691222667694092"
"7067","4.854053497314453","4.854053497314453","4.854053497314453"
"7068","4.65358829498291","4.65358829498291","4.65358829498291"
"7069","4.476174831390381","4.476174831390381","4.476174831390381"
"7070","5.619074821472168","5.619074821472168","5.619074821472168"
"7071","4.742199897766113","4.742199897766113","4.742199897766113"
"7072","4.7185468673706055","4.7185468673706055","4.7185468673706055"
"7073","5.698236465454102","5.698236465454102","5.698236465454102"
"7074","5.311233043670654","5.311233043670654","5.311233043670654"
"7075","5.515015125274658","5.515015125274658","5.515015125274658"
"7076","4.601803302764893","4.601803302764893","4.601803302764893"
"7077","5.234426975250244","5.234426975250244","5.234426975250244"
"7078","4.632961273193359","4.632961273193359","4.632961273193359"
"7079","4.882418632507324","4.882418632507324","4.882418632507324"
"7080","4.956052303314209","4.956052303314209","4.956052303314209"
"7081","5.469836235046387","5.469836235046387","5.469836235046387"
"7082","5.172677040100098","5.172677040100098","5.172677040100098"
"7083","5.372951030731201","5.372951030731201","5.372951030731201"
"7084","4.646963119506836","4.646963119506836","4.646963119506836"
"7085","5.1286187171936035","5.1286187171936035","5.1286187171936035"
"7086","4.719967365264893","4.719967365264893","4.719967365264893"
"7087","5.009951114654541","5.009951114654541","5.009951114654541"
"7088","5.10589075088501","5.10589075088501","5.10589075088501"
"7089","4.653369426727295","4.653369426727295","4.653369426727295"
"7090","4.885986804962158","4.885986804962158","4.885986804962158"
"7091","4.20914888381958","4.20914888381958","4.20914888381958"
"7092","4.823327541351318","4.823327541351318","4.823327541351318"
"7093","4.380710601806641","4.380710601806641","4.380710601806641"
"7094","5.723844051361084","5.723844051361084","5.723844051361084"
"7095","4.617551326751709","4.617551326751709","4.617551326751709"
"7096","5.9016642570495605","5.9016642570495605","5.9016642570495605"
"7097","4.97546911239624","4.97546911239624","4.97546911239624"
"7098","4.4900336265563965","4.4900336265563965","4.4900336265563965"
"7099","5.652498722076416","5.652498722076416","5.652498722076416"
"7100","5.792016983032227","5.792016983032227","5.792016983032227"
"7101","4.5944504737854","4.5944504737854","4.5944504737854"
"7102","5.257415294647217","5.257415294647217","5.257415294647217"
"7103","5.11842679977417","5.11842679977417","5.11842679977417"
"7104","4.820712089538574","4.820712089538574","4.820712089538574"
"7105","4.542420864105225","4.542420864105225","4.542420864105225"
"7106","5.069301128387451","5.069301128387451","5.069301128387451"
"7107","4.237853050231934","4.237853050231934","4.237853050231934"
"7108","5.253444671630859","5.253444671630859","5.253444671630859"
"7109","5.086689472198486","5.086689472198486","5.086689472198486"
"7110","4.615584373474121","4.615584373474121","4.615584373474121"
"7111","4.98938512802124","4.98938512802124","4.98938512802124"
"7112","5.1767258644104","5.1767258644104","5.1767258644104"
"7113","5.968393325805664","5.968393325805664","5.968393325805664"
"7114","5.607649803161621","5.607649803161621","5.607649803161621"
"7115","5.419316291809082","5.419316291809082","5.419316291809082"
"7116","6.088623046875","6.088623046875","6.088623046875"
"7117","4.4190545082092285","4.4190545082092285","4.4190545082092285"
"7118","5.823019981384277","5.823019981384277","5.823019981384277"
"7119","5.804393291473389","5.804393291473389","5.804393291473389"
"7120","4.594115734100342","4.594115734100342","4.594115734100342"
"7121","5.022595405578613","5.022595405578613","5.022595405578613"
"7122","4.754012584686279","4.754012584686279","4.754012584686279"
"7123","5.349579334259033","5.349579334259033","5.349579334259033"
"7124","4.228077411651611","4.228077411651611","4.228077411651611"
"7125","4.977675437927246","4.977675437927246","4.977675437927246"
"7126","4.581441402435303","4.581441402435303","4.581441402435303"
"7127","5.2569499015808105","5.2569499015808105","5.2569499015808105"
"7128","4.547112464904785","4.547112464904785","4.547112464904785"
"7129","4.443479061126709","4.443479061126709","4.443479061126709"
"7130","4.699084758758545","4.699084758758545","4.699084758758545"
"7131","4.359180927276611","4.359180927276611","4.359180927276611"
"7132","4.300604343414307","4.300604343414307","4.300604343414307"
"7133","5.127469062805176","5.127469062805176","5.127469062805176"
"7134","5.446744918823242","5.446744918823242","5.446744918823242"
"7135","5.618378639221191","5.618378639221191","5.618378639221191"
"7136","4.560723304748535","4.560723304748535","4.560723304748535"
"7137","5.0972981452941895","5.0972981452941895","5.0972981452941895"
"7138","4.5373430252075195","4.5373430252075195","4.5373430252075195"
"7139","4.99777889251709","4.99777889251709","4.99777889251709"
"7140","5.52484655380249","5.52484655380249","5.52484655380249"
"7141","4.839528560638428","4.839528560638428","4.839528560638428"
"7142","5.438961505889893","5.438961505889893","5.438961505889893"
"7143","4.360222816467285","4.360222816467285","4.360222816467285"
"7144","5.305254936218262","5.305254936218262","5.305254936218262"
"7145","4.1486639976501465","4.1486639976501465","4.1486639976501465"
"7146","4.959296703338623","4.959296703338623","4.959296703338623"
"7147","4.936493396759033","4.936493396759033","4.936493396759033"
"7148","5.348175525665283","5.348175525665283","5.348175525665283"
"7149","4.48464298248291","4.48464298248291","4.48464298248291"
"7150","5.771795749664307","5.771795749664307","5.771795749664307"
"7151","6.1199822425842285","6.1199822425842285","6.1199822425842285"
"7152","5.097434997558594","5.097434997558594","5.097434997558594"
"7153","4.865917205810547","4.865917205810547","4.865917205810547"
"7154","5.329867839813232","5.329867839813232","5.329867839813232"
"7155","4.625913619995117","4.625913619995117","4.625913619995117"
"7156","5.177828788757324","5.177828788757324","5.177828788757324"
"7157","4.4874749183654785","4.4874749183654785","4.4874749183654785"
"7158","4.581192493438721","4.581192493438721","4.581192493438721"
"7159","5.084862232208252","5.084862232208252","5.084862232208252"
"7160","4.429098606109619","4.429098606109619","4.429098606109619"
"7161","5.157103538513184","5.157103538513184","5.157103538513184"
"7162","4.5103983879089355","4.5103983879089355","4.5103983879089355"
"7163","5.1066060066223145","5.1066060066223145","5.1066060066223145"
"7164","4.872057914733887","4.872057914733887","4.872057914733887"
"7165","5.154166221618652","5.154166221618652","5.154166221618652"
"7166","4.7820563316345215","4.7820563316345215","4.7820563316345215"
"7167","6.047290325164795","6.047290325164795","6.047290325164795"
"7168","4.953904628753662","4.953904628753662","4.953904628753662"
"7169","5.350442886352539","5.350442886352539","5.350442886352539"
"7170","4.493161201477051","4.493161201477051","4.493161201477051"
"7171","4.462235450744629","4.462235450744629","4.462235450744629"
"7172","5.363071441650391","5.363071441650391","5.363071441650391"
"7173","4.894953727722168","4.894953727722168","4.894953727722168"
"7174","4.4702677726745605","4.4702677726745605","4.4702677726745605"
"7175","5.394473075866699","5.394473075866699","5.394473075866699"
"7176","4.792489051818848","4.792489051818848","4.792489051818848"
"7177","4.9145331382751465","4.9145331382751465","4.9145331382751465"
"7178","4.98902702331543","4.98902702331543","4.98902702331543"
"7179","4.628352642059326","4.628352642059326","4.628352642059326"
"7180","4.692691802978516","4.692691802978516","4.692691802978516"
"7181","5.364226341247559","5.364226341247559","5.364226341247559"
"7182","5.307063102722168","5.307063102722168","5.307063102722168"
"7183","4.808579444885254","4.808579444885254","4.808579444885254"
"7184","4.7232584953308105","4.7232584953308105","4.7232584953308105"
"7185","3.9258840084075928","3.9258840084075928","3.9258840084075928"
"7186","4.705531120300293","4.705531120300293","4.705531120300293"
"7187","4.8478875160217285","4.8478875160217285","4.8478875160217285"
"7188","4.423046588897705","4.423046588897705","4.423046588897705"
"7189","5.437403678894043","5.437403678894043","5.437403678894043"
"7190","8.989996910095215","8.989996910095215","8.989996910095215"
"7191","5.311654090881348","5.311654090881348","5.311654090881348"
"7192","3.9581120014190674","3.9581120014190674","3.9581120014190674"
"7193","5.543668270111084","5.543668270111084","5.543668270111084"
"7194","4.36107063293457","4.36107063293457","4.36107063293457"
"7195","4.88930082321167","4.88930082321167","4.88930082321167"
"7196","3.9921393394470215","3.9921393394470215","3.9921393394470215"
"7197","4.962843894958496","4.962843894958496","4.962843894958496"
"7198","4.780241012573242","4.780241012573242","4.780241012573242"
"7199","4.328784465789795","4.328784465789795","4.328784465789795"
"7200","4.935956954956055","4.935956954956055","4.935956954956055"
"7201","5.305734634399414","5.305734634399414","5.305734634399414"
"7202","3.608651876449585","3.608651876449585","3.608651876449585"
"7203","5.00831413269043","5.00831413269043","5.00831413269043"
"7204","4.123912811279297","4.123912811279297","4.123912811279297"
"7205","4.929111957550049","4.929111957550049","4.929111957550049"
"7206","3.891845703125","3.891845703125","3.891845703125"
"7207","4.728206157684326","4.728206157684326","4.728206157684326"
"7208","5.721156120300293","5.721156120300293","5.721156120300293"
"7209","4.556974411010742","4.556974411010742","4.556974411010742"
"7210","5.214460849761963","5.214460849761963","5.214460849761963"
"7211","4.890753746032715","4.890753746032715","4.890753746032715"
"7212","5.050405502319336","5.050405502319336","5.050405502319336"
"7213","5.531946182250977","5.531946182250977","5.531946182250977"
"7214","8.082858085632324","8.082858085632324","8.082858085632324"
"7215","5.471428394317627","5.471428394317627","5.471428394317627"
"7216","4.702991962432861","4.702991962432861","4.702991962432861"
"7217","5.292015552520752","5.292015552520752","5.292015552520752"
"7218","4.3184733390808105","4.3184733390808105","4.3184733390808105"
"7219","4.438192367553711","4.438192367553711","4.438192367553711"
"7220","5.095632553100586","5.095632553100586","5.095632553100586"
"7221","5.044190883636475","5.044190883636475","5.044190883636475"
"7222","4.821928977966309","4.821928977966309","4.821928977966309"
"7223","7.94611930847168","7.94611930847168","7.94611930847168"
"7224","5.115087985992432","5.115087985992432","5.115087985992432"
"7225","4.739961624145508","4.739961624145508","4.739961624145508"
"7226","4.958553791046143","4.958553791046143","4.958553791046143"
"7227","5.074417591094971","5.074417591094971","5.074417591094971"
"7228","4.856727600097656","4.856727600097656","4.856727600097656"
"7229","5.781131744384766","5.781131744384766","5.781131744384766"
"7230","5.259994983673096","5.259994983673096","5.259994983673096"
"7231","6.085237503051758","6.085237503051758","6.085237503051758"
"7232","4.869818210601807","4.869818210601807","4.869818210601807"
"7233","4.623111724853516","4.623111724853516","4.623111724853516"
"7234","4.990049839019775","4.990049839019775","4.990049839019775"
"7235","5.555395126342773","5.555395126342773","5.555395126342773"
"7236","5.022284984588623","5.022284984588623","5.022284984588623"
"7237","4.360304355621338","4.360304355621338","4.360304355621338"
"7238","5.248672962188721","5.248672962188721","5.248672962188721"
"7239","5.308377742767334","5.308377742767334","5.308377742767334"
"7240","7.023808479309082","7.023808479309082","7.023808479309082"
"7241","4.882254600524902","4.882254600524902","4.882254600524902"
"7242","5.164628505706787","5.164628505706787","5.164628505706787"
"7243","5.382681846618652","5.382681846618652","5.382681846618652"
"7244","5.4725189208984375","5.4725189208984375","5.4725189208984375"
"7245","4.84316349029541","4.84316349029541","4.84316349029541"
"7246","5.703127861022949","5.703127861022949","5.703127861022949"
"7247","4.661307334899902","4.661307334899902","4.661307334899902"
"7248","5.43548583984375","5.43548583984375","5.43548583984375"
"7249","4.717711925506592","4.717711925506592","4.717711925506592"
"7250","4.57246208190918","4.57246208190918","4.57246208190918"
"7251","5.082257270812988","5.082257270812988","5.082257270812988"
"7252","4.090775012969971","4.090775012969971","4.090775012969971"
"7253","4.364180564880371","4.364180564880371","4.364180564880371"
"7254","5.089567184448242","5.089567184448242","5.089567184448242"
"7255","4.967850685119629","4.967850685119629","4.967850685119629"
"7256","4.531586170196533","4.531586170196533","4.531586170196533"
"7257","5.436830997467041","5.436830997467041","5.436830997467041"
"7258","4.475994110107422","4.475994110107422","4.475994110107422"
"7259","4.334615230560303","4.334615230560303","4.334615230560303"
"7260","4.415817737579346","4.415817737579346","4.415817737579346"
"7261","5.542054653167725","5.542054653167725","5.542054653167725"
"7262","4.213667869567871","4.213667869567871","4.213667869567871"
"7263","4.930945873260498","4.930945873260498","4.930945873260498"
"7264","4.043509006500244","4.043509006500244","4.043509006500244"
"7265","4.730625152587891","4.730625152587891","4.730625152587891"
"7266","4.702914237976074","4.702914237976074","4.702914237976074"
"7267","5.172800064086914","5.172800064086914","5.172800064086914"
"7268","5.705850601196289","5.705850601196289","5.705850601196289"
"7269","4.5368733406066895","4.5368733406066895","4.5368733406066895"
"7270","4.939178943634033","4.939178943634033","4.939178943634033"
"7271","3.5034217834472656","3.5034217834472656","3.5034217834472656"
"7272","5.956782817840576","5.956782817840576","5.956782817840576"
"7273","4.726816177368164","4.726816177368164","4.726816177368164"
"7274","3.847841501235962","3.847841501235962","3.847841501235962"
"7275","5.610736846923828","5.610736846923828","5.610736846923828"
"7276","5.689566135406494","5.689566135406494","5.689566135406494"
"7277","5.18480920791626","5.18480920791626","5.18480920791626"
"7278","5.223232746124268","5.223232746124268","5.223232746124268"
"7279","3.4748690128326416","3.4748690128326416","3.4748690128326416"
"7280","4.147530555725098","4.147530555725098","4.147530555725098"
"7281","4.574949264526367","4.574949264526367","4.574949264526367"
"7282","4.983824253082275","4.983824253082275","4.983824253082275"
"7283","4.336859703063965","4.336859703063965","4.336859703063965"
"7284","4.624341011047363","4.624341011047363","4.624341011047363"
"7285","5.542009353637695","5.542009353637695","5.542009353637695"
"7286","4.332419395446777","4.332419395446777","4.332419395446777"
"7287","4.721017837524414","4.721017837524414","4.721017837524414"
"7288","5.662359237670898","5.662359237670898","5.662359237670898"
"7289","4.283753395080566","4.283753395080566","4.283753395080566"
"7290","4.95083475112915","4.95083475112915","4.95083475112915"
"7291","5.083613395690918","5.083613395690918","5.083613395690918"
"7292","4.598606586456299","4.598606586456299","4.598606586456299"
"7293","5.215954780578613","5.215954780578613","5.215954780578613"
"7294","5.26231050491333","5.26231050491333","5.26231050491333"
"7295","5.205626964569092","5.205626964569092","5.205626964569092"
"7296","4.712865352630615","4.712865352630615","4.712865352630615"
"7297","4.535821437835693","4.535821437835693","4.535821437835693"
"7298","5.131603717803955","5.131603717803955","5.131603717803955"
"7299","5.04681396484375","5.04681396484375","5.04681396484375"
"7300","4.883724212646484","4.883724212646484","4.883724212646484"
"7301","4.459165096282959","4.459165096282959","4.459165096282959"
"7302","5.45828104019165","5.45828104019165","5.45828104019165"
"7303","3.9362313747406006","3.9362313747406006","3.9362313747406006"
"7304","5.1003193855285645","5.1003193855285645","5.1003193855285645"
"7305","4.186801433563232","4.186801433563232","4.186801433563232"
"7306","5.084923267364502","5.084923267364502","5.084923267364502"
"7307","6.307008266448975","6.307008266448975","6.307008266448975"
"7308","5.5997748374938965","5.5997748374938965","5.5997748374938965"
"7309","4.802145481109619","4.802145481109619","4.802145481109619"
"7310","5.275643825531006","5.275643825531006","5.275643825531006"
"7311","4.58189058303833","4.58189058303833","4.58189058303833"
"7312","5.244884967803955","5.244884967803955","5.244884967803955"
"7313","4.821918487548828","4.821918487548828","4.821918487548828"
"7314","4.516262054443359","4.516262054443359","4.516262054443359"
"7315","4.168216228485107","4.168216228485107","4.168216228485107"
"7316","5.458734035491943","5.458734035491943","5.458734035491943"
"7317","4.744345188140869","4.744345188140869","4.744345188140869"
"7318","4.701969623565674","4.701969623565674","4.701969623565674"
"7319","5.359784126281738","5.359784126281738","5.359784126281738"
"7320","4.765791893005371","4.765791893005371","4.765791893005371"
"7321","4.598785877227783","4.598785877227783","4.598785877227783"
"7322","4.916947364807129","4.916947364807129","4.916947364807129"
"7323","4.079390525817871","4.079390525817871","4.079390525817871"
"7324","4.743298530578613","4.743298530578613","4.743298530578613"
"7325","4.884359836578369","4.884359836578369","4.884359836578369"
"7326","4.843997001647949","4.843997001647949","4.843997001647949"
"7327","4.795191287994385","4.795191287994385","4.795191287994385"
"7328","4.655437469482422","4.655437469482422","4.655437469482422"
"7329","4.764667987823486","4.764667987823486","4.764667987823486"
"7330","5.058396339416504","5.058396339416504","5.058396339416504"
"7331","5.2712202072143555","5.2712202072143555","5.2712202072143555"
"7332","4.468863487243652","4.468863487243652","4.468863487243652"
"7333","4.568390369415283","4.568390369415283","4.568390369415283"
"7334","4.4399027824401855","4.4399027824401855","4.4399027824401855"
"7335","4.749227523803711","4.749227523803711","4.749227523803711"
"7336","4.993503570556641","4.993503570556641","4.993503570556641"
"7337","3.816124439239502","3.816124439239502","3.816124439239502"
"7338","5.345622539520264","5.345622539520264","5.345622539520264"
"7339","5.035767078399658","5.035767078399658","5.035767078399658"
"7340","4.460476398468018","4.460476398468018","4.460476398468018"
"7341","4.551214218139648","4.551214218139648","4.551214218139648"
"7342","5.404872894287109","5.404872894287109","5.404872894287109"
"7343","4.680295944213867","4.680295944213867","4.680295944213867"
"7344","4.786004543304443","4.786004543304443","4.786004543304443"
"7345","4.912982940673828","4.912982940673828","4.912982940673828"
"7346","5.0212178230285645","5.0212178230285645","5.0212178230285645"
"7347","4.761919975280762","4.761919975280762","4.761919975280762"
"7348","4.47968053817749","4.47968053817749","4.47968053817749"
"7349","4.4769110679626465","4.4769110679626465","4.4769110679626465"
"7350","4.723383903503418","4.723383903503418","4.723383903503418"
"7351","4.010406970977783","4.010406970977783","4.010406970977783"
"7352","4.408418655395508","4.408418655395508","4.408418655395508"
"7353","5.120923042297363","5.120923042297363","5.120923042297363"
"7354","4.339182376861572","4.339182376861572","4.339182376861572"
"7355","5.118200778961182","5.118200778961182","5.118200778961182"
"7356","4.8283162117004395","4.8283162117004395","4.8283162117004395"
"7357","4.6001152992248535","4.6001152992248535","4.6001152992248535"
"7358","4.671082496643066","4.671082496643066","4.671082496643066"
"7359","5.330978870391846","5.330978870391846","5.330978870391846"
"7360","4.896126747131348","4.896126747131348","4.896126747131348"
"7361","5.508471965789795","5.508471965789795","5.508471965789795"
"7362","4.7841410636901855","4.7841410636901855","4.7841410636901855"
"7363","4.319133281707764","4.319133281707764","4.319133281707764"
"7364","5.024288654327393","5.024288654327393","5.024288654327393"
"7365","4.869940280914307","4.869940280914307","4.869940280914307"
"7366","4.736972808837891","4.736972808837891","4.736972808837891"
"7367","4.860544204711914","4.860544204711914","4.860544204711914"
"7368","4.558811187744141","4.558811187744141","4.558811187744141"
"7369","5.018117427825928","5.018117427825928","5.018117427825928"
"7370","4.136808395385742","4.136808395385742","4.136808395385742"
"7371","6.035957336425781","6.035957336425781","6.035957336425781"
"7372","5.023718357086182","5.023718357086182","5.023718357086182"
"7373","4.3844685554504395","4.3844685554504395","4.3844685554504395"
"7374","5.550541400909424","5.550541400909424","5.550541400909424"
"7375","4.76265811920166","4.76265811920166","4.76265811920166"
"7376","5.412103652954102","5.412103652954102","5.412103652954102"
"7377","5.192016124725342","5.192016124725342","5.192016124725342"
"7378","4.981879234313965","4.981879234313965","4.981879234313965"
"7379","4.935607433319092","4.935607433319092","4.935607433319092"
"7380","5.218743324279785","5.218743324279785","5.218743324279785"
"7381","4.338066577911377","4.338066577911377","4.338066577911377"
"7382","4.86566686630249","4.86566686630249","4.86566686630249"
"7383","5.221998691558838","5.221998691558838","5.221998691558838"
"7384","6.7351531982421875","6.7351531982421875","6.7351531982421875"
"7385","4.856954097747803","4.856954097747803","4.856954097747803"
"7386","5.046403408050537","5.046403408050537","5.046403408050537"
"7387","4.898499488830566","4.898499488830566","4.898499488830566"
"7388","5.611674785614014","5.611674785614014","5.611674785614014"
"7389","5.529995918273926","5.529995918273926","5.529995918273926"
"7390","4.375010967254639","4.375010967254639","4.375010967254639"
"7391","4.633648872375488","4.633648872375488","4.633648872375488"
"7392","4.410649299621582","4.410649299621582","4.410649299621582"
"7393","4.789201259613037","4.789201259613037","4.789201259613037"
"7394","4.58571195602417","4.58571195602417","4.58571195602417"
"7395","4.570489406585693","4.570489406585693","4.570489406585693"
"7396","4.83537483215332","4.83537483215332","4.83537483215332"
"7397","3.9829676151275635","3.9829676151275635","3.9829676151275635"
"7398","4.264861583709717","4.264861583709717","4.264861583709717"
"7399","4.726747035980225","4.726747035980225","4.726747035980225"
"7400","4.7925310134887695","4.7925310134887695","4.7925310134887695"
"7401","5.042359352111816","5.042359352111816","5.042359352111816"
"7402","5.241497993469238","5.241497993469238","5.241497993469238"
"7403","5.513912200927734","5.513912200927734","5.513912200927734"
"7404","5.323292255401611","5.323292255401611","5.323292255401611"
"7405","4.886564254760742","4.886564254760742","4.886564254760742"
"7406","4.21929931640625","4.21929931640625","4.21929931640625"
"7407","4.4089226722717285","4.4089226722717285","4.4089226722717285"
"7408","4.630532741546631","4.630532741546631","4.630532741546631"
"7409","5.5332865715026855","5.5332865715026855","5.5332865715026855"
"7410","4.98221492767334","4.98221492767334","4.98221492767334"
"7411","4.529836654663086","4.529836654663086","4.529836654663086"
"7412","4.530961990356445","4.530961990356445","4.530961990356445"
"7413","5.501286029815674","5.501286029815674","5.501286029815674"
"7414","5.598051071166992","5.598051071166992","5.598051071166992"
"7415","4.845920085906982","4.845920085906982","4.845920085906982"
"7416","5.152815341949463","5.152815341949463","5.152815341949463"
"7417","4.424975872039795","4.424975872039795","4.424975872039795"
"7418","6.317845344543457","6.317845344543457","6.317845344543457"
"7419","4.421856880187988","4.421856880187988","4.421856880187988"
"7420","4.509679317474365","4.509679317474365","4.509679317474365"
"7421","4.166112422943115","4.166112422943115","4.166112422943115"
"7422","4.890263557434082","4.890263557434082","4.890263557434082"
"7423","4.6780595779418945","4.6780595779418945","4.6780595779418945"
"7424","4.2809553146362305","4.2809553146362305","4.2809553146362305"
"7425","4.9308600425720215","4.9308600425720215","4.9308600425720215"
"7426","5.1001386642456055","5.1001386642456055","5.1001386642456055"
"7427","5.394480228424072","5.394480228424072","5.394480228424072"
"7428","4.602991580963135","4.602991580963135","4.602991580963135"
"7429","4.880473613739014","4.880473613739014","4.880473613739014"
"7430","4.758419036865234","4.758419036865234","4.758419036865234"
"7431","4.509397983551025","4.509397983551025","4.509397983551025"
"7432","5.056631565093994","5.056631565093994","5.056631565093994"
"7433","4.522613048553467","4.522613048553467","4.522613048553467"
"7434","4.902517795562744","4.902517795562744","4.902517795562744"
"7435","5.2612714767456055","5.2612714767456055","5.2612714767456055"
"7436","4.744025230407715","4.744025230407715","4.744025230407715"
"7437","4.439785480499268","4.439785480499268","4.439785480499268"
"7438","5.502224922180176","5.502224922180176","5.502224922180176"
"7439","4.365406513214111","4.365406513214111","4.365406513214111"
"7440","4.075610160827637","4.075610160827637","4.075610160827637"
"7441","4.944486618041992","4.944486618041992","4.944486618041992"
"7442","4.061507701873779","4.061507701873779","4.061507701873779"
"7443","5.073423385620117","5.073423385620117","5.073423385620117"
"7444","5.165027141571045","5.165027141571045","5.165027141571045"
"7445","5.700845241546631","5.700845241546631","5.700845241546631"
"7446","4.972715377807617","4.972715377807617","4.972715377807617"
"7447","5.005304336547852","5.005304336547852","5.005304336547852"
"7448","4.976039886474609","4.976039886474609","4.976039886474609"
"7449","4.181404113769531","4.181404113769531","4.181404113769531"
"7450","4.110340595245361","4.110340595245361","4.110340595245361"
"7451","4.8765034675598145","4.8765034675598145","4.8765034675598145"
"7452","4.580613136291504","4.580613136291504","4.580613136291504"
"7453","4.256477355957031","4.256477355957031","4.256477355957031"
"7454","5.220277309417725","5.220277309417725","5.220277309417725"
"7455","4.922673225402832","4.922673225402832","4.922673225402832"
"7456","5.012684345245361","5.012684345245361","5.012684345245361"
"7457","3.99359393119812","3.99359393119812","3.99359393119812"
"7458","5.338481426239014","5.338481426239014","5.338481426239014"
"7459","3.9920830726623535","3.9920830726623535","3.9920830726623535"
"7460","4.298798084259033","4.298798084259033","4.298798084259033"
"7461","6.814091205596924","6.814091205596924","6.814091205596924"
"7462","4.462635517120361","4.462635517120361","4.462635517120361"
"7463","4.75535774230957","4.75535774230957","4.75535774230957"
"7464","4.1938652992248535","4.1938652992248535","4.1938652992248535"
"7465","4.200524806976318","4.200524806976318","4.200524806976318"
"7466","4.367012023925781","4.367012023925781","4.367012023925781"
"7467","6.970024108886719","6.970024108886719","6.970024108886719"
"7468","5.03709602355957","5.03709602355957","5.03709602355957"
"7469","5.86208438873291","5.86208438873291","5.86208438873291"
"7470","5.060202121734619","5.060202121734619","5.060202121734619"
"7471","4.020100116729736","4.020100116729736","4.020100116729736"
"7472","4.628966808319092","4.628966808319092","4.628966808319092"
"7473","5.336564064025879","5.336564064025879","5.336564064025879"
"7474","4.536865234375","4.536865234375","4.536865234375"
"7475","5.077306270599365","5.077306270599365","5.077306270599365"
"7476","4.886152267456055","4.886152267456055","4.886152267456055"
"7477","4.645104885101318","4.645104885101318","4.645104885101318"
"7478","5.087519645690918","5.087519645690918","5.087519645690918"
"7479","4.092668056488037","4.092668056488037","4.092668056488037"
"7480","4.782252788543701","4.782252788543701","4.782252788543701"
"7481","4.297643184661865","4.297643184661865","4.297643184661865"
"7482","4.296023368835449","4.296023368835449","4.296023368835449"
"7483","4.44370698928833","4.44370698928833","4.44370698928833"
"7484","4.394294261932373","4.394294261932373","4.394294261932373"
"7485","5.370237827301025","5.370237827301025","5.370237827301025"
"7486","4.361460208892822","4.361460208892822","4.361460208892822"
"7487","4.087045669555664","4.087045669555664","4.087045669555664"
"7488","4.525748252868652","4.525748252868652","4.525748252868652"
"7489","4.9790754318237305","4.9790754318237305","4.9790754318237305"
"7490","4.852210521697998","4.852210521697998","4.852210521697998"
"7491","4.910755157470703","4.910755157470703","4.910755157470703"
"7492","4.633947372436523","4.633947372436523","4.633947372436523"
"7493","4.6176862716674805","4.6176862716674805","4.6176862716674805"
"7494","5.6583147048950195","5.6583147048950195","5.6583147048950195"
"7495","4.381611347198486","4.381611347198486","4.381611347198486"
"7496","4.63555383682251","4.63555383682251","4.63555383682251"
"7497","5.516000270843506","5.516000270843506","5.516000270843506"
"7498","5.214847087860107","5.214847087860107","5.214847087860107"
"7499","5.105381011962891","5.105381011962891","5.105381011962891"
"7500","5.159222602844238","5.159222602844238","5.159222602844238"
"7501","3.96820068359375","3.96820068359375","3.96820068359375"
"7502","4.4948859214782715","4.4948859214782715","4.4948859214782715"
"7503","5.621535301208496","5.621535301208496","5.621535301208496"
"7504","5.17968225479126","5.17968225479126","5.17968225479126"
"7505","5.813595294952393","5.813595294952393","5.813595294952393"
"7506","5.41065788269043","5.41065788269043","5.41065788269043"
"7507","5.905558109283447","5.905558109283447","5.905558109283447"
"7508","5.0867719650268555","5.0867719650268555","5.0867719650268555"
"7509","5.3897385597229","5.3897385597229","5.3897385597229"
"7510","5.0285563468933105","5.0285563468933105","5.0285563468933105"
"7511","4.436611652374268","4.436611652374268","4.436611652374268"
"7512","4.698992729187012","4.698992729187012","4.698992729187012"
"7513","5.320407867431641","5.320407867431641","5.320407867431641"
"7514","4.167287826538086","4.167287826538086","4.167287826538086"
"7515","4.86907958984375","4.86907958984375","4.86907958984375"
"7516","4.658219337463379","4.658219337463379","4.658219337463379"
"7517","4.234914302825928","4.234914302825928","4.234914302825928"
"7518","5.050936698913574","5.050936698913574","5.050936698913574"
"7519","5.092885971069336","5.092885971069336","5.092885971069336"
"7520","5.155311584472656","5.155311584472656","5.155311584472656"
"7521","5.643131256103516","5.643131256103516","5.643131256103516"
"7522","4.682247638702393","4.682247638702393","4.682247638702393"
"7523","5.326289176940918","5.326289176940918","5.326289176940918"
"7524","5.230274200439453","5.230274200439453","5.230274200439453"
"7525","5.125932693481445","5.125932693481445","5.125932693481445"
"7526","4.3432817459106445","4.3432817459106445","4.3432817459106445"
"7527","4.345391750335693","4.345391750335693","4.345391750335693"
"7528","4.687281131744385","4.687281131744385","4.687281131744385"
"7529","5.280979156494141","5.280979156494141","5.280979156494141"
"7530","4.710997581481934","4.710997581481934","4.710997581481934"
"7531","4.2024455070495605","4.2024455070495605","4.2024455070495605"
"7532","4.861948013305664","4.861948013305664","4.861948013305664"
"7533","4.788679599761963","4.788679599761963","4.788679599761963"
"7534","4.999253273010254","4.999253273010254","4.999253273010254"
"7535","5.0312886238098145","5.0312886238098145","5.0312886238098145"
"7536","5.557688236236572","5.557688236236572","5.557688236236572"
"7537","4.089895725250244","4.089895725250244","4.089895725250244"
"7538","5.363930702209473","5.363930702209473","5.363930702209473"
"7539","4.870213031768799","4.870213031768799","4.870213031768799"
"7540","4.542227268218994","4.542227268218994","4.542227268218994"
"7541","4.691432476043701","4.691432476043701","4.691432476043701"
"7542","5.303365230560303","5.303365230560303","5.303365230560303"
"7543","4.646134376525879","4.646134376525879","4.646134376525879"
"7544","3.7988967895507812","3.7988967895507812","3.7988967895507812"
"7545","4.948075294494629","4.948075294494629","4.948075294494629"
"7546","4.1344404220581055","4.1344404220581055","4.1344404220581055"
"7547","4.454183578491211","4.454183578491211","4.454183578491211"
"7548","4.670485973358154","4.670485973358154","4.670485973358154"
"7549","4.435098171234131","4.435098171234131","4.435098171234131"
"7550","4.574976444244385","4.574976444244385","4.574976444244385"
"7551","4.430484294891357","4.430484294891357","4.430484294891357"
"7552","4.690881252288818","4.690881252288818","4.690881252288818"
"7553","5.202160835266113","5.202160835266113","5.202160835266113"
"7554","5.168227672576904","5.168227672576904","5.168227672576904"
"7555","4.745811939239502","4.745811939239502","4.745811939239502"
"7556","4.849948883056641","4.849948883056641","4.849948883056641"
"7557","5.315843105316162","5.315843105316162","5.315843105316162"
"7558","4.581915378570557","4.581915378570557","4.581915378570557"
"7559","4.533510208129883","4.533510208129883","4.533510208129883"
"7560","4.484841823577881","4.484841823577881","4.484841823577881"
"7561","4.569598197937012","4.569598197937012","4.569598197937012"
"7562","5.588010311126709","5.588010311126709","5.588010311126709"
"7563","4.0967864990234375","4.0967864990234375","4.0967864990234375"
"7564","4.4747185707092285","4.4747185707092285","4.4747185707092285"
"7565","4.340102195739746","4.340102195739746","4.340102195739746"
"7566","4.474822044372559","4.474822044372559","4.474822044372559"
"7567","4.470646858215332","4.470646858215332","4.470646858215332"
"7568","5.336474895477295","5.336474895477295","5.336474895477295"
"7569","4.598162651062012","4.598162651062012","4.598162651062012"
"7570","4.538848400115967","4.538848400115967","4.538848400115967"
"7571","4.488819599151611","4.488819599151611","4.488819599151611"
"7572","4.034265518188477","4.034265518188477","4.034265518188477"
"7573","4.356159210205078","4.356159210205078","4.356159210205078"
"7574","5.355107307434082","5.355107307434082","5.355107307434082"
"7575","5.353673458099365","5.353673458099365","5.353673458099365"
"7576","5.3348469734191895","5.3348469734191895","5.3348469734191895"
"7577","4.549164295196533","4.549164295196533","4.549164295196533"
"7578","5.715206623077393","5.715206623077393","5.715206623077393"
"7579","5.650393486022949","5.650393486022949","5.650393486022949"
"7580","5.7098917961120605","5.7098917961120605","5.7098917961120605"
"7581","4.478583812713623","4.478583812713623","4.478583812713623"
"7582","4.7564568519592285","4.7564568519592285","4.7564568519592285"
"7583","4.5116376876831055","4.5116376876831055","4.5116376876831055"
"7584","4.566343307495117","4.566343307495117","4.566343307495117"
"7585","5.354594707489014","5.354594707489014","5.354594707489014"
"7586","5.273182392120361","5.273182392120361","5.273182392120361"
"7587","5.47041130065918","5.47041130065918","5.47041130065918"
"7588","4.3911027908325195","4.3911027908325195","4.3911027908325195"
"7589","4.9921464920043945","4.9921464920043945","4.9921464920043945"
"7590","7.168027400970459","7.168027400970459","7.168027400970459"
"7591","4.405695915222168","4.405695915222168","4.405695915222168"
"7592","5.012491703033447","5.012491703033447","5.012491703033447"
"7593","4.986842155456543","4.986842155456543","4.986842155456543"
"7594","4.876343727111816","4.876343727111816","4.876343727111816"
"7595","4.280744552612305","4.280744552612305","4.280744552612305"
"7596","5.137519359588623","5.137519359588623","5.137519359588623"
"7597","4.724651336669922","4.724651336669922","4.724651336669922"
"7598","4.462228775024414","4.462228775024414","4.462228775024414"
"7599","4.980403900146484","4.980403900146484","4.980403900146484"
"7600","5.155025959014893","5.155025959014893","5.155025959014893"
"7601","4.31974458694458","4.31974458694458","4.31974458694458"
"7602","4.9828009605407715","4.9828009605407715","4.9828009605407715"
"7603","4.809145927429199","4.809145927429199","4.809145927429199"
"7604","4.492048740386963","4.492048740386963","4.492048740386963"
"7605","5.323289394378662","5.323289394378662","5.323289394378662"
"7606","5.323352813720703","5.323352813720703","5.323352813720703"
"7607","5.082164764404297","5.082164764404297","5.082164764404297"
"7608","4.50340461730957","4.50340461730957","4.50340461730957"
"7609","4.385575294494629","4.385575294494629","4.385575294494629"
"7610","4.852001667022705","4.852001667022705","4.852001667022705"
"7611","4.5091657638549805","4.5091657638549805","4.5091657638549805"
"7612","4.343355655670166","4.343355655670166","4.343355655670166"
"7613","4.158737659454346","4.158737659454346","4.158737659454346"
"7614","4.208263874053955","4.208263874053955","4.208263874053955"
"7615","4.834802627563477","4.834802627563477","4.834802627563477"
"7616","4.334865570068359","4.334865570068359","4.334865570068359"
"7617","4.794065952301025","4.794065952301025","4.794065952301025"
"7618","4.9347147941589355","4.9347147941589355","4.9347147941589355"
"7619","4.617956161499023","4.617956161499023","4.617956161499023"
"7620","4.4899492263793945","4.4899492263793945","4.4899492263793945"
"7621","5.2333831787109375","5.2333831787109375","5.2333831787109375"
"7622","5.2465105056762695","5.2465105056762695","5.2465105056762695"
"7623","4.587843418121338","4.587843418121338","4.587843418121338"
"7624","4.535675048828125","4.535675048828125","4.535675048828125"
"7625","4.552809238433838","4.552809238433838","4.552809238433838"
"7626","4.857079982757568","4.857079982757568","4.857079982757568"
"7627","5.18636417388916","5.18636417388916","5.18636417388916"
"7628","4.874251365661621","4.874251365661621","4.874251365661621"
"7629","4.5787882804870605","4.5787882804870605","4.5787882804870605"
"7630","3.898829221725464","3.898829221725464","3.898829221725464"
"7631","4.942563056945801","4.942563056945801","4.942563056945801"
"7632","5.106731414794922","5.106731414794922","5.106731414794922"
"7633","4.831398963928223","4.831398963928223","4.831398963928223"
"7634","4.940524578094482","4.940524578094482","4.940524578094482"
"7635","3.770463466644287","3.770463466644287","3.770463466644287"
"7636","4.921148777008057","4.921148777008057","4.921148777008057"
"7637","4.614349365234375","4.614349365234375","4.614349365234375"
"7638","4.443582534790039","4.443582534790039","4.443582534790039"
"7639","4.616751670837402","4.616751670837402","4.616751670837402"
"7640","6.013593673706055","6.013593673706055","6.013593673706055"
"7641","4.737210750579834","4.737210750579834","4.737210750579834"
"7642","4.091265678405762","4.091265678405762","4.091265678405762"
"7643","5.451829433441162","5.451829433441162","5.451829433441162"
"7644","5.333742141723633","5.333742141723633","5.333742141723633"
"7645","4.824216365814209","4.824216365814209","4.824216365814209"
"7646","5.235054969787598","5.235054969787598","5.235054969787598"
"7647","4.501256942749023","4.501256942749023","4.501256942749023"
"7648","5.8166327476501465","5.8166327476501465","5.8166327476501465"
"7649","4.556671619415283","4.556671619415283","4.556671619415283"
"7650","4.744016170501709","4.744016170501709","4.744016170501709"
"7651","4.296688079833984","4.296688079833984","4.296688079833984"
"7652","5.205019950866699","5.205019950866699","5.205019950866699"
"7653","4.727731227874756","4.727731227874756","4.727731227874756"
"7654","4.6593337059021","4.6593337059021","4.6593337059021"
"7655","6.805021286010742","6.805021286010742","6.805021286010742"
"7656","4.289693355560303","4.289693355560303","4.289693355560303"
"7657","4.708220481872559","4.708220481872559","4.708220481872559"
"7658","4.382013320922852","4.382013320922852","4.382013320922852"
"7659","4.664927005767822","4.664927005767822","4.664927005767822"
"7660","4.729441165924072","4.729441165924072","4.729441165924072"
"7661","4.749322414398193","4.749322414398193","4.749322414398193"
"7662","5.020054817199707","5.020054817199707","5.020054817199707"
"7663","3.926257371902466","3.926257371902466","3.926257371902466"
"7664","4.868951320648193","4.868951320648193","4.868951320648193"
"7665","4.4042229652404785","4.4042229652404785","4.4042229652404785"
"7666","5.439179420471191","5.439179420471191","5.439179420471191"
"7667","5.224036693572998","5.224036693572998","5.224036693572998"
"7668","5.035289287567139","5.035289287567139","5.035289287567139"
"7669","4.51639461517334","4.51639461517334","4.51639461517334"
"7670","4.621181964874268","4.621181964874268","4.621181964874268"
"7671","4.245289325714111","4.245289325714111","4.245289325714111"
"7672","5.0298075675964355","5.0298075675964355","5.0298075675964355"
"7673","4.861688137054443","4.861688137054443","4.861688137054443"
"7674","4.635312557220459","4.635312557220459","4.635312557220459"
"7675","6.197356700897217","6.197356700897217","6.197356700897217"
"7676","4.931301116943359","4.931301116943359","4.931301116943359"
"7677","5.651449680328369","5.651449680328369","5.651449680328369"
"7678","4.51087760925293","4.51087760925293","4.51087760925293"
"7679","5.158572673797607","5.158572673797607","5.158572673797607"
"7680","4.370646953582764","4.370646953582764","4.370646953582764"
"7681","5.2821502685546875","5.2821502685546875","5.2821502685546875"
"7682","4.368896961212158","4.368896961212158","4.368896961212158"
"7683","4.501611232757568","4.501611232757568","4.501611232757568"
"7684","4.958124160766602","4.958124160766602","4.958124160766602"
"7685","4.521568775177002","4.521568775177002","4.521568775177002"
"7686","4.306665420532227","4.306665420532227","4.306665420532227"
"7687","5.29744291305542","5.29744291305542","5.29744291305542"
"7688","4.627006530761719","4.627006530761719","4.627006530761719"
"7689","5.116016864776611","5.116016864776611","5.116016864776611"
"7690","4.224419593811035","4.224419593811035","4.224419593811035"
"7691","4.663652420043945","4.663652420043945","4.663652420043945"
"7692","4.821627616882324","4.821627616882324","4.821627616882324"
"7693","5.254227638244629","5.254227638244629","5.254227638244629"
"7694","4.540663242340088","4.540663242340088","4.540663242340088"
"7695","4.751186370849609","4.751186370849609","4.751186370849609"
"7696","4.580591201782227","4.580591201782227","4.580591201782227"
"7697","4.473398208618164","4.473398208618164","4.473398208618164"
"7698","5.3790202140808105","5.3790202140808105","5.3790202140808105"
"7699","4.62705659866333","4.62705659866333","4.62705659866333"
"7700","4.918019771575928","4.918019771575928","4.918019771575928"
"7701","5.3564043045043945","5.3564043045043945","5.3564043045043945"
"7702","4.09998893737793","4.09998893737793","4.09998893737793"
"7703","5.21298360824585","5.21298360824585","5.21298360824585"
"7704","3.7962658405303955","3.7962658405303955","3.7962658405303955"
"7705","5.155656337738037","5.155656337738037","5.155656337738037"
"7706","4.696701526641846","4.696701526641846","4.696701526641846"
"7707","5.194600582122803","5.194600582122803","5.194600582122803"
"7708","4.338015079498291","4.338015079498291","4.338015079498291"
"7709","5.062226295471191","5.062226295471191","5.062226295471191"
"7710","4.796020030975342","4.796020030975342","4.796020030975342"
"7711","5.049668312072754","5.049668312072754","5.049668312072754"
"7712","4.619251251220703","4.619251251220703","4.619251251220703"
"7713","5.331809997558594","5.331809997558594","5.331809997558594"
"7714","4.601222991943359","4.601222991943359","4.601222991943359"
"7715","4.190732002258301","4.190732002258301","4.190732002258301"
"7716","5.100664138793945","5.100664138793945","5.100664138793945"
"7717","4.585213661193848","4.585213661193848","4.585213661193848"
"7718","4.680222988128662","4.680222988128662","4.680222988128662"
"7719","5.51027774810791","5.51027774810791","5.51027774810791"
"7720","4.570168972015381","4.570168972015381","4.570168972015381"
"7721","4.387773036956787","4.387773036956787","4.387773036956787"
"7722","5.594710826873779","5.594710826873779","5.594710826873779"
"7723","5.278764247894287","5.278764247894287","5.278764247894287"
"7724","5.090267181396484","5.090267181396484","5.090267181396484"
"7725","5.6474995613098145","5.6474995613098145","5.6474995613098145"
"7726","4.44911003112793","4.44911003112793","4.44911003112793"
"7727","4.590453147888184","4.590453147888184","4.590453147888184"
"7728","4.6745219230651855","4.6745219230651855","4.6745219230651855"
"7729","5.140024185180664","5.140024185180664","5.140024185180664"
"7730","4.420502185821533","4.420502185821533","4.420502185821533"
"7731","5.36447286605835","5.36447286605835","5.36447286605835"
"7732","4.581681251525879","4.581681251525879","4.581681251525879"
"7733","4.080977439880371","4.080977439880371","4.080977439880371"
"7734","4.621650218963623","4.621650218963623","4.621650218963623"
"7735","4.922652244567871","4.922652244567871","4.922652244567871"
"7736","5.554961681365967","5.554961681365967","5.554961681365967"
"7737","4.497970104217529","4.497970104217529","4.497970104217529"
"7738","4.124135971069336","4.124135971069336","4.124135971069336"
"7739","4.854373931884766","4.854373931884766","4.854373931884766"
"7740","5.161043167114258","5.161043167114258","5.161043167114258"
"7741","4.682249069213867","4.682249069213867","4.682249069213867"
"7742","5.130573272705078","5.130573272705078","5.130573272705078"
"7743","4.593429088592529","4.593429088592529","4.593429088592529"
"7744","4.810001373291016","4.810001373291016","4.810001373291016"
"7745","4.847870826721191","4.847870826721191","4.847870826721191"
"7746","4.534935474395752","4.534935474395752","4.534935474395752"
"7747","5.114348411560059","5.114348411560059","5.114348411560059"
"7748","4.53062629699707","4.53062629699707","4.53062629699707"
"7749","5.0733866691589355","5.0733866691589355","5.0733866691589355"
"7750","4.853775501251221","4.853775501251221","4.853775501251221"
"7751","4.839803218841553","4.839803218841553","4.839803218841553"
"7752","5.175793170928955","5.175793170928955","5.175793170928955"
"7753","5.462714195251465","5.462714195251465","5.462714195251465"
"7754","4.764562606811523","4.764562606811523","4.764562606811523"
"7755","5.103218078613281","5.103218078613281","5.103218078613281"
"7756","5.071280479431152","5.071280479431152","5.071280479431152"
"7757","4.761591911315918","4.761591911315918","4.761591911315918"
"7758","4.724053859710693","4.724053859710693","4.724053859710693"
"7759","4.8372602462768555","4.8372602462768555","4.8372602462768555"
"7760","5.38906192779541","5.38906192779541","5.38906192779541"
"7761","4.620202541351318","4.620202541351318","4.620202541351318"
"7762","4.695986270904541","4.695986270904541","4.695986270904541"
"7763","4.455822944641113","4.455822944641113","4.455822944641113"
"7764","4.44481086730957","4.44481086730957","4.44481086730957"
"7765","4.280222415924072","4.280222415924072","4.280222415924072"
"7766","5.236693859100342","5.236693859100342","5.236693859100342"
"7767","4.8158345222473145","4.8158345222473145","4.8158345222473145"
"7768","4.637313365936279","4.637313365936279","4.637313365936279"
"7769","4.694682598114014","4.694682598114014","4.694682598114014"
"7770","4.97140645980835","4.97140645980835","4.97140645980835"
"7771","4.569404125213623","4.569404125213623","4.569404125213623"
"7772","5.466288089752197","5.466288089752197","5.466288089752197"
"7773","4.39469051361084","4.39469051361084","4.39469051361084"
"7774","4.558775424957275","4.558775424957275","4.558775424957275"
"7775","4.231368064880371","4.231368064880371","4.231368064880371"
"7776","4.885092735290527","4.885092735290527","4.885092735290527"
"7777","4.907832622528076","4.907832622528076","4.907832622528076"
"7778","4.117831230163574","4.117831230163574","4.117831230163574"
"7779","4.12742280960083","4.12742280960083","4.12742280960083"
"7780","3.9141061305999756","3.9141061305999756","3.9141061305999756"
"7781","6.884183883666992","6.884183883666992","6.884183883666992"
"7782","4.469603061676025","4.469603061676025","4.469603061676025"
"7783","4.662818431854248","4.662818431854248","4.662818431854248"
"7784","4.316648483276367","4.316648483276367","4.316648483276367"
"7785","4.9186296463012695","4.9186296463012695","4.9186296463012695"
"7786","5.278369903564453","5.278369903564453","5.278369903564453"
"7787","4.17594051361084","4.17594051361084","4.17594051361084"
"7788","4.505657196044922","4.505657196044922","4.505657196044922"
"7789","3.9231455326080322","3.9231455326080322","3.9231455326080322"
"7790","5.206610202789307","5.206610202789307","5.206610202789307"
"7791","5.195459842681885","5.195459842681885","5.195459842681885"
"7792","3.7704052925109863","3.7704052925109863","3.7704052925109863"
"7793","5.369439601898193","5.369439601898193","5.369439601898193"
"7794","4.280694007873535","4.280694007873535","4.280694007873535"
"7795","4.845779895782471","4.845779895782471","4.845779895782471"
"7796","4.731983661651611","4.731983661651611","4.731983661651611"
"7797","4.227668285369873","4.227668285369873","4.227668285369873"
"7798","4.433143615722656","4.433143615722656","4.433143615722656"
"7799","4.528123378753662","4.528123378753662","4.528123378753662"
"7800","4.779703617095947","4.779703617095947","4.779703617095947"
"7801","5.15296745300293","5.15296745300293","5.15296745300293"
"7802","4.52530574798584","4.52530574798584","4.52530574798584"
"7803","5.3151750564575195","5.3151750564575195","5.3151750564575195"
"7804","5.00307559967041","5.00307559967041","5.00307559967041"
"7805","4.686208724975586","4.686208724975586","4.686208724975586"
"7806","4.374494552612305","4.374494552612305","4.374494552612305"
"7807","5.367769241333008","5.367769241333008","5.367769241333008"
"7808","4.5533061027526855","4.5533061027526855","4.5533061027526855"
"7809","4.849212169647217","4.849212169647217","4.849212169647217"
"7810","5.0299201011657715","5.0299201011657715","5.0299201011657715"
"7811","4.440208435058594","4.440208435058594","4.440208435058594"
"7812","5.303410053253174","5.303410053253174","5.303410053253174"
"7813","4.643124580383301","4.643124580383301","4.643124580383301"
"7814","4.867435932159424","4.867435932159424","4.867435932159424"
"7815","4.451145172119141","4.451145172119141","4.451145172119141"
"7816","4.729893207550049","4.729893207550049","4.729893207550049"
"7817","5.370291233062744","5.370291233062744","5.370291233062744"
"7818","4.702340602874756","4.702340602874756","4.702340602874756"
"7819","4.387368202209473","4.387368202209473","4.387368202209473"
"7820","4.9455180168151855","4.9455180168151855","4.9455180168151855"
"7821","4.543056488037109","4.543056488037109","4.543056488037109"
"7822","5.339982986450195","5.339982986450195","5.339982986450195"
"7823","4.700891017913818","4.700891017913818","4.700891017913818"
"7824","4.2852463722229","4.2852463722229","4.2852463722229"
"7825","4.901738166809082","4.901738166809082","4.901738166809082"
"7826","4.736233711242676","4.736233711242676","4.736233711242676"
"7827","4.367463111877441","4.367463111877441","4.367463111877441"
"7828","5.316253662109375","5.316253662109375","5.316253662109375"
"7829","4.696654319763184","4.696654319763184","4.696654319763184"
"7830","5.004095554351807","5.004095554351807","5.004095554351807"
"7831","4.9408488273620605","4.9408488273620605","4.9408488273620605"
"7832","4.755598068237305","4.755598068237305","4.755598068237305"
"7833","5.309602737426758","5.309602737426758","5.309602737426758"
"7834","4.8964009284973145","4.8964009284973145","4.8964009284973145"
"7835","5.093364715576172","5.093364715576172","5.093364715576172"
"7836","4.805771827697754","4.805771827697754","4.805771827697754"
"7837","4.841475486755371","4.841475486755371","4.841475486755371"
"7838","4.666532039642334","4.666532039642334","4.666532039642334"
"7839","4.8930816650390625","4.8930816650390625","4.8930816650390625"
"7840","5.150810718536377","5.150810718536377","5.150810718536377"
"7841","4.360776901245117","4.360776901245117","4.360776901245117"
"7842","4.572254657745361","4.572254657745361","4.572254657745361"
"7843","4.8743720054626465","4.8743720054626465","4.8743720054626465"
"7844","4.294897556304932","4.294897556304932","4.294897556304932"
"7845","4.847711086273193","4.847711086273193","4.847711086273193"
"7846","4.416343688964844","4.416343688964844","4.416343688964844"
"7847","4.577502250671387","4.577502250671387","4.577502250671387"
"7848","4.542425632476807","4.542425632476807","4.542425632476807"
"7849","4.484992027282715","4.484992027282715","4.484992027282715"
"7850","4.171631336212158","4.171631336212158","4.171631336212158"
"7851","5.149386882781982","5.149386882781982","5.149386882781982"
"7852","5.083520889282227","5.083520889282227","5.083520889282227"
"7853","4.870726585388184","4.870726585388184","4.870726585388184"
"7854","5.299964904785156","5.299964904785156","5.299964904785156"
"7855","4.33224630355835","4.33224630355835","4.33224630355835"
"7856","4.953539848327637","4.953539848327637","4.953539848327637"
"7857","4.585657119750977","4.585657119750977","4.585657119750977"
"7858","5.151732921600342","5.151732921600342","5.151732921600342"
"7859","4.5792646408081055","4.5792646408081055","4.5792646408081055"
"7860","4.8011369705200195","4.8011369705200195","4.8011369705200195"
"7861","4.651997089385986","4.651997089385986","4.651997089385986"
"7862","4.277875900268555","4.277875900268555","4.277875900268555"
"7863","5.405274391174316","5.405274391174316","5.405274391174316"
"7864","6.7719292640686035","6.7719292640686035","6.7719292640686035"
"7865","4.980485916137695","4.980485916137695","4.980485916137695"
"7866","4.6087799072265625","4.6087799072265625","4.6087799072265625"
"7867","4.027304649353027","4.027304649353027","4.027304649353027"
"7868","5.088104724884033","5.088104724884033","5.088104724884033"
"7869","4.269590377807617","4.269590377807617","4.269590377807617"
"7870","4.907042026519775","4.907042026519775","4.907042026519775"
"7871","5.138180255889893","5.138180255889893","5.138180255889893"
"7872","4.637556076049805","4.637556076049805","4.637556076049805"
"7873","4.50024938583374","4.50024938583374","4.50024938583374"
"7874","4.750496864318848","4.750496864318848","4.750496864318848"
"7875","5.023924827575684","5.023924827575684","5.023924827575684"
"7876","5.187391757965088","5.187391757965088","5.187391757965088"
"7877","4.6200642585754395","4.6200642585754395","4.6200642585754395"
"7878","4.128210067749023","4.128210067749023","4.128210067749023"
"7879","5.715752124786377","5.715752124786377","5.715752124786377"
"7880","4.917396545410156","4.917396545410156","4.917396545410156"
"7881","4.209280490875244","4.209280490875244","4.209280490875244"
"7882","4.557790279388428","4.557790279388428","4.557790279388428"
"7883","5.048476219177246","5.048476219177246","5.048476219177246"
"7884","4.813540935516357","4.813540935516357","4.813540935516357"
"7885","4.63118314743042","4.63118314743042","4.63118314743042"
"7886","5.027124404907227","5.027124404907227","5.027124404907227"
"7887","5.307473182678223","5.307473182678223","5.307473182678223"
"7888","4.672722816467285","4.672722816467285","4.672722816467285"
"7889","9.131965637207031","9.131965637207031","9.131965637207031"
"7890","5.069799900054932","5.069799900054932","5.069799900054932"
"7891","4.755286693572998","4.755286693572998","4.755286693572998"
"7892","4.529284477233887","4.529284477233887","4.529284477233887"
"7893","4.48454475402832","4.48454475402832","4.48454475402832"
"7894","3.781981945037842","3.781981945037842","3.781981945037842"
"7895","4.56557559967041","4.56557559967041","4.56557559967041"
"7896","4.130884647369385","4.130884647369385","4.130884647369385"
"7897","4.431812763214111","4.431812763214111","4.431812763214111"
"7898","4.3647942543029785","4.3647942543029785","4.3647942543029785"
"7899","4.512836933135986","4.512836933135986","4.512836933135986"
"7900","4.859854698181152","4.859854698181152","4.859854698181152"
"7901","4.697854518890381","4.697854518890381","4.697854518890381"
"7902","3.929853677749634","3.929853677749634","3.929853677749634"
"7903","4.814037322998047","4.814037322998047","4.814037322998047"
"7904","4.3047003746032715","4.3047003746032715","4.3047003746032715"
"7905","4.822461128234863","4.822461128234863","4.822461128234863"
"7906","5.0534844398498535","5.0534844398498535","5.0534844398498535"
"7907","5.444222927093506","5.444222927093506","5.444222927093506"
"7908","4.210493087768555","4.210493087768555","4.210493087768555"
"7909","4.834947109222412","4.834947109222412","4.834947109222412"
"7910","5.065781593322754","5.065781593322754","5.065781593322754"
"7911","3.382167100906372","3.382167100906372","3.382167100906372"
"7912","4.2943267822265625","4.2943267822265625","4.2943267822265625"
"7913","4.421462535858154","4.421462535858154","4.421462535858154"
"7914","4.472864151000977","4.472864151000977","4.472864151000977"
"7915","4.748830795288086","4.748830795288086","4.748830795288086"
"7916","5.103575706481934","5.103575706481934","5.103575706481934"
"7917","5.049245357513428","5.049245357513428","5.049245357513428"
"7918","4.737481594085693","4.737481594085693","4.737481594085693"
"7919","5.271763324737549","5.271763324737549","5.271763324737549"
"7920","4.552026271820068","4.552026271820068","4.552026271820068"
"7921","3.9871129989624023","3.9871129989624023","3.9871129989624023"
"7922","5.375097274780273","5.375097274780273","5.375097274780273"
"7923","5.232648849487305","5.232648849487305","5.232648849487305"
"7924","4.496870040893555","4.496870040893555","4.496870040893555"
"7925","5.519521236419678","5.519521236419678","5.519521236419678"
"7926","5.193943977355957","5.193943977355957","5.193943977355957"
"7927","3.916628360748291","3.916628360748291","3.916628360748291"
"7928","4.874151229858398","4.874151229858398","4.874151229858398"
"7929","4.9124016761779785","4.9124016761779785","4.9124016761779785"
"7930","4.6963019371032715","4.6963019371032715","4.6963019371032715"
"7931","4.703661918640137","4.703661918640137","4.703661918640137"
"7932","4.7012810707092285","4.7012810707092285","4.7012810707092285"
"7933","5.183517932891846","5.183517932891846","5.183517932891846"
"7934","4.7191548347473145","4.7191548347473145","4.7191548347473145"
"7935","4.770471096038818","4.770471096038818","4.770471096038818"
"7936","5.0853729248046875","5.0853729248046875","5.0853729248046875"
"7937","4.701375961303711","4.701375961303711","4.701375961303711"
"7938","4.852627754211426","4.852627754211426","4.852627754211426"
"7939","5.311843395233154","5.311843395233154","5.311843395233154"
"7940","4.820545673370361","4.820545673370361","4.820545673370361"
"7941","5.171142101287842","5.171142101287842","5.171142101287842"
"7942","4.172598838806152","4.172598838806152","4.172598838806152"
"7943","5.332625389099121","5.332625389099121","5.332625389099121"
"7944","4.564367294311523","4.564367294311523","4.564367294311523"
"7945","4.266573429107666","4.266573429107666","4.266573429107666"
"7946","5.466407299041748","5.466407299041748","5.466407299041748"
"7947","4.466251850128174","4.466251850128174","4.466251850128174"
"7948","4.31677770614624","4.31677770614624","4.31677770614624"
"7949","4.997505187988281","4.997505187988281","4.997505187988281"
"7950","4.593405246734619","4.593405246734619","4.593405246734619"
"7951","4.969005584716797","4.969005584716797","4.969005584716797"
"7952","4.400086402893066","4.400086402893066","4.400086402893066"
"7953","4.201250076293945","4.201250076293945","4.201250076293945"
"7954","4.874636650085449","4.874636650085449","4.874636650085449"
"7955","4.351246356964111","4.351246356964111","4.351246356964111"
"7956","5.8306121826171875","5.8306121826171875","5.8306121826171875"
"7957","4.456202030181885","4.456202030181885","4.456202030181885"
"7958","4.571133613586426","4.571133613586426","4.571133613586426"
"7959","5.462342739105225","5.462342739105225","5.462342739105225"
"7960","4.35507345199585","4.35507345199585","4.35507345199585"
"7961","8.557276725769043","8.557276725769043","8.557276725769043"
"7962","4.86569356918335","4.86569356918335","4.86569356918335"
"7963","4.649995803833008","4.649995803833008","4.649995803833008"
"7964","4.950757026672363","4.950757026672363","4.950757026672363"
"7965","3.8205955028533936","3.8205955028533936","3.8205955028533936"
"7966","5.350763320922852","5.350763320922852","5.350763320922852"
"7967","4.5889363288879395","4.5889363288879395","4.5889363288879395"
"7968","5.078417778015137","5.078417778015137","5.078417778015137"
"7969","4.838446140289307","4.838446140289307","4.838446140289307"
"7970","4.395777225494385","4.395777225494385","4.395777225494385"
"7971","5.1078033447265625","5.1078033447265625","5.1078033447265625"
"7972","5.156169891357422","5.156169891357422","5.156169891357422"
"7973","4.355572700500488","4.355572700500488","4.355572700500488"
"7974","5.038026332855225","5.038026332855225","5.038026332855225"
"7975","4.524066925048828","4.524066925048828","4.524066925048828"
"7976","4.625927925109863","4.625927925109863","4.625927925109863"
"7977","4.924197673797607","4.924197673797607","4.924197673797607"
"7978","4.837057113647461","4.837057113647461","4.837057113647461"
"7979","4.770690441131592","4.770690441131592","4.770690441131592"
"7980","6.002446174621582","6.002446174621582","6.002446174621582"
"7981","4.3209686279296875","4.3209686279296875","4.3209686279296875"
"7982","4.413059711456299","4.413059711456299","4.413059711456299"
"7983","4.7261552810668945","4.7261552810668945","4.7261552810668945"
"7984","4.235908508300781","4.235908508300781","4.235908508300781"
"7985","4.542964935302734","4.542964935302734","4.542964935302734"
"7986","4.3512349128723145","4.3512349128723145","4.3512349128723145"
"7987","4.886082172393799","4.886082172393799","4.886082172393799"
"7988","4.961986064910889","4.961986064910889","4.961986064910889"
"7989","4.478370189666748","4.478370189666748","4.478370189666748"
"7990","4.3426127433776855","4.3426127433776855","4.3426127433776855"
"7991","4.189009666442871","4.189009666442871","4.189009666442871"
"7992","4.984888553619385","4.984888553619385","4.984888553619385"
"7993","4.572350025177002","4.572350025177002","4.572350025177002"
"7994","5.067703723907471","5.067703723907471","5.067703723907471"
"7995","4.568047046661377","4.568047046661377","4.568047046661377"
"7996","4.89870548248291","4.89870548248291","4.89870548248291"
"7997","3.723045587539673","3.723045587539673","3.723045587539673"
"7998","4.254297733306885","4.254297733306885","4.254297733306885"
"7999","5.227151393890381","5.227151393890381","5.227151393890381"
"8000","4.353725910186768","4.353725910186768","4.353725910186768"
"8001","4.975739479064941","4.975739479064941","4.975739479064941"
"8002","4.991227149963379","4.991227149963379","4.991227149963379"
"8003","4.951918125152588","4.951918125152588","4.951918125152588"
"8004","4.320252895355225","4.320252895355225","4.320252895355225"
"8005","4.641188621520996","4.641188621520996","4.641188621520996"
"8006","5.153182029724121","5.153182029724121","5.153182029724121"
"8007","4.6592302322387695","4.6592302322387695","4.6592302322387695"
"8008","4.859715938568115","4.859715938568115","4.859715938568115"
"8009","4.280661582946777","4.280661582946777","4.280661582946777"
"8010","4.357917785644531","4.357917785644531","4.357917785644531"
"8011","4.200125694274902","4.200125694274902","4.200125694274902"
"8012","4.709015369415283","4.709015369415283","4.709015369415283"
"8013","4.98724365234375","4.98724365234375","4.98724365234375"
"8014","5.394409656524658","5.394409656524658","5.394409656524658"
"8015","4.674834728240967","4.674834728240967","4.674834728240967"
"8016","4.394150733947754","4.394150733947754","4.394150733947754"
"8017","4.391535758972168","4.391535758972168","4.391535758972168"
"8018","4.3048810958862305","4.3048810958862305","4.3048810958862305"
"8019","4.289675712585449","4.289675712585449","4.289675712585449"
"8020","4.394507884979248","4.394507884979248","4.394507884979248"
"8021","4.074351787567139","4.074351787567139","4.074351787567139"
"8022","4.606360912322998","4.606360912322998","4.606360912322998"
"8023","4.748507022857666","4.748507022857666","4.748507022857666"
"8024","4.9209489822387695","4.9209489822387695","4.9209489822387695"
"8025","4.76967716217041","4.76967716217041","4.76967716217041"
"8026","4.490046977996826","4.490046977996826","4.490046977996826"
"8027","4.831384181976318","4.831384181976318","4.831384181976318"
"8028","5.261382102966309","5.261382102966309","5.261382102966309"
"8029","4.256683826446533","4.256683826446533","4.256683826446533"
"8030","3.894247055053711","3.894247055053711","3.894247055053711"
"8031","5.173994541168213","5.173994541168213","5.173994541168213"
"8032","4.710850715637207","4.710850715637207","4.710850715637207"
"8033","5.084427356719971","5.084427356719971","5.084427356719971"
"8034","4.719962120056152","4.719962120056152","4.719962120056152"
"8035","4.723771572113037","4.723771572113037","4.723771572113037"
"8036","3.976693630218506","3.976693630218506","3.976693630218506"
"8037","4.947074890136719","4.947074890136719","4.947074890136719"
"8038","4.840902805328369","4.840902805328369","4.840902805328369"
"8039","4.9816789627075195","4.9816789627075195","4.9816789627075195"
"8040","4.521145820617676","4.521145820617676","4.521145820617676"
"8041","4.501882076263428","4.501882076263428","4.501882076263428"
"8042","4.459469318389893","4.459469318389893","4.459469318389893"
"8043","4.638919353485107","4.638919353485107","4.638919353485107"
"8044","5.631775856018066","5.631775856018066","5.631775856018066"
"8045","5.306644439697266","5.306644439697266","5.306644439697266"
"8046","4.236787796020508","4.236787796020508","4.236787796020508"
"8047","3.8763184547424316","3.8763184547424316","3.8763184547424316"
"8048","4.72549295425415","4.72549295425415","4.72549295425415"
"8049","4.748769760131836","4.748769760131836","4.748769760131836"
"8050","4.854885578155518","4.854885578155518","4.854885578155518"
"8051","5.149018287658691","5.149018287658691","5.149018287658691"
"8052","4.46624755859375","4.46624755859375","4.46624755859375"
"8053","4.763919353485107","4.763919353485107","4.763919353485107"
"8054","4.603761672973633","4.603761672973633","4.603761672973633"
"8055","5.148029804229736","5.148029804229736","5.148029804229736"
"8056","4.301247596740723","4.301247596740723","4.301247596740723"
"8057","4.445690631866455","4.445690631866455","4.445690631866455"
"8058","4.3685784339904785","4.3685784339904785","4.3685784339904785"
"8059","4.938875675201416","4.938875675201416","4.938875675201416"
"8060","4.669428825378418","4.669428825378418","4.669428825378418"
"8061","5.193696975708008","5.193696975708008","5.193696975708008"
"8062","4.327215671539307","4.327215671539307","4.327215671539307"
"8063","4.839692115783691","4.839692115783691","4.839692115783691"
"8064","4.578522682189941","4.578522682189941","4.578522682189941"
"8065","4.764381408691406","4.764381408691406","4.764381408691406"
"8066","4.353282451629639","4.353282451629639","4.353282451629639"
"8067","4.005188941955566","4.005188941955566","4.005188941955566"
"8068","4.785940170288086","4.785940170288086","4.785940170288086"
"8069","4.469767093658447","4.469767093658447","4.469767093658447"
"8070","4.3010969161987305","4.3010969161987305","4.3010969161987305"
"8071","4.409147262573242","4.409147262573242","4.409147262573242"
"8072","4.757177829742432","4.757177829742432","4.757177829742432"
"8073","5.521857261657715","5.521857261657715","5.521857261657715"
"8074","4.319249153137207","4.319249153137207","4.319249153137207"
"8075","4.023869037628174","4.023869037628174","4.023869037628174"
"8076","4.358036994934082","4.358036994934082","4.358036994934082"
"8077","4.551617622375488","4.551617622375488","4.551617622375488"
"8078","4.253328800201416","4.253328800201416","4.253328800201416"
"8079","4.93465518951416","4.93465518951416","4.93465518951416"
"8080","4.99690055847168","4.99690055847168","4.99690055847168"
"8081","4.674095153808594","4.674095153808594","4.674095153808594"
"8082","4.892967700958252","4.892967700958252","4.892967700958252"
"8083","4.650094509124756","4.650094509124756","4.650094509124756"
"8084","4.606730937957764","4.606730937957764","4.606730937957764"
"8085","3.5332376956939697","3.5332376956939697","3.5332376956939697"
"8086","4.033355236053467","4.033355236053467","4.033355236053467"
"8087","4.045459747314453","4.045459747314453","4.045459747314453"
"8088","4.001916885375977","4.001916885375977","4.001916885375977"
"8089","5.124438762664795","5.124438762664795","5.124438762664795"
"8090","4.8163042068481445","4.8163042068481445","4.8163042068481445"
"8091","4.722783088684082","4.722783088684082","4.722783088684082"
"8092","4.002834796905518","4.002834796905518","4.002834796905518"
"8093","4.591029644012451","4.591029644012451","4.591029644012451"
"8094","4.594929218292236","4.594929218292236","4.594929218292236"
"8095","5.0105366706848145","5.0105366706848145","5.0105366706848145"
"8096","5.580089092254639","5.580089092254639","5.580089092254639"
"8097","4.748774528503418","4.748774528503418","4.748774528503418"
"8098","4.1790924072265625","4.1790924072265625","4.1790924072265625"
"8099","4.972362995147705","4.972362995147705","4.972362995147705"
"8100","5.3750810623168945","5.3750810623168945","5.3750810623168945"
"8101","5.334989070892334","5.334989070892334","5.334989070892334"
"8102","4.2463250160217285","4.2463250160217285","4.2463250160217285"
"8103","4.65834903717041","4.65834903717041","4.65834903717041"
"8104","4.225523471832275","4.225523471832275","4.225523471832275"
"8105","4.222057342529297","4.222057342529297","4.222057342529297"
"8106","5.178588390350342","5.178588390350342","5.178588390350342"
"8107","3.819261312484741","3.819261312484741","3.819261312484741"
"8108","5.010984897613525","5.010984897613525","5.010984897613525"
"8109","4.372923851013184","4.372923851013184","4.372923851013184"
"8110","4.338310718536377","4.338310718536377","4.338310718536377"
"8111","4.923635959625244","4.923635959625244","4.923635959625244"
"8112","5.15264892578125","5.15264892578125","5.15264892578125"
"8113","4.1481032371521","4.1481032371521","4.1481032371521"
"8114","4.645954608917236","4.645954608917236","4.645954608917236"
"8115","4.1395769119262695","4.1395769119262695","4.1395769119262695"
"8116","4.948791980743408","4.948791980743408","4.948791980743408"
"8117","4.713644027709961","4.713644027709961","4.713644027709961"
"8118","4.404991149902344","4.404991149902344","4.404991149902344"
"8119","6.940099239349365","6.940099239349365","6.940099239349365"
"8120","5.718858242034912","5.718858242034912","5.718858242034912"
"8121","4.89849328994751","4.89849328994751","4.89849328994751"
"8122","4.871747016906738","4.871747016906738","4.871747016906738"
"8123","4.759084224700928","4.759084224700928","4.759084224700928"
"8124","4.922984600067139","4.922984600067139","4.922984600067139"
"8125","4.319390773773193","4.319390773773193","4.319390773773193"
"8126","7.426955223083496","7.426955223083496","7.426955223083496"
"8127","4.275743007659912","4.275743007659912","4.275743007659912"
"8128","5.274056434631348","5.274056434631348","5.274056434631348"
"8129","4.184253215789795","4.184253215789795","4.184253215789795"
"8130","4.412958145141602","4.412958145141602","4.412958145141602"
"8131","3.7624237537384033","3.7624237537384033","3.7624237537384033"
"8132","5.0647454261779785","5.0647454261779785","5.0647454261779785"
"8133","4.1852593421936035","4.1852593421936035","4.1852593421936035"
"8134","4.999587535858154","4.999587535858154","4.999587535858154"
"8135","4.7851715087890625","4.7851715087890625","4.7851715087890625"
"8136","4.51596212387085","4.51596212387085","4.51596212387085"
"8137","4.198669910430908","4.198669910430908","4.198669910430908"
"8138","4.480533599853516","4.480533599853516","4.480533599853516"
"8139","4.535438060760498","4.535438060760498","4.535438060760498"
"8140","3.9168052673339844","3.9168052673339844","3.9168052673339844"
"8141","4.326995849609375","4.326995849609375","4.326995849609375"
"8142","4.373411655426025","4.373411655426025","4.373411655426025"
"8143","4.884139537811279","4.884139537811279","4.884139537811279"
"8144","5.3873820304870605","5.3873820304870605","5.3873820304870605"
"8145","4.784430027008057","4.784430027008057","4.784430027008057"
"8146","4.431002140045166","4.431002140045166","4.431002140045166"
"8147","4.260992527008057","4.260992527008057","4.260992527008057"
"8148","4.75917387008667","4.75917387008667","4.75917387008667"
"8149","4.888394832611084","4.888394832611084","4.888394832611084"
"8150","4.785847187042236","4.785847187042236","4.785847187042236"
"8151","5.832928657531738","5.832928657531738","5.832928657531738"
"8152","5.324181079864502","5.324181079864502","5.324181079864502"
"8153","4.56389045715332","4.56389045715332","4.56389045715332"
"8154","5.006042957305908","5.006042957305908","5.006042957305908"
"8155","4.286387920379639","4.286387920379639","4.286387920379639"
"8156","4.3015947341918945","4.3015947341918945","4.3015947341918945"
"8157","3.541585922241211","3.541585922241211","3.541585922241211"
"8158","6.433104991912842","6.433104991912842","6.433104991912842"
"8159","5.222375869750977","5.222375869750977","5.222375869750977"
"8160","4.196440696716309","4.196440696716309","4.196440696716309"
"8161","3.823185920715332","3.823185920715332","3.823185920715332"
"8162","5.07077693939209","5.07077693939209","5.07077693939209"
"8163","4.173687934875488","4.173687934875488","4.173687934875488"
"8164","4.759354114532471","4.759354114532471","4.759354114532471"
"8165","4.282590866088867","4.282590866088867","4.282590866088867"
"8166","4.2145891189575195","4.2145891189575195","4.2145891189575195"
"8167","4.560616970062256","4.560616970062256","4.560616970062256"
"8168","4.380826950073242","4.380826950073242","4.380826950073242"
"8169","4.268259525299072","4.268259525299072","4.268259525299072"
"8170","4.165441989898682","4.165441989898682","4.165441989898682"
"8171","4.844726085662842","4.844726085662842","4.844726085662842"
"8172","5.009618282318115","5.009618282318115","5.009618282318115"
"8173","6.4789719581604","6.4789719581604","6.4789719581604"
"8174","4.47658109664917","4.47658109664917","4.47658109664917"
"8175","4.884106159210205","4.884106159210205","4.884106159210205"
"8176","4.991550445556641","4.991550445556641","4.991550445556641"
"8177","4.7602338790893555","4.7602338790893555","4.7602338790893555"
"8178","4.302924156188965","4.302924156188965","4.302924156188965"
"8179","4.54842472076416","4.54842472076416","4.54842472076416"
"8180","5.024339199066162","5.024339199066162","5.024339199066162"
"8181","4.8405280113220215","4.8405280113220215","4.8405280113220215"
"8182","4.669381141662598","4.669381141662598","4.669381141662598"
"8183","4.308320999145508","4.308320999145508","4.308320999145508"
"8184","4.3519182205200195","4.3519182205200195","4.3519182205200195"
"8185","5.278058052062988","5.278058052062988","5.278058052062988"
"8186","4.474619388580322","4.474619388580322","4.474619388580322"
"8187","5.503528118133545","5.503528118133545","5.503528118133545"
"8188","6.113208770751953","6.113208770751953","6.113208770751953"
"8189","4.684576511383057","4.684576511383057","4.684576511383057"
"8190","4.994296550750732","4.994296550750732","4.994296550750732"
"8191","4.4965434074401855","4.4965434074401855","4.4965434074401855"
"8192","4.900465488433838","4.900465488433838","4.900465488433838"
"8193","4.471181869506836","4.471181869506836","4.471181869506836"
"8194","4.460010051727295","4.460010051727295","4.460010051727295"
"8195","4.7810540199279785","4.7810540199279785","4.7810540199279785"
"8196","4.619348526000977","4.619348526000977","4.619348526000977"
"8197","4.35286808013916","4.35286808013916","4.35286808013916"
"8198","4.740445137023926","4.740445137023926","4.740445137023926"
"8199","4.3405022621154785","4.3405022621154785","4.3405022621154785"
"8200","5.107613563537598","5.107613563537598","5.107613563537598"
"8201","4.4770612716674805","4.4770612716674805","4.4770612716674805"
"8202","4.861484050750732","4.861484050750732","4.861484050750732"
"8203","4.928571701049805","4.928571701049805","4.928571701049805"
"8204","5.754336357116699","5.754336357116699","5.754336357116699"
"8205","4.831331253051758","4.831331253051758","4.831331253051758"
"8206","4.077760219573975","4.077760219573975","4.077760219573975"
"8207","5.069253444671631","5.069253444671631","5.069253444671631"
"8208","4.6779961585998535","4.6779961585998535","4.6779961585998535"
"8209","5.134036540985107","5.134036540985107","5.134036540985107"
"8210","4.1135149002075195","4.1135149002075195","4.1135149002075195"
"8211","3.803980827331543","3.803980827331543","3.803980827331543"
"8212","4.231625556945801","4.231625556945801","4.231625556945801"
"8213","4.479934215545654","4.479934215545654","4.479934215545654"
"8214","4.064399719238281","4.064399719238281","4.064399719238281"
"8215","4.583180904388428","4.583180904388428","4.583180904388428"
"8216","5.186285018920898","5.186285018920898","5.186285018920898"
"8217","4.513610363006592","4.513610363006592","4.513610363006592"
"8218","4.825870513916016","4.825870513916016","4.825870513916016"
"8219","4.15657901763916","4.15657901763916","4.15657901763916"
"8220","5.249499797821045","5.249499797821045","5.249499797821045"
"8221","4.890054702758789","4.890054702758789","4.890054702758789"
"8222","5.442119121551514","5.442119121551514","5.442119121551514"
"8223","3.967531204223633","3.967531204223633","3.967531204223633"
"8224","4.789261341094971","4.789261341094971","4.789261341094971"
"8225","4.8203020095825195","4.8203020095825195","4.8203020095825195"
"8226","4.357504367828369","4.357504367828369","4.357504367828369"
"8227","4.471904754638672","4.471904754638672","4.471904754638672"
"8228","4.062172889709473","4.062172889709473","4.062172889709473"
"8229","4.050605297088623","4.050605297088623","4.050605297088623"
"8230","4.92814302444458","4.92814302444458","4.92814302444458"
"8231","4.418368339538574","4.418368339538574","4.418368339538574"
"8232","3.946704864501953","3.946704864501953","3.946704864501953"
"8233","4.755498886108398","4.755498886108398","4.755498886108398"
"8234","4.702325344085693","4.702325344085693","4.702325344085693"
"8235","4.703540802001953","4.703540802001953","4.703540802001953"
"8236","5.100353717803955","5.100353717803955","5.100353717803955"
"8237","5.125866413116455","5.125866413116455","5.125866413116455"
"8238","5.406929016113281","5.406929016113281","5.406929016113281"
"8239","4.363804817199707","4.363804817199707","4.363804817199707"
"8240","4.473707675933838","4.473707675933838","4.473707675933838"
"8241","4.868524074554443","4.868524074554443","4.868524074554443"
"8242","4.428349494934082","4.428349494934082","4.428349494934082"
"8243","4.760818958282471","4.760818958282471","4.760818958282471"
"8244","4.522644996643066","4.522644996643066","4.522644996643066"
"8245","3.954164505004883","3.954164505004883","3.954164505004883"
"8246","6.731881141662598","6.731881141662598","6.731881141662598"
"8247","4.94300651550293","4.94300651550293","4.94300651550293"
"8248","4.230929851531982","4.230929851531982","4.230929851531982"
"8249","4.890622138977051","4.890622138977051","4.890622138977051"
"8250","4.164437294006348","4.164437294006348","4.164437294006348"
"8251","4.073527812957764","4.073527812957764","4.073527812957764"
"8252","4.399032115936279","4.399032115936279","4.399032115936279"
"8253","4.635411739349365","4.635411739349365","4.635411739349365"
"8254","4.957213878631592","4.957213878631592","4.957213878631592"
"8255","4.897712707519531","4.897712707519531","4.897712707519531"
"8256","4.686729907989502","4.686729907989502","4.686729907989502"
"8257","5.07902193069458","5.07902193069458","5.07902193069458"
"8258","5.006597518920898","5.006597518920898","5.006597518920898"
"8259","3.9244251251220703","3.9244251251220703","3.9244251251220703"
"8260","4.96198034286499","4.96198034286499","4.96198034286499"
"8261","4.837079048156738","4.837079048156738","4.837079048156738"
"8262","5.063021183013916","5.063021183013916","5.063021183013916"
"8263","4.871467113494873","4.871467113494873","4.871467113494873"
"8264","4.6748857498168945","4.6748857498168945","4.6748857498168945"
"8265","4.289267063140869","4.289267063140869","4.289267063140869"
"8266","5.475881099700928","5.475881099700928","5.475881099700928"
"8267","4.7665300369262695","4.7665300369262695","4.7665300369262695"
"8268","3.814208745956421","3.814208745956421","3.814208745956421"
"8269","4.509069919586182","4.509069919586182","4.509069919586182"
"8270","4.699215888977051","4.699215888977051","4.699215888977051"
"8271","4.607470989227295","4.607470989227295","4.607470989227295"
"8272","4.660836219787598","4.660836219787598","4.660836219787598"
"8273","6.365411758422852","6.365411758422852","6.365411758422852"
"8274","4.450955867767334","4.450955867767334","4.450955867767334"
"8275","3.4245245456695557","3.4245245456695557","3.4245245456695557"
"8276","4.171457767486572","4.171457767486572","4.171457767486572"
"8277","4.8759589195251465","4.8759589195251465","4.8759589195251465"
"8278","4.682476043701172","4.682476043701172","4.682476043701172"
"8279","6.003748893737793","6.003748893737793","6.003748893737793"
"8280","4.853775978088379","4.853775978088379","4.853775978088379"
"8281","4.803374290466309","4.803374290466309","4.803374290466309"
"8282","4.286551475524902","4.286551475524902","4.286551475524902"
"8283","6.471246719360352","6.471246719360352","6.471246719360352"
"8284","4.6420207023620605","4.6420207023620605","4.6420207023620605"
"8285","4.431307315826416","4.431307315826416","4.431307315826416"
"8286","4.642996788024902","4.642996788024902","4.642996788024902"
"8287","4.546279430389404","4.546279430389404","4.546279430389404"
"8288","4.277903079986572","4.277903079986572","4.277903079986572"
"8289","4.782413959503174","4.782413959503174","4.782413959503174"
"8290","5.362255573272705","5.362255573272705","5.362255573272705"
"8291","4.245588779449463","4.245588779449463","4.245588779449463"
"8292","5.056821346282959","5.056821346282959","5.056821346282959"
"8293","4.616836071014404","4.616836071014404","4.616836071014404"
"8294","5.000011444091797","5.000011444091797","5.000011444091797"
"8295","5.542763710021973","5.542763710021973","5.542763710021973"
"8296","4.6091413497924805","4.6091413497924805","4.6091413497924805"
"8297","5.0534586906433105","5.0534586906433105","5.0534586906433105"
"8298","4.174053192138672","4.174053192138672","4.174053192138672"
"8299","4.472124099731445","4.472124099731445","4.472124099731445"
"8300","5.338411808013916","5.338411808013916","5.338411808013916"
"8301","4.901695251464844","4.901695251464844","4.901695251464844"
"8302","4.536921977996826","4.536921977996826","4.536921977996826"
"8303","4.435033798217773","4.435033798217773","4.435033798217773"
"8304","4.648499488830566","4.648499488830566","4.648499488830566"
"8305","10.055822372436523","10.055822372436523","10.055822372436523"
"8306","4.188755512237549","4.188755512237549","4.188755512237549"
"8307","4.114768028259277","4.114768028259277","4.114768028259277"
"8308","4.5016255378723145","4.5016255378723145","4.5016255378723145"
"8309","4.727728366851807","4.727728366851807","4.727728366851807"
"8310","5.5045084953308105","5.5045084953308105","5.5045084953308105"
"8311","4.400182723999023","4.400182723999023","4.400182723999023"
"8312","4.2484450340271","4.2484450340271","4.2484450340271"
"8313","4.426698684692383","4.426698684692383","4.426698684692383"
"8314","5.181269645690918","5.181269645690918","5.181269645690918"
"8315","3.475703239440918","3.475703239440918","3.475703239440918"
"8316","4.332822799682617","4.332822799682617","4.332822799682617"
"8317","4.461345672607422","4.461345672607422","4.461345672607422"
"8318","4.438961505889893","4.438961505889893","4.438961505889893"
"8319","5.040918350219727","5.040918350219727","5.040918350219727"
"8320","5.0105156898498535","5.0105156898498535","5.0105156898498535"
"8321","4.206562519073486","4.206562519073486","4.206562519073486"
"8322","4.814273357391357","4.814273357391357","4.814273357391357"
"8323","4.175116062164307","4.175116062164307","4.175116062164307"
"8324","4.337006568908691","4.337006568908691","4.337006568908691"
"8325","5.052974700927734","5.052974700927734","5.052974700927734"
"8326","4.671342849731445","4.671342849731445","4.671342849731445"
"8327","4.684597492218018","4.684597492218018","4.684597492218018"
"8328","4.818935871124268","4.818935871124268","4.818935871124268"
"8329","4.422145843505859","4.422145843505859","4.422145843505859"
"8330","4.961813449859619","4.961813449859619","4.961813449859619"
"8331","4.031654357910156","4.031654357910156","4.031654357910156"
"8332","5.638282775878906","5.638282775878906","5.638282775878906"
"8333","4.4403300285339355","4.4403300285339355","4.4403300285339355"
"8334","4.231945991516113","4.231945991516113","4.231945991516113"
"8335","4.172652244567871","4.172652244567871","4.172652244567871"
"8336","4.949652671813965","4.949652671813965","4.949652671813965"
"8337","5.177395820617676","5.177395820617676","5.177395820617676"
"8338","4.9735822677612305","4.9735822677612305","4.9735822677612305"
"8339","4.859463214874268","4.859463214874268","4.859463214874268"
"8340","4.956613540649414","4.956613540649414","4.956613540649414"
"8341","4.858394145965576","4.858394145965576","4.858394145965576"
"8342","4.6284003257751465","4.6284003257751465","4.6284003257751465"
"8343","4.340405464172363","4.340405464172363","4.340405464172363"
"8344","5.471318244934082","5.471318244934082","5.471318244934082"
"8345","4.358757019042969","4.358757019042969","4.358757019042969"
"8346","3.8153128623962402","3.8153128623962402","3.8153128623962402"
"8347","4.364757061004639","4.364757061004639","4.364757061004639"
"8348","4.205158233642578","4.205158233642578","4.205158233642578"
"8349","4.619796276092529","4.619796276092529","4.619796276092529"
"8350","4.788239479064941","4.788239479064941","4.788239479064941"
"8351","4.660202980041504","4.660202980041504","4.660202980041504"
"8352","5.2556281089782715","5.2556281089782715","5.2556281089782715"
"8353","4.934893608093262","4.934893608093262","4.934893608093262"
"8354","4.378031253814697","4.378031253814697","4.378031253814697"
"8355","3.984870195388794","3.984870195388794","3.984870195388794"
"8356","4.913702487945557","4.913702487945557","4.913702487945557"
"8357","3.564422130584717","3.564422130584717","3.564422130584717"
"8358","4.711254596710205","4.711254596710205","4.711254596710205"
"8359","4.652316093444824","4.652316093444824","4.652316093444824"
"8360","4.068844795227051","4.068844795227051","4.068844795227051"
"8361","4.783144474029541","4.783144474029541","4.783144474029541"
"8362","4.098593711853027","4.098593711853027","4.098593711853027"
"8363","4.697638988494873","4.697638988494873","4.697638988494873"
"8364","5.595939636230469","5.595939636230469","5.595939636230469"
"8365","4.314355373382568","4.314355373382568","4.314355373382568"
"8366","5.589243412017822","5.589243412017822","5.589243412017822"
"8367","4.305485248565674","4.305485248565674","4.305485248565674"
"8368","5.031063079833984","5.031063079833984","5.031063079833984"
"8369","4.7749762535095215","4.7749762535095215","4.7749762535095215"
"8370","4.5906243324279785","4.5906243324279785","4.5906243324279785"
"8371","4.469801902770996","4.469801902770996","4.469801902770996"
"8372","5.3268818855285645","5.3268818855285645","5.3268818855285645"
"8373","4.4199419021606445","4.4199419021606445","4.4199419021606445"
"8374","4.525525093078613","4.525525093078613","4.525525093078613"
"8375","4.755143165588379","4.755143165588379","4.755143165588379"
"8376","6.0383195877075195","6.0383195877075195","6.0383195877075195"
"8377","4.139723300933838","4.139723300933838","4.139723300933838"
"8378","4.723516464233398","4.723516464233398","4.723516464233398"
"8379","4.668930530548096","4.668930530548096","4.668930530548096"
"8380","4.252495288848877","4.252495288848877","4.252495288848877"
"8381","5.462024688720703","5.462024688720703","5.462024688720703"
"8382","4.479149341583252","4.479149341583252","4.479149341583252"
"8383","4.748786926269531","4.748786926269531","4.748786926269531"
"8384","3.374009370803833","3.374009370803833","3.374009370803833"
"8385","4.930996894836426","4.930996894836426","4.930996894836426"
"8386","4.198970317840576","4.198970317840576","4.198970317840576"
"8387","4.466865062713623","4.466865062713623","4.466865062713623"
"8388","4.941147327423096","4.941147327423096","4.941147327423096"
"8389","3.8661532402038574","3.8661532402038574","3.8661532402038574"
"8390","4.700015544891357","4.700015544891357","4.700015544891357"
"8391","5.226373672485352","5.226373672485352","5.226373672485352"
"8392","4.57745361328125","4.57745361328125","4.57745361328125"
"8393","4.574578762054443","4.574578762054443","4.574578762054443"
"8394","5.334298610687256","5.334298610687256","5.334298610687256"
"8395","4.537746906280518","4.537746906280518","4.537746906280518"
"8396","4.791848659515381","4.791848659515381","4.791848659515381"
"8397","5.168956756591797","5.168956756591797","5.168956756591797"
"8398","4.594396114349365","4.594396114349365","4.594396114349365"
"8399","3.829396963119507","3.829396963119507","3.829396963119507"
"8400","4.689092636108398","4.689092636108398","4.689092636108398"
"8401","4.805434703826904","4.805434703826904","4.805434703826904"
"8402","4.585987567901611","4.585987567901611","4.585987567901611"
"8403","6.629017353057861","6.629017353057861","6.629017353057861"
"8404","3.902714967727661","3.902714967727661","3.902714967727661"
"8405","4.413952350616455","4.413952350616455","4.413952350616455"
"8406","4.64625358581543","4.64625358581543","4.64625358581543"
"8407","3.731173515319824","3.731173515319824","3.731173515319824"
"8408","5.539511680603027","5.539511680603027","5.539511680603027"
"8409","4.784083843231201","4.784083843231201","4.784083843231201"
"8410","4.10830020904541","4.10830020904541","4.10830020904541"
"8411","4.429089069366455","4.429089069366455","4.429089069366455"
"8412","4.337533473968506","4.337533473968506","4.337533473968506"
"8413","4.0961012840271","4.0961012840271","4.0961012840271"
"8414","4.6538166999816895","4.6538166999816895","4.6538166999816895"
"8415","4.40813684463501","4.40813684463501","4.40813684463501"
"8416","4.749743461608887","4.749743461608887","4.749743461608887"
"8417","5.025075435638428","5.025075435638428","5.025075435638428"
"8418","5.541500091552734","5.541500091552734","5.541500091552734"
"8419","4.714750289916992","4.714750289916992","4.714750289916992"
"8420","4.465493202209473","4.465493202209473","4.465493202209473"
"8421","4.977068901062012","4.977068901062012","4.977068901062012"
"8422","4.168939590454102","4.168939590454102","4.168939590454102"
"8423","5.252587795257568","5.252587795257568","5.252587795257568"
"8424","4.473088264465332","4.473088264465332","4.473088264465332"
"8425","4.9907355308532715","4.9907355308532715","4.9907355308532715"
"8426","3.9577951431274414","3.9577951431274414","3.9577951431274414"
"8427","4.203230381011963","4.203230381011963","4.203230381011963"
"8428","4.5970611572265625","4.5970611572265625","4.5970611572265625"
"8429","5.093935489654541","5.093935489654541","5.093935489654541"
"8430","4.942137718200684","4.942137718200684","4.942137718200684"
"8431","4.561288356781006","4.561288356781006","4.561288356781006"
"8432","5.212471961975098","5.212471961975098","5.212471961975098"
"8433","4.193760395050049","4.193760395050049","4.193760395050049"
"8434","5.051788330078125","5.051788330078125","5.051788330078125"
"8435","5.106285572052002","5.106285572052002","5.106285572052002"
"8436","3.755704641342163","3.755704641342163","3.755704641342163"
"8437","5.372818470001221","5.372818470001221","5.372818470001221"
"8438","4.242581844329834","4.242581844329834","4.242581844329834"
"8439","5.21474027633667","5.21474027633667","5.21474027633667"
"8440","4.352923393249512","4.352923393249512","4.352923393249512"
"8441","4.308990478515625","4.308990478515625","4.308990478515625"
"8442","3.507979393005371","3.507979393005371","3.507979393005371"
"8443","4.477200031280518","4.477200031280518","4.477200031280518"
"8444","4.864611625671387","4.864611625671387","4.864611625671387"
"8445","5.983038902282715","5.983038902282715","5.983038902282715"
"8446","3.801785707473755","3.801785707473755","3.801785707473755"
"8447","4.231406211853027","4.231406211853027","4.231406211853027"
"8448","3.6761741638183594","3.6761741638183594","3.6761741638183594"
"8449","5.96565055847168","5.96565055847168","5.96565055847168"
"8450","4.991113185882568","4.991113185882568","4.991113185882568"
"8451","4.837917804718018","4.837917804718018","4.837917804718018"
"8452","3.841834545135498","3.841834545135498","3.841834545135498"
"8453","5.144664764404297","5.144664764404297","5.144664764404297"
"8454","5.3165202140808105","5.3165202140808105","5.3165202140808105"
"8455","4.326167583465576","4.326167583465576","4.326167583465576"
"8456","4.756637096405029","4.756637096405029","4.756637096405029"
"8457","4.288888931274414","4.288888931274414","4.288888931274414"
"8458","4.556135654449463","4.556135654449463","4.556135654449463"
"8459","6.421425819396973","6.421425819396973","6.421425819396973"
"8460","5.679727077484131","5.679727077484131","5.679727077484131"
"8461","4.386257648468018","4.386257648468018","4.386257648468018"
"8462","4.989968299865723","4.989968299865723","4.989968299865723"
"8463","5.221152305603027","5.221152305603027","5.221152305603027"
"8464","4.966113567352295","4.966113567352295","4.966113567352295"
"8465","4.223204612731934","4.223204612731934","4.223204612731934"
"8466","4.2811784744262695","4.2811784744262695","4.2811784744262695"
"8467","5.839785575866699","5.839785575866699","5.839785575866699"
"8468","4.065301418304443","4.065301418304443","4.065301418304443"
"8469","4.095829486846924","4.095829486846924","4.095829486846924"
"8470","4.524618625640869","4.524618625640869","4.524618625640869"
"8471","3.925752639770508","3.925752639770508","3.925752639770508"
"8472","NaN","",""
"8473","5.51350212097168","5.51350212097168","5.51350212097168"
"8474","3.9262425899505615","3.9262425899505615","3.9262425899505615"
"8475","3.8315398693084717","3.8315398693084717","3.8315398693084717"
"8476","4.884788513183594","4.884788513183594","4.884788513183594"
"8477","5.138519763946533","5.138519763946533","5.138519763946533"
"8478","3.521782636642456","3.521782636642456","3.521782636642456"
"8479","4.908891201019287","4.908891201019287","4.908891201019287"
"8480","4.313894748687744","4.313894748687744","4.313894748687744"
"8481","4.640261173248291","4.640261173248291","4.640261173248291"
"8482","4.548537254333496","4.548537254333496","4.548537254333496"
"8483","4.612614154815674","4.612614154815674","4.612614154815674"
"8484","4.459133625030518","4.459133625030518","4.459133625030518"
"8485","5.068539142608643","5.068539142608643","5.068539142608643"
"8486","4.452194690704346","4.452194690704346","4.452194690704346"
"8487","4.339163780212402","4.339163780212402","4.339163780212402"
"8488","3.959653615951538","3.959653615951538","3.959653615951538"
"8489","4.282667636871338","4.282667636871338","4.282667636871338"
"8490","4.676852226257324","4.676852226257324","4.676852226257324"
"8491","4.663833141326904","4.663833141326904","4.663833141326904"
"8492","5.176011562347412","5.176011562347412","5.176011562347412"
"8493","3.5112051963806152","3.5112051963806152","3.5112051963806152"
"8494","4.7524871826171875","4.7524871826171875","4.7524871826171875"
"8495","4.786904335021973","4.786904335021973","4.786904335021973"
"8496","4.384882926940918","4.384882926940918","4.384882926940918"
"8497","4.771271228790283","4.771271228790283","4.771271228790283"
"8498","4.091943740844727","4.091943740844727","4.091943740844727"
"8499","3.933483123779297","3.933483123779297","3.933483123779297"
"8500","4.17972993850708","4.17972993850708","4.17972993850708"
"8501","4.740922927856445","4.740922927856445","4.740922927856445"
"8502","4.824878215789795","4.824878215789795","4.824878215789795"
"8503","4.694997787475586","4.694997787475586","4.694997787475586"
"8504","4.453686714172363","4.453686714172363","4.453686714172363"
"8505","4.851275444030762","4.851275444030762","4.851275444030762"
"8506","5.188486099243164","5.188486099243164","5.188486099243164"
"8507","5.136471271514893","5.136471271514893","5.136471271514893"
"8508","4.528092384338379","4.528092384338379","4.528092384338379"
"8509","4.20111083984375","4.20111083984375","4.20111083984375"
"8510","5.458522319793701","5.458522319793701","5.458522319793701"
"8511","3.8343505859375","3.8343505859375","3.8343505859375"
"8512","5.0079426765441895","5.0079426765441895","5.0079426765441895"
"8513","4.21011209487915","4.21011209487915","4.21011209487915"
"8514","5.144279956817627","5.144279956817627","5.144279956817627"
"8515","5.0404462814331055","5.0404462814331055","5.0404462814331055"
"8516","4.502234935760498","4.502234935760498","4.502234935760498"
"8517","4.971899032592773","4.971899032592773","4.971899032592773"
"8518","4.6392927169799805","4.6392927169799805","4.6392927169799805"
"8519","4.556794166564941","4.556794166564941","4.556794166564941"
"8520","4.709407329559326","4.709407329559326","4.709407329559326"
"8521","4.935370922088623","4.935370922088623","4.935370922088623"
"8522","4.912407398223877","4.912407398223877","4.912407398223877"
"8523","4.450108051300049","4.450108051300049","4.450108051300049"
"8524","4.294270992279053","4.294270992279053","4.294270992279053"
"8525","4.643077373504639","4.643077373504639","4.643077373504639"
"8526","4.298141002655029","4.298141002655029","4.298141002655029"
"8527","4.225322723388672","4.225322723388672","4.225322723388672"
"8528","3.541652202606201","3.541652202606201","3.541652202606201"
"8529","4.728513240814209","4.728513240814209","4.728513240814209"
"8530","4.569380760192871","4.569380760192871","4.569380760192871"
"8531","3.8539793491363525","3.8539793491363525","3.8539793491363525"
"8532","4.566984176635742","4.566984176635742","4.566984176635742"
"8533","4.715456962585449","4.715456962585449","4.715456962585449"
"8534","4.077059268951416","4.077059268951416","4.077059268951416"
"8535","3.5771336555480957","3.5771336555480957","3.5771336555480957"
"8536","5.31138801574707","5.31138801574707","5.31138801574707"
"8537","5.011508464813232","5.011508464813232","5.011508464813232"
"8538","4.031648635864258","4.031648635864258","4.031648635864258"
"8539","4.537382125854492","4.537382125854492","4.537382125854492"
"8540","4.646308898925781","4.646308898925781","4.646308898925781"
"8541","4.391765117645264","4.391765117645264","4.391765117645264"
"8542","5.273578643798828","5.273578643798828","5.273578643798828"
"8543","4.954207420349121","4.954207420349121","4.954207420349121"
"8544","4.308156490325928","4.308156490325928","4.308156490325928"
"8545","4.982923984527588","4.982923984527588","4.982923984527588"
"8546","4.318133354187012","4.318133354187012","4.318133354187012"
"8547","4.757226467132568","4.757226467132568","4.757226467132568"
"8548","5.125276565551758","5.125276565551758","5.125276565551758"
"8549","4.608876705169678","4.608876705169678","4.608876705169678"
"8550","4.460973262786865","4.460973262786865","4.460973262786865"
"8551","4.365884304046631","4.365884304046631","4.365884304046631"
"8552","4.586758136749268","4.586758136749268","4.586758136749268"
"8553","4.367101669311523","4.367101669311523","4.367101669311523"
"8554","4.75495719909668","4.75495719909668","4.75495719909668"
"8555","4.5935163497924805","4.5935163497924805","4.5935163497924805"
"8556","4.057295799255371","4.057295799255371","4.057295799255371"
"8557","4.273601055145264","4.273601055145264","4.273601055145264"
"8558","4.2996015548706055","4.2996015548706055","4.2996015548706055"
"8559","4.502710819244385","4.502710819244385","4.502710819244385"
"8560","6.017911434173584","6.017911434173584","6.017911434173584"
"8561","4.149652004241943","4.149652004241943","4.149652004241943"
"8562","3.786494016647339","3.786494016647339","3.786494016647339"
"8563","4.186105251312256","4.186105251312256","4.186105251312256"
"8564","4.272059440612793","4.272059440612793","4.272059440612793"
"8565","4.166174411773682","4.166174411773682","4.166174411773682"
"8566","4.834040641784668","4.834040641784668","4.834040641784668"
"8567","5.1264328956604","5.1264328956604","5.1264328956604"
"8568","5.011780738830566","5.011780738830566","5.011780738830566"
"8569","3.683547019958496","3.683547019958496","3.683547019958496"
"8570","4.561714172363281","4.561714172363281","4.561714172363281"
"8571","4.413491725921631","4.413491725921631","4.413491725921631"
"8572","8.249329566955566","8.249329566955566","8.249329566955566"
"8573","5.13453483581543","5.13453483581543","5.13453483581543"
"8574","4.1747918128967285","4.1747918128967285","4.1747918128967285"
"8575","4.530123710632324","4.530123710632324","4.530123710632324"
"8576","6.098906517028809","6.098906517028809","6.098906517028809"
"8577","5.2917704582214355","5.2917704582214355","5.2917704582214355"
"8578","3.5444130897521973","3.5444130897521973","3.5444130897521973"
"8579","5.015564441680908","5.015564441680908","5.015564441680908"
"8580","4.762004852294922","4.762004852294922","4.762004852294922"
"8581","3.9534287452697754","3.9534287452697754","3.9534287452697754"
"8582","4.19879674911499","4.19879674911499","4.19879674911499"
"8583","4.417982578277588","4.417982578277588","4.417982578277588"
"8584","5.205483436584473","5.205483436584473","5.205483436584473"
"8585","4.746607303619385","4.746607303619385","4.746607303619385"
"8586","3.0509402751922607","3.0509402751922607","3.0509402751922607"
"8587","4.493887424468994","4.493887424468994","4.493887424468994"
"8588","5.018061637878418","5.018061637878418","5.018061637878418"
"8589","4.395862579345703","4.395862579345703","4.395862579345703"
"8590","5.094249248504639","5.094249248504639","5.094249248504639"
"8591","4.0270915031433105","4.0270915031433105","4.0270915031433105"
"8592","4.076587200164795","4.076587200164795","4.076587200164795"
"8593","4.179542064666748","4.179542064666748","4.179542064666748"
"8594","4.359435558319092","4.359435558319092","4.359435558319092"
"8595","5.236486434936523","5.236486434936523","5.236486434936523"
"8596","4.241499423980713","4.241499423980713","4.241499423980713"
"8597","4.649234771728516","4.649234771728516","4.649234771728516"
"8598","4.234799385070801","4.234799385070801","4.234799385070801"
"8599","4.45443868637085","4.45443868637085","4.45443868637085"
"8600","4.278534412384033","4.278534412384033","4.278534412384033"
"8601","4.866453647613525","4.866453647613525","4.866453647613525"
"8602","4.25762414932251","4.25762414932251","4.25762414932251"
"8603","4.438572406768799","4.438572406768799","4.438572406768799"
"8604","5.5885844230651855","5.5885844230651855","5.5885844230651855"
"8605","5.210274696350098","5.210274696350098","5.210274696350098"
"8606","4.900230407714844","4.900230407714844","4.900230407714844"
"8607","4.347052574157715","4.347052574157715","4.347052574157715"
"8608","4.123920440673828","4.123920440673828","4.123920440673828"
"8609","4.58599853515625","4.58599853515625","4.58599853515625"
"8610","5.085227966308594","5.085227966308594","5.085227966308594"
"8611","4.761357307434082","4.761357307434082","4.761357307434082"
"8612","5.199296951293945","5.199296951293945","5.199296951293945"
"8613","4.773410797119141","4.773410797119141","4.773410797119141"
"8614","4.205841064453125","4.205841064453125","4.205841064453125"
"8615","4.598841190338135","4.598841190338135","4.598841190338135"
"8616","4.44476318359375","4.44476318359375","4.44476318359375"
"8617","4.780895709991455","4.780895709991455","4.780895709991455"
"8618","6.025569438934326","6.025569438934326","6.025569438934326"
"8619","5.204614639282227","5.204614639282227","5.204614639282227"
"8620","4.197015762329102","4.197015762329102","4.197015762329102"
"8621","5.391932010650635","5.391932010650635","5.391932010650635"
"8622","4.726044654846191","4.726044654846191","4.726044654846191"
"8623","4.828355312347412","4.828355312347412","4.828355312347412"
"8624","4.566030502319336","4.566030502319336","4.566030502319336"
"8625","4.3827409744262695","4.3827409744262695","4.3827409744262695"
"8626","3.6436450481414795","3.6436450481414795","3.6436450481414795"
"8627","5.329106330871582","5.329106330871582","5.329106330871582"
"8628","4.792089462280273","4.792089462280273","4.792089462280273"
"8629","4.302720546722412","4.302720546722412","4.302720546722412"
"8630","5.304726600646973","5.304726600646973","5.304726600646973"
"8631","3.8741507530212402","3.8741507530212402","3.8741507530212402"
"8632","4.507155418395996","4.507155418395996","4.507155418395996"
"8633","5.02864408493042","5.02864408493042","5.02864408493042"
"8634","4.874002456665039","4.874002456665039","4.874002456665039"
"8635","4.858078956604004","4.858078956604004","4.858078956604004"
"8636","4.012484550476074","4.012484550476074","4.012484550476074"
"8637","4.006936073303223","4.006936073303223","4.006936073303223"
"8638","3.6238019466400146","3.6238019466400146","3.6238019466400146"
"8639","4.455337047576904","4.455337047576904","4.455337047576904"
"8640","4.892847061157227","4.892847061157227","4.892847061157227"
"8641","4.138395309448242","4.138395309448242","4.138395309448242"
"8642","5.382354259490967","5.382354259490967","5.382354259490967"
"8643","4.883199691772461","4.883199691772461","4.883199691772461"
"8644","4.630314826965332","4.630314826965332","4.630314826965332"
"8645","4.362376689910889","4.362376689910889","4.362376689910889"
"8646","4.36813497543335","4.36813497543335","4.36813497543335"
"8647","4.419630527496338","4.419630527496338","4.419630527496338"
"8648","4.771166801452637","4.771166801452637","4.771166801452637"
"8649","3.2005481719970703","3.2005481719970703","3.2005481719970703"
"8650","4.079887866973877","4.079887866973877","4.079887866973877"
"8651","4.826537132263184","4.826537132263184","4.826537132263184"
"8652","3.9488697052001953","3.9488697052001953","3.9488697052001953"
"8653","5.95896577835083","5.95896577835083","5.95896577835083"
"8654","3.987517833709717","3.987517833709717","3.987517833709717"
"8655","4.3981804847717285","4.3981804847717285","4.3981804847717285"
"8656","4.400778293609619","4.400778293609619","4.400778293609619"
"8657","4.099987030029297","4.099987030029297","4.099987030029297"
"8658","4.607353210449219","4.607353210449219","4.607353210449219"
"8659","5.198998928070068","5.198998928070068","5.198998928070068"
"8660","4.9294352531433105","4.9294352531433105","4.9294352531433105"
"8661","4.116671085357666","4.116671085357666","4.116671085357666"
"8662","5.3389482498168945","5.3389482498168945","5.3389482498168945"
"8663","5.108584880828857","5.108584880828857","5.108584880828857"
"8664","4.778426647186279","4.778426647186279","4.778426647186279"
"8665","4.1868133544921875","4.1868133544921875","4.1868133544921875"
"8666","5.738612174987793","5.738612174987793","5.738612174987793"
"8667","4.700949668884277","4.700949668884277","4.700949668884277"
"8668","3.873898506164551","3.873898506164551","3.873898506164551"
"8669","4.469198226928711","4.469198226928711","4.469198226928711"
"8670","4.159162521362305","4.159162521362305","4.159162521362305"
"8671","5.424098014831543","5.424098014831543","5.424098014831543"
"8672","4.53954553604126","4.53954553604126","4.53954553604126"
"8673","4.8576436042785645","4.8576436042785645","4.8576436042785645"
"8674","4.768463611602783","4.768463611602783","4.768463611602783"
"8675","5.114994049072266","5.114994049072266","5.114994049072266"
"8676","5.375093936920166","5.375093936920166","5.375093936920166"
"8677","3.4394397735595703","3.4394397735595703","3.4394397735595703"
"8678","5.666913986206055","5.666913986206055","5.666913986206055"
"8679","5.738511085510254","5.738511085510254","5.738511085510254"
"8680","4.226938247680664","4.226938247680664","4.226938247680664"
"8681","5.435269355773926","5.435269355773926","5.435269355773926"
"8682","4.116300106048584","4.116300106048584","4.116300106048584"
"8683","4.286045074462891","4.286045074462891","4.286045074462891"
"8684","4.958550453186035","4.958550453186035","4.958550453186035"
"8685","5.139750003814697","5.139750003814697","5.139750003814697"
"8686","5.012535095214844","5.012535095214844","5.012535095214844"
"8687","4.642203330993652","4.642203330993652","4.642203330993652"
"8688","4.546134948730469","4.546134948730469","4.546134948730469"
"8689","4.631879806518555","4.631879806518555","4.631879806518555"
"8690","5.196348190307617","5.196348190307617","5.196348190307617"
"8691","5.065252304077148","5.065252304077148","5.065252304077148"
"8692","4.031836032867432","4.031836032867432","4.031836032867432"
"8693","4.371225357055664","4.371225357055664","4.371225357055664"
"8694","4.55076265335083","4.55076265335083","4.55076265335083"
"8695","4.651534557342529","4.651534557342529","4.651534557342529"
"8696","3.9788899421691895","3.9788899421691895","3.9788899421691895"
"8697","4.3374714851379395","4.3374714851379395","4.3374714851379395"
"8698","4.517662048339844","4.517662048339844","4.517662048339844"
"8699","5.29299783706665","5.29299783706665","5.29299783706665"
"8700","4.501364231109619","4.501364231109619","4.501364231109619"
"8701","4.288382530212402","4.288382530212402","4.288382530212402"
"8702","4.452632427215576","4.452632427215576","4.452632427215576"
"8703","4.259890556335449","4.259890556335449","4.259890556335449"
"8704","4.14252233505249","4.14252233505249","4.14252233505249"
"8705","4.457826137542725","4.457826137542725","4.457826137542725"
"8706","4.637866497039795","4.637866497039795","4.637866497039795"
"8707","4.537731170654297","4.537731170654297","4.537731170654297"
"8708","4.804919242858887","4.804919242858887","4.804919242858887"
"8709","5.501220703125","5.501220703125","5.501220703125"
"8710","3.575620174407959","3.575620174407959","3.575620174407959"
"8711","4.92710018157959","4.92710018157959","4.92710018157959"
"8712","5.03826904296875","5.03826904296875","5.03826904296875"
"8713","4.126279830932617","4.126279830932617","4.126279830932617"
"8714","4.41603422164917","4.41603422164917","4.41603422164917"
"8715","3.8759098052978516","3.8759098052978516","3.8759098052978516"
"8716","4.994051456451416","4.994051456451416","4.994051456451416"
"8717","4.702765464782715","4.702765464782715","4.702765464782715"
"8718","4.401389122009277","4.401389122009277","4.401389122009277"
"8719","4.712924957275391","4.712924957275391","4.712924957275391"
"8720","5.010076999664307","5.010076999664307","5.010076999664307"
"8721","4.84591007232666","4.84591007232666","4.84591007232666"
"8722","4.600761413574219","4.600761413574219","4.600761413574219"
"8723","4.329570293426514","4.329570293426514","4.329570293426514"
"8724","4.5069427490234375","4.5069427490234375","4.5069427490234375"
"8725","4.589925765991211","4.589925765991211","4.589925765991211"
"8726","3.8119025230407715","3.8119025230407715","3.8119025230407715"
"8727","4.442586421966553","4.442586421966553","4.442586421966553"
"8728","5.105556488037109","5.105556488037109","5.105556488037109"
"8729","5.096872329711914","5.096872329711914","5.096872329711914"
"8730","4.49248743057251","4.49248743057251","4.49248743057251"
"8731","4.501215934753418","4.501215934753418","4.501215934753418"
"8732","4.022043228149414","4.022043228149414","4.022043228149414"
"8733","4.742959499359131","4.742959499359131","4.742959499359131"
"8734","5.426119804382324","5.426119804382324","5.426119804382324"
"8735","5.567075729370117","5.567075729370117","5.567075729370117"
"8736","3.8496227264404297","3.8496227264404297","3.8496227264404297"
"8737","4.242026329040527","4.242026329040527","4.242026329040527"
"8738","4.214261531829834","4.214261531829834","4.214261531829834"
"8739","4.268502712249756","4.268502712249756","4.268502712249756"
"8740","3.9661240577697754","3.9661240577697754","3.9661240577697754"
"8741","4.772669792175293","4.772669792175293","4.772669792175293"
"8742","4.291871070861816","4.291871070861816","4.291871070861816"
"8743","4.311210632324219","4.311210632324219","4.311210632324219"
"8744","4.486844062805176","4.486844062805176","4.486844062805176"
"8745","4.306674480438232","4.306674480438232","4.306674480438232"
"8746","4.3378095626831055","4.3378095626831055","4.3378095626831055"
"8747","4.461902618408203","4.461902618408203","4.461902618408203"
"8748","4.607113838195801","4.607113838195801","4.607113838195801"
"8749","4.268835544586182","4.268835544586182","4.268835544586182"
"8750","5.516773223876953","5.516773223876953","5.516773223876953"
"8751","4.696586608886719","4.696586608886719","4.696586608886719"
"8752","4.100953102111816","4.100953102111816","4.100953102111816"
"8753","4.583054065704346","4.583054065704346","4.583054065704346"
"8754","4.637946128845215","4.637946128845215","4.637946128845215"
"8755","4.452049732208252","4.452049732208252","4.452049732208252"
"8756","4.883161544799805","4.883161544799805","4.883161544799805"
"8757","4.762052059173584","4.762052059173584","4.762052059173584"
"8758","4.803323745727539","4.803323745727539","4.803323745727539"
"8759","5.694352149963379","5.694352149963379","5.694352149963379"
"8760","4.919281482696533","4.919281482696533","4.919281482696533"
"8761","3.676254987716675","3.676254987716675","3.676254987716675"
"8762","4.03633451461792","4.03633451461792","4.03633451461792"
"8763","4.792261123657227","4.792261123657227","4.792261123657227"
"8764","5.332658767700195","5.332658767700195","5.332658767700195"
"8765","4.27654504776001","4.27654504776001","4.27654504776001"
"8766","4.532699108123779","4.532699108123779","4.532699108123779"
"8767","4.060469150543213","4.060469150543213","4.060469150543213"
"8768","5.954495906829834","5.954495906829834","5.954495906829834"
"8769","4.253149032592773","4.253149032592773","4.253149032592773"
"8770","4.706180572509766","4.706180572509766","4.706180572509766"
"8771","4.795174598693848","4.795174598693848","4.795174598693848"
"8772","3.853300094604492","3.853300094604492","3.853300094604492"
"8773","4.316106796264648","4.316106796264648","4.316106796264648"
"8774","4.947050094604492","4.947050094604492","4.947050094604492"
"8775","4.559416770935059","4.559416770935059","4.559416770935059"
"8776","4.909008502960205","4.909008502960205","4.909008502960205"
"8777","4.8363165855407715","4.8363165855407715","4.8363165855407715"
"8778","3.3892951011657715","3.3892951011657715","3.3892951011657715"
"8779","4.648441314697266","4.648441314697266","4.648441314697266"
"8780","4.916835308074951","4.916835308074951","4.916835308074951"
"8781","4.903504848480225","4.903504848480225","4.903504848480225"
"8782","4.686574935913086","4.686574935913086","4.686574935913086"
"8783","4.688947677612305","4.688947677612305","4.688947677612305"
"8784","4.737603664398193","4.737603664398193","4.737603664398193"
"8785","4.1132636070251465","4.1132636070251465","4.1132636070251465"
"8786","4.068506240844727","4.068506240844727","4.068506240844727"
"8787","4.583398818969727","4.583398818969727","4.583398818969727"
"8788","5.034203052520752","5.034203052520752","5.034203052520752"
"8789","4.501338005065918","4.501338005065918","4.501338005065918"
"8790","4.502603054046631","4.502603054046631","4.502603054046631"
"8791","5.254044532775879","5.254044532775879","5.254044532775879"
"8792","4.25543212890625","4.25543212890625","4.25543212890625"
"8793","4.9432597160339355","4.9432597160339355","4.9432597160339355"
"8794","4.544066905975342","4.544066905975342","4.544066905975342"
"8795","4.130649566650391","4.130649566650391","4.130649566650391"
"8796","4.536207675933838","4.536207675933838","4.536207675933838"
"8797","5.267357349395752","5.267357349395752","5.267357349395752"
"8798","3.7744219303131104","3.7744219303131104","3.7744219303131104"
"8799","5.450093746185303","5.450093746185303","5.450093746185303"
"8800","4.272263526916504","4.272263526916504","4.272263526916504"
"8801","4.622170925140381","4.622170925140381","4.622170925140381"
"8802","4.893575191497803","4.893575191497803","4.893575191497803"
"8803","5.39836311340332","5.39836311340332","5.39836311340332"
"8804","5.457736968994141","5.457736968994141","5.457736968994141"
"8805","4.334928512573242","4.334928512573242","4.334928512573242"
"8806","4.5394439697265625","4.5394439697265625","4.5394439697265625"
"8807","4.149013519287109","4.149013519287109","4.149013519287109"
"8808","3.6293983459472656","3.6293983459472656","3.6293983459472656"
"8809","5.15826416015625","5.15826416015625","5.15826416015625"
"8810","4.982412338256836","4.982412338256836","4.982412338256836"
"8811","5.266643047332764","5.266643047332764","5.266643047332764"
"8812","4.426894664764404","4.426894664764404","4.426894664764404"
"8813","3.9147415161132812","3.9147415161132812","3.9147415161132812"
"8814","4.764062404632568","4.764062404632568","4.764062404632568"
"8815","4.066697597503662","4.066697597503662","4.066697597503662"
"8816","4.109469413757324","4.109469413757324","4.109469413757324"
"8817","4.697117328643799","4.697117328643799","4.697117328643799"
"8818","5.020881175994873","5.020881175994873","5.020881175994873"
"8819","4.188641548156738","4.188641548156738","4.188641548156738"
"8820","4.171622276306152","4.171622276306152","4.171622276306152"
"8821","4.636789321899414","4.636789321899414","4.636789321899414"
"8822","5.970814228057861","5.970814228057861","5.970814228057861"
"8823","5.405821800231934","5.405821800231934","5.405821800231934"
"8824","5.021633625030518","5.021633625030518","5.021633625030518"
"8825","4.917670249938965","4.917670249938965","4.917670249938965"
"8826","4.316194534301758","4.316194534301758","4.316194534301758"
"8827","4.856986045837402","4.856986045837402","4.856986045837402"
"8828","4.739196300506592","4.739196300506592","4.739196300506592"
"8829","5.038676738739014","5.038676738739014","5.038676738739014"
"8830","4.501063823699951","4.501063823699951","4.501063823699951"
"8831","4.22432279586792","4.22432279586792","4.22432279586792"
"8832","4.2895917892456055","4.2895917892456055","4.2895917892456055"
"8833","5.379992961883545","5.379992961883545","5.379992961883545"
"8834","4.72942590713501","4.72942590713501","4.72942590713501"
"8835","4.791096210479736","4.791096210479736","4.791096210479736"
"8836","4.150641441345215","4.150641441345215","4.150641441345215"
"8837","4.4242987632751465","4.4242987632751465","4.4242987632751465"
"8838","4.482255458831787","4.482255458831787","4.482255458831787"
"8839","4.085724830627441","4.085724830627441","4.085724830627441"
"8840","4.790755748748779","4.790755748748779","4.790755748748779"
"8841","4.903200626373291","4.903200626373291","4.903200626373291"
"8842","3.8550167083740234","3.8550167083740234","3.8550167083740234"
"8843","4.757012844085693","4.757012844085693","4.757012844085693"
"8844","5.436668872833252","5.436668872833252","5.436668872833252"
"8845","4.634173393249512","4.634173393249512","4.634173393249512"
"8846","7.384424209594727","7.384424209594727","7.384424209594727"
"8847","3.9924404621124268","3.9924404621124268","3.9924404621124268"
"8848","4.914577960968018","4.914577960968018","4.914577960968018"
"8849","4.924188613891602","4.924188613891602","4.924188613891602"
"8850","4.306445598602295","4.306445598602295","4.306445598602295"
"8851","4.559513092041016","4.559513092041016","4.559513092041016"
"8852","5.048011302947998","5.048011302947998","5.048011302947998"
"8853","4.977851867675781","4.977851867675781","4.977851867675781"
"8854","4.2122297286987305","4.2122297286987305","4.2122297286987305"
"8855","4.609531402587891","4.609531402587891","4.609531402587891"
"8856","4.963178634643555","4.963178634643555","4.963178634643555"
"8857","3.8230292797088623","3.8230292797088623","3.8230292797088623"
"8858","4.3946967124938965","4.3946967124938965","4.3946967124938965"
"8859","4.528717994689941","4.528717994689941","4.528717994689941"
"8860","4.631741046905518","4.631741046905518","4.631741046905518"
"8861","4.459984302520752","4.459984302520752","4.459984302520752"
"8862","4.8474531173706055","4.8474531173706055","4.8474531173706055"
"8863","4.218471527099609","4.218471527099609","4.218471527099609"
"8864","4.790265083312988","4.790265083312988","4.790265083312988"
"8865","4.3381147384643555","4.3381147384643555","4.3381147384643555"
"8866","4.875316619873047","4.875316619873047","4.875316619873047"
"8867","5.167576313018799","5.167576313018799","5.167576313018799"
"8868","5.093727111816406","5.093727111816406","5.093727111816406"
"8869","4.55402946472168","4.55402946472168","4.55402946472168"
"8870","4.5214080810546875","4.5214080810546875","4.5214080810546875"
"8871","4.546774864196777","4.546774864196777","4.546774864196777"
"8872","3.551079273223877","3.551079273223877","3.551079273223877"
"8873","4.534064292907715","4.534064292907715","4.534064292907715"
"8874","5.192382335662842","5.192382335662842","5.192382335662842"
"8875","4.2115068435668945","4.2115068435668945","4.2115068435668945"
"8876","4.796535491943359","4.796535491943359","4.796535491943359"
"8877","4.254262447357178","4.254262447357178","4.254262447357178"
"8878","4.996830940246582","4.996830940246582","4.996830940246582"
"8879","4.604159832000732","4.604159832000732","4.604159832000732"
"8880","4.822927951812744","4.822927951812744","4.822927951812744"
"8881","5.156846046447754","5.156846046447754","5.156846046447754"
"8882","4.084892749786377","4.084892749786377","4.084892749786377"
"8883","4.306196212768555","4.306196212768555","4.306196212768555"
"8884","3.7608401775360107","3.7608401775360107","3.7608401775360107"
"8885","4.488359451293945","4.488359451293945","4.488359451293945"
"8886","4.247831344604492","4.247831344604492","4.247831344604492"
"8887","3.732393264770508","3.732393264770508","3.732393264770508"
"8888","3.8371453285217285","3.8371453285217285","3.8371453285217285"
"8889","4.830053806304932","4.830053806304932","4.830053806304932"
"8890","4.187756061553955","4.187756061553955","4.187756061553955"
"8891","4.790984153747559","4.790984153747559","4.790984153747559"
"8892","4.621819972991943","4.621819972991943","4.621819972991943"
"8893","5.422923564910889","5.422923564910889","5.422923564910889"
"8894","4.334144115447998","4.334144115447998","4.334144115447998"
"8895","3.8318231105804443","3.8318231105804443","3.8318231105804443"
"8896","4.293524265289307","4.293524265289307","4.293524265289307"
"8897","4.810231685638428","4.810231685638428","4.810231685638428"
"8898","5.2298455238342285","5.2298455238342285","5.2298455238342285"
"8899","4.754038333892822","4.754038333892822","4.754038333892822"
"8900","4.057972431182861","4.057972431182861","4.057972431182861"
"8901","4.924206256866455","4.924206256866455","4.924206256866455"
"8902","4.861591339111328","4.861591339111328","4.861591339111328"
"8903","4.482805252075195","4.482805252075195","4.482805252075195"
"8904","5.032449722290039","5.032449722290039","5.032449722290039"
"8905","5.526213645935059","5.526213645935059","5.526213645935059"
"8906","4.248893737792969","4.248893737792969","4.248893737792969"
"8907","3.852987051010132","3.852987051010132","3.852987051010132"
"8908","5.177316665649414","5.177316665649414","5.177316665649414"
"8909","4.9586076736450195","4.9586076736450195","4.9586076736450195"
"8910","4.31199312210083","4.31199312210083","4.31199312210083"
"8911","4.093217849731445","4.093217849731445","4.093217849731445"
"8912","3.8451883792877197","3.8451883792877197","3.8451883792877197"
"8913","3.4672672748565674","3.4672672748565674","3.4672672748565674"
"8914","3.9140446186065674","3.9140446186065674","3.9140446186065674"
"8915","4.459261417388916","4.459261417388916","4.459261417388916"
"8916","5.255265712738037","5.255265712738037","5.255265712738037"
"8917","6.073113441467285","6.073113441467285","6.073113441467285"
"8918","4.997750282287598","4.997750282287598","4.997750282287598"
"8919","4.189478874206543","4.189478874206543","4.189478874206543"
"8920","4.074062347412109","4.074062347412109","4.074062347412109"
"8921","4.134921550750732","4.134921550750732","4.134921550750732"
"8922","4.371553897857666","4.371553897857666","4.371553897857666"
"8923","5.451558589935303","5.451558589935303","5.451558589935303"
"8924","4.381513595581055","4.381513595581055","4.381513595581055"
"8925","4.6403889656066895","4.6403889656066895","4.6403889656066895"
"8926","4.9716386795043945","4.9716386795043945","4.9716386795043945"
"8927","4.40206241607666","4.40206241607666","4.40206241607666"
"8928","4.278994083404541","4.278994083404541","4.278994083404541"
"8929","4.671907901763916","4.671907901763916","4.671907901763916"
"8930","4.175028324127197","4.175028324127197","4.175028324127197"
"8931","4.5724711418151855","4.5724711418151855","4.5724711418151855"
"8932","5.516890525817871","5.516890525817871","5.516890525817871"
"8933","4.678246974945068","4.678246974945068","4.678246974945068"
"8934","4.691359519958496","4.691359519958496","4.691359519958496"
"8935","4.751818656921387","4.751818656921387","4.751818656921387"
"8936","4.883279323577881","4.883279323577881","4.883279323577881"
"8937","4.138604164123535","4.138604164123535","4.138604164123535"
"8938","4.594135284423828","4.594135284423828","4.594135284423828"
"8939","4.720389366149902","4.720389366149902","4.720389366149902"
"8940","4.630519866943359","4.630519866943359","4.630519866943359"
"8941","5.58286190032959","5.58286190032959","5.58286190032959"
"8942","3.4429874420166016","3.4429874420166016","3.4429874420166016"
"8943","5.01763391494751","5.01763391494751","5.01763391494751"
"8944","4.779369354248047","4.779369354248047","4.779369354248047"
"8945","4.975005626678467","4.975005626678467","4.975005626678467"
"8946","5.769777774810791","5.769777774810791","5.769777774810791"
"8947","5.037410736083984","5.037410736083984","5.037410736083984"
"8948","4.552318572998047","4.552318572998047","4.552318572998047"
"8949","4.606487274169922","4.606487274169922","4.606487274169922"
"8950","4.5363616943359375","4.5363616943359375","4.5363616943359375"
"8951","4.570937156677246","4.570937156677246","4.570937156677246"
"8952","4.043881893157959","4.043881893157959","4.043881893157959"
"8953","5.869433403015137","5.869433403015137","5.869433403015137"
"8954","4.45049524307251","4.45049524307251","4.45049524307251"
"8955","4.8574090003967285","4.8574090003967285","4.8574090003967285"
"8956","5.66004753112793","5.66004753112793","5.66004753112793"
"8957","4.322783470153809","4.322783470153809","4.322783470153809"
"8958","4.783508777618408","4.783508777618408","4.783508777618408"
"8959","4.940450668334961","4.940450668334961","4.940450668334961"
"8960","5.6791486740112305","5.6791486740112305","5.6791486740112305"
"8961","3.8048040866851807","3.8048040866851807","3.8048040866851807"
"8962","5.252378940582275","5.252378940582275","5.252378940582275"
"8963","4.298744201660156","4.298744201660156","4.298744201660156"
"8964","3.591012954711914","3.591012954711914","3.591012954711914"
"8965","4.325771808624268","4.325771808624268","4.325771808624268"
"8966","4.44529390335083","4.44529390335083","4.44529390335083"
"8967","5.373819828033447","5.373819828033447","5.373819828033447"
"8968","4.327505588531494","4.327505588531494","4.327505588531494"
"8969","4.220729351043701","4.220729351043701","4.220729351043701"
"8970","4.116147041320801","4.116147041320801","4.116147041320801"
"8971","4.585825443267822","4.585825443267822","4.585825443267822"
"8972","4.852677345275879","4.852677345275879","4.852677345275879"
"8973","4.482910633087158","4.482910633087158","4.482910633087158"
"8974","4.77910041809082","4.77910041809082","4.77910041809082"
"8975","5.009354591369629","5.009354591369629","5.009354591369629"
"8976","4.022346496582031","4.022346496582031","4.022346496582031"
"8977","4.531294345855713","4.531294345855713","4.531294345855713"
"8978","4.86846399307251","4.86846399307251","4.86846399307251"
"8979","4.319701194763184","4.319701194763184","4.319701194763184"
"8980","4.457761287689209","4.457761287689209","4.457761287689209"
"8981","5.039432525634766","5.039432525634766","5.039432525634766"
"8982","4.270645618438721","4.270645618438721","4.270645618438721"
"8983","4.7370500564575195","4.7370500564575195","4.7370500564575195"
"8984","4.487935543060303","4.487935543060303","4.487935543060303"
"8985","4.4665069580078125","4.4665069580078125","4.4665069580078125"
"8986","7.369058609008789","7.369058609008789","7.369058609008789"
"8987","4.8307929039001465","4.8307929039001465","4.8307929039001465"
"8988","4.650266647338867","4.650266647338867","4.650266647338867"
"8989","4.087552547454834","4.087552547454834","4.087552547454834"
"8990","4.443276882171631","4.443276882171631","4.443276882171631"
"8991","4.709615230560303","4.709615230560303","4.709615230560303"
"8992","4.006332874298096","4.006332874298096","4.006332874298096"
"8993","4.1936211585998535","4.1936211585998535","4.1936211585998535"
"8994","4.429893970489502","4.429893970489502","4.429893970489502"
"8995","4.770073413848877","4.770073413848877","4.770073413848877"
"8996","5.108128070831299","5.108128070831299","5.108128070831299"
"8997","5.714910507202148","5.714910507202148","5.714910507202148"
"8998","5.290770530700684","5.290770530700684","5.290770530700684"
"8999","4.109957218170166","4.109957218170166","4.109957218170166"
"9000","4.440822124481201","4.440822124481201","4.440822124481201"
"9001","4.703148365020752","4.703148365020752","4.703148365020752"
"9002","5.622651100158691","5.622651100158691","5.622651100158691"
"9003","4.150915622711182","4.150915622711182","4.150915622711182"
"9004","4.983293056488037","4.983293056488037","4.983293056488037"
"9005","5.16130256652832","5.16130256652832","5.16130256652832"
"9006","4.024918079376221","4.024918079376221","4.024918079376221"
"9007","4.228421211242676","4.228421211242676","4.228421211242676"
"9008","4.508171558380127","4.508171558380127","4.508171558380127"
"9009","5.159021377563477","5.159021377563477","5.159021377563477"
"9010","6.348113536834717","6.348113536834717","6.348113536834717"
"9011","4.74643087387085","4.74643087387085","4.74643087387085"
"9012","5.686187744140625","5.686187744140625","5.686187744140625"
"9013","5.064913749694824","5.064913749694824","5.064913749694824"
"9014","3.87587308883667","3.87587308883667","3.87587308883667"
"9015","4.061556816101074","4.061556816101074","4.061556816101074"
"9016","4.115833282470703","4.115833282470703","4.115833282470703"
"9017","4.674507141113281","4.674507141113281","4.674507141113281"
"9018","3.7896227836608887","3.7896227836608887","3.7896227836608887"
"9019","4.114969253540039","4.114969253540039","4.114969253540039"
"9020","4.740490436553955","4.740490436553955","4.740490436553955"
"9021","4.909944534301758","4.909944534301758","4.909944534301758"
"9022","4.316556453704834","4.316556453704834","4.316556453704834"
"9023","4.649126052856445","4.649126052856445","4.649126052856445"
"9024","4.671856880187988","4.671856880187988","4.671856880187988"
"9025","4.231385231018066","4.231385231018066","4.231385231018066"
"9026","3.833897590637207","3.833897590637207","3.833897590637207"
"9027","4.482002258300781","4.482002258300781","4.482002258300781"
"9028","4.683125972747803","4.683125972747803","4.683125972747803"
"9029","4.577932834625244","4.577932834625244","4.577932834625244"
"9030","4.410398483276367","4.410398483276367","4.410398483276367"
"9031","4.746369361877441","4.746369361877441","4.746369361877441"
"9032","4.880802154541016","4.880802154541016","4.880802154541016"
"9033","5.039459705352783","5.039459705352783","5.039459705352783"
"9034","3.82787823677063","3.82787823677063","3.82787823677063"
"9035","4.787281036376953","4.787281036376953","4.787281036376953"
"9036","5.189830780029297","5.189830780029297","5.189830780029297"
"9037","4.545058727264404","4.545058727264404","4.545058727264404"
"9038","4.13604736328125","4.13604736328125","4.13604736328125"
"9039","3.681661605834961","3.681661605834961","3.681661605834961"
"9040","4.663265705108643","4.663265705108643","4.663265705108643"
"9041","4.86434268951416","4.86434268951416","4.86434268951416"
"9042","4.619522571563721","4.619522571563721","4.619522571563721"
"9043","4.961796283721924","4.961796283721924","4.961796283721924"
"9044","5.061840057373047","5.061840057373047","5.061840057373047"
"9045","4.367733955383301","4.367733955383301","4.367733955383301"
"9046","5.00283145904541","5.00283145904541","5.00283145904541"
"9047","4.314251899719238","4.314251899719238","4.314251899719238"
"9048","3.895660400390625","3.895660400390625","3.895660400390625"
"9049","3.9578404426574707","3.9578404426574707","3.9578404426574707"
"9050","4.1550517082214355","4.1550517082214355","4.1550517082214355"
"9051","4.9681010246276855","4.9681010246276855","4.9681010246276855"
"9052","5.258045673370361","5.258045673370361","5.258045673370361"
"9053","4.038558006286621","4.038558006286621","4.038558006286621"
"9054","4.686581134796143","4.686581134796143","4.686581134796143"
"9055","3.866560459136963","3.866560459136963","3.866560459136963"
"9056","4.682941913604736","4.682941913604736","4.682941913604736"
"9057","4.460137367248535","4.460137367248535","4.460137367248535"
"9058","4.961486339569092","4.961486339569092","4.961486339569092"
"9059","4.106645107269287","4.106645107269287","4.106645107269287"
"9060","3.837003231048584","3.837003231048584","3.837003231048584"
"9061","5.102176189422607","5.102176189422607","5.102176189422607"
"9062","3.743680000305176","3.743680000305176","3.743680000305176"
"9063","3.6274101734161377","3.6274101734161377","3.6274101734161377"
"9064","4.777324676513672","4.777324676513672","4.777324676513672"
"9065","4.823785305023193","4.823785305023193","4.823785305023193"
"9066","3.987184762954712","3.987184762954712","3.987184762954712"
"9067","4.255718231201172","4.255718231201172","4.255718231201172"
"9068","4.361877918243408","4.361877918243408","4.361877918243408"
"9069","4.782573699951172","4.782573699951172","4.782573699951172"
"9070","4.847714424133301","4.847714424133301","4.847714424133301"
"9071","4.447903156280518","4.447903156280518","4.447903156280518"
"9072","5.185784339904785","5.185784339904785","5.185784339904785"
"9073","6.124279975891113","6.124279975891113","6.124279975891113"
"9074","4.6207170486450195","4.6207170486450195","4.6207170486450195"
"9075","5.006692409515381","5.006692409515381","5.006692409515381"
"9076","4.558150768280029","4.558150768280029","4.558150768280029"
"9077","3.793079376220703","3.793079376220703","3.793079376220703"
"9078","3.8655192852020264","3.8655192852020264","3.8655192852020264"
"9079","4.538663864135742","4.538663864135742","4.538663864135742"
"9080","4.973667621612549","4.973667621612549","4.973667621612549"
"9081","5.259527206420898","5.259527206420898","5.259527206420898"
"9082","4.245980262756348","4.245980262756348","4.245980262756348"
"9083","4.36107063293457","4.36107063293457","4.36107063293457"
"9084","4.839188098907471","4.839188098907471","4.839188098907471"
"9085","4.754310607910156","4.754310607910156","4.754310607910156"
"9086","3.5737133026123047","3.5737133026123047","3.5737133026123047"
"9087","4.100798606872559","4.100798606872559","4.100798606872559"
"9088","4.570276260375977","4.570276260375977","4.570276260375977"
"9089","3.764181137084961","3.764181137084961","3.764181137084961"
"9090","4.730006217956543","4.730006217956543","4.730006217956543"
"9091","4.895207405090332","4.895207405090332","4.895207405090332"
"9092","5.2639923095703125","5.2639923095703125","5.2639923095703125"
"9093","3.807793378829956","3.807793378829956","3.807793378829956"
"9094","3.4924087524414062","3.4924087524414062","3.4924087524414062"
"9095","5.280768394470215","5.280768394470215","5.280768394470215"
"9096","3.6851003170013428","3.6851003170013428","3.6851003170013428"
"9097","4.701579570770264","4.701579570770264","4.701579570770264"
"9098","4.532988548278809","4.532988548278809","4.532988548278809"
"9099","5.132952690124512","5.132952690124512","5.132952690124512"
"9100","4.582411289215088","4.582411289215088","4.582411289215088"
"9101","4.765211582183838","4.765211582183838","4.765211582183838"
"9102","4.396425247192383","4.396425247192383","4.396425247192383"
"9103","4.338321208953857","4.338321208953857","4.338321208953857"
"9104","4.918470859527588","4.918470859527588","4.918470859527588"
"9105","3.3829023838043213","3.3829023838043213","3.3829023838043213"
"9106","4.978262901306152","4.978262901306152","4.978262901306152"
"9107","5.579582214355469","5.579582214355469","5.579582214355469"
"9108","4.233575820922852","4.233575820922852","4.233575820922852"
"9109","4.411001682281494","4.411001682281494","4.411001682281494"
"9110","4.498150825500488","4.498150825500488","4.498150825500488"
"9111","4.542929649353027","4.542929649353027","4.542929649353027"
"9112","4.898260593414307","4.898260593414307","4.898260593414307"
"9113","4.018739223480225","4.018739223480225","4.018739223480225"
"9114","4.824460506439209","4.824460506439209","4.824460506439209"
"9115","4.605339527130127","4.605339527130127","4.605339527130127"
"9116","5.070191860198975","5.070191860198975","5.070191860198975"
"9117","5.6103339195251465","5.6103339195251465","5.6103339195251465"
"9118","4.719974994659424","4.719974994659424","4.719974994659424"
"9119","4.915620803833008","4.915620803833008","4.915620803833008"
"9120","5.224133014678955","5.224133014678955","5.224133014678955"
"9121","4.940114498138428","4.940114498138428","4.940114498138428"
"9122","4.454206466674805","4.454206466674805","4.454206466674805"
"9123","4.281896591186523","4.281896591186523","4.281896591186523"
"9124","4.322471618652344","4.322471618652344","4.322471618652344"
"9125","4.170063018798828","4.170063018798828","4.170063018798828"
"9126","4.168943405151367","4.168943405151367","4.168943405151367"
"9127","6.123175144195557","6.123175144195557","6.123175144195557"
"9128","4.869285583496094","4.869285583496094","4.869285583496094"
"9129","4.589080810546875","4.589080810546875","4.589080810546875"
"9130","4.24412727355957","4.24412727355957","4.24412727355957"
"9131","5.485653877258301","5.485653877258301","5.485653877258301"
"9132","4.011735916137695","4.011735916137695","4.011735916137695"
"9133","4.283464431762695","4.283464431762695","4.283464431762695"
"9134","5.420383930206299","5.420383930206299","5.420383930206299"
"9135","4.748372554779053","4.748372554779053","4.748372554779053"
"9136","4.70311164855957","4.70311164855957","4.70311164855957"
"9137","4.751234531402588","4.751234531402588","4.751234531402588"
"9138","5.2840046882629395","5.2840046882629395","5.2840046882629395"
"9139","4.934062957763672","4.934062957763672","4.934062957763672"
"9140","5.054670810699463","5.054670810699463","5.054670810699463"
"9141","4.334235668182373","4.334235668182373","4.334235668182373"
"9142","5.066684246063232","5.066684246063232","5.066684246063232"
"9143","4.49981689453125","4.49981689453125","4.49981689453125"
"9144","5.4837164878845215","5.4837164878845215","5.4837164878845215"
"9145","4.73711633682251","4.73711633682251","4.73711633682251"
"9146","4.275071620941162","4.275071620941162","4.275071620941162"
"9147","4.119317054748535","4.119317054748535","4.119317054748535"
"9148","4.520949840545654","4.520949840545654","4.520949840545654"
"9149","3.667457342147827","3.667457342147827","3.667457342147827"
"9150","3.9408555030822754","3.9408555030822754","3.9408555030822754"
"9151","4.327104091644287","4.327104091644287","4.327104091644287"
"9152","4.3398847579956055","4.3398847579956055","4.3398847579956055"
"9153","4.755014419555664","4.755014419555664","4.755014419555664"
"9154","5.127170085906982","5.127170085906982","5.127170085906982"
"9155","4.708586692810059","4.708586692810059","4.708586692810059"
"9156","4.204658031463623","4.204658031463623","4.204658031463623"
"9157","3.608869791030884","3.608869791030884","3.608869791030884"
"9158","4.851345062255859","4.851345062255859","4.851345062255859"
"9159","5.218271732330322","5.218271732330322","5.218271732330322"
"9160","4.87589693069458","4.87589693069458","4.87589693069458"
"9161","4.275801181793213","4.275801181793213","4.275801181793213"
"9162","4.18741512298584","4.18741512298584","4.18741512298584"
"9163","4.154661178588867","4.154661178588867","4.154661178588867"
"9164","3.6807479858398438","3.6807479858398438","3.6807479858398438"
"9165","4.7464985847473145","4.7464985847473145","4.7464985847473145"
"9166","5.1966233253479","5.1966233253479","5.1966233253479"
"9167","4.390172481536865","4.390172481536865","4.390172481536865"
"9168","4.437806606292725","4.437806606292725","4.437806606292725"
"9169","4.11911153793335","4.11911153793335","4.11911153793335"
"9170","4.111876487731934","4.111876487731934","4.111876487731934"
"9171","4.61618709564209","4.61618709564209","4.61618709564209"
"9172","4.690247535705566","4.690247535705566","4.690247535705566"
"9173","4.938726425170898","4.938726425170898","4.938726425170898"
"9174","4.6674628257751465","4.6674628257751465","4.6674628257751465"
"9175","4.729598045349121","4.729598045349121","4.729598045349121"
"9176","4.988704681396484","4.988704681396484","4.988704681396484"
"9177","5.1803669929504395","5.1803669929504395","5.1803669929504395"
"9178","3.7152364253997803","3.7152364253997803","3.7152364253997803"
"9179","5.177546501159668","5.177546501159668","5.177546501159668"
"9180","4.184993267059326","4.184993267059326","4.184993267059326"
"9181","3.770214796066284","3.770214796066284","3.770214796066284"
"9182","4.595054626464844","4.595054626464844","4.595054626464844"
"9183","4.498058795928955","4.498058795928955","4.498058795928955"
"9184","5.00450325012207","5.00450325012207","5.00450325012207"
"9185","4.677175521850586","4.677175521850586","4.677175521850586"
"9186","4.031291961669922","4.031291961669922","4.031291961669922"
"9187","4.015974044799805","4.015974044799805","4.015974044799805"
"9188","4.795254707336426","4.795254707336426","4.795254707336426"
"9189","4.141073703765869","4.141073703765869","4.141073703765869"
"9190","3.724968194961548","3.724968194961548","3.724968194961548"
"9191","4.632284164428711","4.632284164428711","4.632284164428711"
"9192","5.20224142074585","5.20224142074585","5.20224142074585"
"9193","4.692678928375244","4.692678928375244","4.692678928375244"
"9194","4.333341598510742","4.333341598510742","4.333341598510742"
"9195","4.492185592651367","4.492185592651367","4.492185592651367"
"9196","3.9669785499572754","3.9669785499572754","3.9669785499572754"
"9197","5.404443264007568","5.404443264007568","5.404443264007568"
"9198","4.3091559410095215","4.3091559410095215","4.3091559410095215"
"9199","4.392159461975098","4.392159461975098","4.392159461975098"
"9200","4.689907550811768","4.689907550811768","4.689907550811768"
"9201","4.7128496170043945","4.7128496170043945","4.7128496170043945"
"9202","4.334763526916504","4.334763526916504","4.334763526916504"
"9203","4.8475189208984375","4.8475189208984375","4.8475189208984375"
"9204","4.341433525085449","4.341433525085449","4.341433525085449"
"9205","4.681466579437256","4.681466579437256","4.681466579437256"
"9206","4.9183573722839355","4.9183573722839355","4.9183573722839355"
"9207","4.107635498046875","4.107635498046875","4.107635498046875"
"9208","3.9039626121520996","3.9039626121520996","3.9039626121520996"
"9209","3.9070162773132324","3.9070162773132324","3.9070162773132324"
"9210","4.097011089324951","4.097011089324951","4.097011089324951"
"9211","4.477378845214844","4.477378845214844","4.477378845214844"
"9212","5.10712194442749","5.10712194442749","5.10712194442749"
"9213","4.556105136871338","4.556105136871338","4.556105136871338"
"9214","4.417532920837402","4.417532920837402","4.417532920837402"
"9215","4.791826248168945","4.791826248168945","4.791826248168945"
"9216","3.8331050872802734","3.8331050872802734","3.8331050872802734"
"9217","5.006597518920898","5.006597518920898","5.006597518920898"
"9218","4.33980655670166","4.33980655670166","4.33980655670166"
"9219","4.181021690368652","4.181021690368652","4.181021690368652"
"9220","4.428658485412598","4.428658485412598","4.428658485412598"
"9221","4.605937957763672","4.605937957763672","4.605937957763672"
"9222","4.2669219970703125","4.2669219970703125","4.2669219970703125"
"9223","4.374417781829834","4.374417781829834","4.374417781829834"
"9224","4.341334342956543","4.341334342956543","4.341334342956543"
"9225","5.311895370483398","5.311895370483398","5.311895370483398"
"9226","5.18148136138916","5.18148136138916","5.18148136138916"
"9227","4.42412805557251","4.42412805557251","4.42412805557251"
"9228","3.9406774044036865","3.9406774044036865","3.9406774044036865"
"9229","3.7563316822052","3.7563316822052","3.7563316822052"
"9230","4.969099521636963","4.969099521636963","4.969099521636963"
"9231","4.964792728424072","4.964792728424072","4.964792728424072"
"9232","4.717793941497803","4.717793941497803","4.717793941497803"
"9233","5.134640693664551","5.134640693664551","5.134640693664551"
"9234","3.945148229598999","3.945148229598999","3.945148229598999"
"9235","4.499895095825195","4.499895095825195","4.499895095825195"
"9236","4.155941486358643","4.155941486358643","4.155941486358643"
"9237","5.335779190063477","5.335779190063477","5.335779190063477"
"9238","4.369203567504883","4.369203567504883","4.369203567504883"
"9239","5.003550052642822","5.003550052642822","5.003550052642822"
"9240","4.476804733276367","4.476804733276367","4.476804733276367"
"9241","4.588240623474121","4.588240623474121","4.588240623474121"
"9242","4.844027519226074","4.844027519226074","4.844027519226074"
"9243","5.594399452209473","5.594399452209473","5.594399452209473"
"9244","4.503235340118408","4.503235340118408","4.503235340118408"
"9245","6.510403156280518","6.510403156280518","6.510403156280518"
"9246","4.422659873962402","4.422659873962402","4.422659873962402"
"9247","5.204468250274658","5.204468250274658","5.204468250274658"
"9248","5.310549259185791","5.310549259185791","5.310549259185791"
"9249","5.0361528396606445","5.0361528396606445","5.0361528396606445"
"9250","3.79056453704834","3.79056453704834","3.79056453704834"
"9251","4.4019246101379395","4.4019246101379395","4.4019246101379395"
"9252","4.889318466186523","4.889318466186523","4.889318466186523"
"9253","4.440721035003662","4.440721035003662","4.440721035003662"
"9254","4.542820453643799","4.542820453643799","4.542820453643799"
"9255","5.140496253967285","5.140496253967285","5.140496253967285"
"9256","4.055046558380127","4.055046558380127","4.055046558380127"
"9257","4.433825492858887","4.433825492858887","4.433825492858887"
"9258","3.7910797595977783","3.7910797595977783","3.7910797595977783"
"9259","4.9568986892700195","4.9568986892700195","4.9568986892700195"
"9260","4.669846057891846","4.669846057891846","4.669846057891846"
"9261","4.57864236831665","4.57864236831665","4.57864236831665"
"9262","4.176760673522949","4.176760673522949","4.176760673522949"
"9263","4.80277681350708","4.80277681350708","4.80277681350708"
"9264","4.517104625701904","4.517104625701904","4.517104625701904"
"9265","5.157015800476074","5.157015800476074","5.157015800476074"
"9266","4.722198486328125","4.722198486328125","4.722198486328125"
"9267","4.21970796585083","4.21970796585083","4.21970796585083"
"9268","4.6570892333984375","4.6570892333984375","4.6570892333984375"
"9269","5.036311149597168","5.036311149597168","5.036311149597168"
"9270","4.796064376831055","4.796064376831055","4.796064376831055"
"9271","4.796799182891846","4.796799182891846","4.796799182891846"
"9272","5.2562150955200195","5.2562150955200195","5.2562150955200195"
"9273","5.476573467254639","5.476573467254639","5.476573467254639"
"9274","4.474777698516846","4.474777698516846","4.474777698516846"
"9275","5.019863128662109","5.019863128662109","5.019863128662109"
"9276","3.719241142272949","3.719241142272949","3.719241142272949"
"9277","4.0987749099731445","4.0987749099731445","4.0987749099731445"
"9278","4.285857677459717","4.285857677459717","4.285857677459717"
"9279","4.418732166290283","4.418732166290283","4.418732166290283"
"9280","4.30746603012085","4.30746603012085","4.30746603012085"
"9281","4.702505588531494","4.702505588531494","4.702505588531494"
"9282","4.501429080963135","4.501429080963135","4.501429080963135"
"9283","4.887709617614746","4.887709617614746","4.887709617614746"
"9284","4.532578945159912","4.532578945159912","4.532578945159912"
"9285","4.126835346221924","4.126835346221924","4.126835346221924"
"9286","4.004899501800537","4.004899501800537","4.004899501800537"
"9287","3.992387533187866","3.992387533187866","3.992387533187866"
"9288","4.416365146636963","4.416365146636963","4.416365146636963"
"9289","5.346922397613525","5.346922397613525","5.346922397613525"
"9290","3.3191707134246826","3.3191707134246826","3.3191707134246826"
"9291","4.733203411102295","4.733203411102295","4.733203411102295"
"9292","5.265829086303711","5.265829086303711","5.265829086303711"
"9293","4.611246109008789","4.611246109008789","4.611246109008789"
"9294","4.489348888397217","4.489348888397217","4.489348888397217"
"9295","4.726389408111572","4.726389408111572","4.726389408111572"
"9296","4.858861446380615","4.858861446380615","4.858861446380615"
"9297","4.696527004241943","4.696527004241943","4.696527004241943"
"9298","3.864694833755493","3.864694833755493","3.864694833755493"
"9299","5.220746040344238","5.220746040344238","5.220746040344238"
"9300","4.525838851928711","4.525838851928711","4.525838851928711"
"9301","4.3838067054748535","4.3838067054748535","4.3838067054748535"
"9302","3.9297375679016113","3.9297375679016113","3.9297375679016113"
"9303","3.701758861541748","3.701758861541748","3.701758861541748"
"9304","5.361876964569092","5.361876964569092","5.361876964569092"
"9305","3.822512626647949","3.822512626647949","3.822512626647949"
"9306","3.98578143119812","3.98578143119812","3.98578143119812"
"9307","5.324844837188721","5.324844837188721","5.324844837188721"
"9308","4.936540126800537","4.936540126800537","4.936540126800537"
"9309","4.542924880981445","4.542924880981445","4.542924880981445"
"9310","4.563940525054932","4.563940525054932","4.563940525054932"
"9311","4.46931791305542","4.46931791305542","4.46931791305542"
"9312","4.195324420928955","4.195324420928955","4.195324420928955"
"9313","4.244997978210449","4.244997978210449","4.244997978210449"
"9314","4.336424350738525","4.336424350738525","4.336424350738525"
"9315","4.346950054168701","4.346950054168701","4.346950054168701"
"9316","4.90592098236084","4.90592098236084","4.90592098236084"
"9317","3.967360019683838","3.967360019683838","3.967360019683838"
"9318","3.343367338180542","3.343367338180542","3.343367338180542"
"9319","4.57801628112793","4.57801628112793","4.57801628112793"
"9320","4.71852970123291","4.71852970123291","4.71852970123291"
"9321","4.959051132202148","4.959051132202148","4.959051132202148"
"9322","4.100454807281494","4.100454807281494","4.100454807281494"
"9323","4.669116497039795","4.669116497039795","4.669116497039795"
"9324","3.8044893741607666","3.8044893741607666","3.8044893741607666"
"9325","5.450625419616699","5.450625419616699","5.450625419616699"
"9326","3.9628024101257324","3.9628024101257324","3.9628024101257324"
"9327","4.186750411987305","4.186750411987305","4.186750411987305"
"9328","4.662128925323486","4.662128925323486","4.662128925323486"
"9329","5.202276706695557","5.202276706695557","5.202276706695557"
"9330","4.363412380218506","4.363412380218506","4.363412380218506"
"9331","4.660836219787598","4.660836219787598","4.660836219787598"
"9332","4.7354021072387695","4.7354021072387695","4.7354021072387695"
"9333","4.746894836425781","4.746894836425781","4.746894836425781"
"9334","4.5418267250061035","4.5418267250061035","4.5418267250061035"
"9335","4.467452526092529","4.467452526092529","4.467452526092529"
"9336","4.725706100463867","4.725706100463867","4.725706100463867"
"9337","5.551833629608154","5.551833629608154","5.551833629608154"
"9338","3.8373565673828125","3.8373565673828125","3.8373565673828125"
"9339","5.430179595947266","5.430179595947266","5.430179595947266"
"9340","4.453600883483887","4.453600883483887","4.453600883483887"
"9341","5.012198448181152","5.012198448181152","5.012198448181152"
"9342","4.147610664367676","4.147610664367676","4.147610664367676"
"9343","4.784665584564209","4.784665584564209","4.784665584564209"
"9344","4.185324192047119","4.185324192047119","4.185324192047119"
"9345","4.152194499969482","4.152194499969482","4.152194499969482"
"9346","4.337205410003662","4.337205410003662","4.337205410003662"
"9347","4.255792617797852","4.255792617797852","4.255792617797852"
"9348","5.367677211761475","5.367677211761475","5.367677211761475"
"9349","4.484651565551758","4.484651565551758","4.484651565551758"
"9350","4.586477279663086","4.586477279663086","4.586477279663086"
"9351","4.5999674797058105","4.5999674797058105","4.5999674797058105"
"9352","4.048614501953125","4.048614501953125","4.048614501953125"
"9353","4.371257781982422","4.371257781982422","4.371257781982422"
"9354","4.523727893829346","4.523727893829346","4.523727893829346"
"9355","3.824077606201172","3.824077606201172","3.824077606201172"
"9356","5.070964336395264","5.070964336395264","5.070964336395264"
"9357","4.16634464263916","4.16634464263916","4.16634464263916"
"9358","4.642012596130371","4.642012596130371","4.642012596130371"
"9359","4.327284336090088","4.327284336090088","4.327284336090088"
"9360","5.38981294631958","5.38981294631958","5.38981294631958"
"9361","4.740660667419434","4.740660667419434","4.740660667419434"
"9362","4.166769504547119","4.166769504547119","4.166769504547119"
"9363","4.168948173522949","4.168948173522949","4.168948173522949"
"9364","4.203511714935303","4.203511714935303","4.203511714935303"
"9365","4.6931939125061035","4.6931939125061035","4.6931939125061035"
"9366","4.798350811004639","4.798350811004639","4.798350811004639"
"9367","4.603355884552002","4.603355884552002","4.603355884552002"
"9368","3.915545701980591","3.915545701980591","3.915545701980591"
"9369","4.104636192321777","4.104636192321777","4.104636192321777"
"9370","5.381880760192871","5.381880760192871","5.381880760192871"
"9371","4.238315582275391","4.238315582275391","4.238315582275391"
"9372","4.703213691711426","4.703213691711426","4.703213691711426"
"9373","4.086966514587402","4.086966514587402","4.086966514587402"
"9374","4.271100997924805","4.271100997924805","4.271100997924805"
"9375","4.179424285888672","4.179424285888672","4.179424285888672"
"9376","4.6634368896484375","4.6634368896484375","4.6634368896484375"
"9377","5.960813045501709","5.960813045501709","5.960813045501709"
"9378","4.393401145935059","4.393401145935059","4.393401145935059"
"9379","4.576118469238281","4.576118469238281","4.576118469238281"
"9380","5.24139404296875","5.24139404296875","5.24139404296875"
"9381","4.274388313293457","4.274388313293457","4.274388313293457"
"9382","4.882623672485352","4.882623672485352","4.882623672485352"
"9383","4.086271286010742","4.086271286010742","4.086271286010742"
"9384","3.9497663974761963","3.9497663974761963","3.9497663974761963"
"9385","5.041932582855225","5.041932582855225","5.041932582855225"
"9386","4.664003849029541","4.664003849029541","4.664003849029541"
"9387","3.9376718997955322","3.9376718997955322","3.9376718997955322"
"9388","4.145759582519531","4.145759582519531","4.145759582519531"
"9389","5.20615291595459","5.20615291595459","5.20615291595459"
"9390","4.615804672241211","4.615804672241211","4.615804672241211"
"9391","4.460712909698486","4.460712909698486","4.460712909698486"
"9392","4.341548442840576","4.341548442840576","4.341548442840576"
"9393","4.4863786697387695","4.4863786697387695","4.4863786697387695"
"9394","4.53139591217041","4.53139591217041","4.53139591217041"
"9395","4.151248455047607","4.151248455047607","4.151248455047607"
"9396","5.013306617736816","5.013306617736816","5.013306617736816"
"9397","4.069942474365234","4.069942474365234","4.069942474365234"
"9398","5.077721118927002","5.077721118927002","5.077721118927002"
"9399","4.769598960876465","4.769598960876465","4.769598960876465"
"9400","5.049471855163574","5.049471855163574","5.049471855163574"
"9401","4.595569610595703","4.595569610595703","4.595569610595703"
"9402","4.746540069580078","4.746540069580078","4.746540069580078"
"9403","4.116857051849365","4.116857051849365","4.116857051849365"
"9404","5.05966854095459","5.05966854095459","5.05966854095459"
"9405","4.589158535003662","4.589158535003662","4.589158535003662"
"9406","3.9500789642333984","3.9500789642333984","3.9500789642333984"
"9407","7.348755359649658","7.348755359649658","7.348755359649658"
"9408","5.236149787902832","5.236149787902832","5.236149787902832"
"9409","4.838019847869873","4.838019847869873","4.838019847869873"
"9410","4.532990455627441","4.532990455627441","4.532990455627441"
"9411","3.7368500232696533","3.7368500232696533","3.7368500232696533"
"9412","4.477094650268555","4.477094650268555","4.477094650268555"
"9413","4.666898727416992","4.666898727416992","4.666898727416992"
"9414","3.7969164848327637","3.7969164848327637","3.7969164848327637"
"9415","4.994195938110352","4.994195938110352","4.994195938110352"
"9416","4.971639633178711","4.971639633178711","4.971639633178711"
"9417","4.322609901428223","4.322609901428223","4.322609901428223"
"9418","4.712093830108643","4.712093830108643","4.712093830108643"
"9419","5.41570520401001","5.41570520401001","5.41570520401001"
"9420","3.95654034614563","3.95654034614563","3.95654034614563"
"9421","5.183653831481934","5.183653831481934","5.183653831481934"
"9422","4.094874858856201","4.094874858856201","4.094874858856201"
"9423","5.013754367828369","5.013754367828369","5.013754367828369"
"9424","5.071709156036377","5.071709156036377","5.071709156036377"
"9425","4.129644393920898","4.129644393920898","4.129644393920898"
"9426","3.673882246017456","3.673882246017456","3.673882246017456"
"9427","4.164664268493652","4.164664268493652","4.164664268493652"
"9428","4.464716911315918","4.464716911315918","4.464716911315918"
"9429","7.105968952178955","7.105968952178955","7.105968952178955"
"9430","4.916517734527588","4.916517734527588","4.916517734527588"
"9431","4.9437408447265625","4.9437408447265625","4.9437408447265625"
"9432","4.7418646812438965","4.7418646812438965","4.7418646812438965"
"9433","5.1199140548706055","5.1199140548706055","5.1199140548706055"
"9434","4.724720001220703","4.724720001220703","4.724720001220703"
"9435","4.417637825012207","4.417637825012207","4.417637825012207"
"9436","4.065345287322998","4.065345287322998","4.065345287322998"
"9437","4.2611260414123535","4.2611260414123535","4.2611260414123535"
"9438","3.9605255126953125","3.9605255126953125","3.9605255126953125"
"9439","4.17826509475708","4.17826509475708","4.17826509475708"
"9440","4.583895683288574","4.583895683288574","4.583895683288574"
"9441","4.01873779296875","4.01873779296875","4.01873779296875"
"9442","4.466244220733643","4.466244220733643","4.466244220733643"
"9443","4.916739463806152","4.916739463806152","4.916739463806152"
"9444","3.8587279319763184","3.8587279319763184","3.8587279319763184"
"9445","4.240467548370361","4.240467548370361","4.240467548370361"
"9446","3.710200071334839","3.710200071334839","3.710200071334839"
"9447","4.705333709716797","4.705333709716797","4.705333709716797"
"9448","3.7729780673980713","3.7729780673980713","3.7729780673980713"
"9449","4.713154315948486","4.713154315948486","4.713154315948486"
"9450","4.37940788269043","4.37940788269043","4.37940788269043"
"9451","4.766443729400635","4.766443729400635","4.766443729400635"
"9452","4.839338779449463","4.839338779449463","4.839338779449463"
"9453","4.888830661773682","4.888830661773682","4.888830661773682"
"9454","5.833443641662598","5.833443641662598","5.833443641662598"
"9455","4.193415641784668","4.193415641784668","4.193415641784668"
"9456","4.514758586883545","4.514758586883545","4.514758586883545"
"9457","4.609776496887207","4.609776496887207","4.609776496887207"
"9458","5.213063716888428","5.213063716888428","5.213063716888428"
"9459","5.872305870056152","5.872305870056152","5.872305870056152"
"9460","4.280837059020996","4.280837059020996","4.280837059020996"
"9461","4.76654577255249","4.76654577255249","4.76654577255249"
"9462","4.514161586761475","4.514161586761475","4.514161586761475"
"9463","4.26959228515625","4.26959228515625","4.26959228515625"
"9464","4.709586143493652","4.709586143493652","4.709586143493652"
"9465","4.7618255615234375","4.7618255615234375","4.7618255615234375"
"9466","4.6323041915893555","4.6323041915893555","4.6323041915893555"
"9467","4.701105117797852","4.701105117797852","4.701105117797852"
"9468","3.9685676097869873","3.9685676097869873","3.9685676097869873"
"9469","4.971384525299072","4.971384525299072","4.971384525299072"
"9470","4.049441814422607","4.049441814422607","4.049441814422607"
"9471","4.141301155090332","4.141301155090332","4.141301155090332"
"9472","4.208736419677734","4.208736419677734","4.208736419677734"
"9473","3.7557942867279053","3.7557942867279053","3.7557942867279053"
"9474","4.152321815490723","4.152321815490723","4.152321815490723"
"9475","4.109896183013916","4.109896183013916","4.109896183013916"
"9476","3.7797787189483643","3.7797787189483643","3.7797787189483643"
"9477","4.553529262542725","4.553529262542725","4.553529262542725"
"9478","4.23753023147583","4.23753023147583","4.23753023147583"
"9479","4.135087966918945","4.135087966918945","4.135087966918945"
"9480","4.239459037780762","4.239459037780762","4.239459037780762"
"9481","4.861496925354004","4.861496925354004","4.861496925354004"
"9482","5.1453986167907715","5.1453986167907715","5.1453986167907715"
"9483","4.324065685272217","4.324065685272217","4.324065685272217"
"9484","4.330169677734375","4.330169677734375","4.330169677734375"
"9485","5.724379539489746","5.724379539489746","5.724379539489746"
"9486","7.576866626739502","7.576866626739502","7.576866626739502"
"9487","4.523712158203125","4.523712158203125","4.523712158203125"
"9488","6.069511890411377","6.069511890411377","6.069511890411377"
"9489","4.886061668395996","4.886061668395996","4.886061668395996"
"9490","4.48429012298584","4.48429012298584","4.48429012298584"
"9491","3.7366766929626465","3.7366766929626465","3.7366766929626465"
"9492","5.196499347686768","5.196499347686768","5.196499347686768"
"9493","3.511714220046997","3.511714220046997","3.511714220046997"
"9494","6.370278358459473","6.370278358459473","6.370278358459473"
"9495","5.205154895782471","5.205154895782471","5.205154895782471"
"9496","5.295421123504639","5.295421123504639","5.295421123504639"
"9497","3.3111767768859863","3.3111767768859863","3.3111767768859863"
"9498","2.7497940063476562","2.7497940063476562","2.7497940063476562"
"9499","3.816511392593384","3.816511392593384","3.816511392593384"
"9500","5.413214683532715","5.413214683532715","5.413214683532715"
"9501","4.602530479431152","4.602530479431152","4.602530479431152"
"9502","5.264517307281494","5.264517307281494","5.264517307281494"
"9503","5.362915992736816","5.362915992736816","5.362915992736816"
"9504","4.8413310050964355","4.8413310050964355","4.8413310050964355"
"9505","5.687291145324707","5.687291145324707","5.687291145324707"
"9506","4.481287956237793","4.481287956237793","4.481287956237793"
"9507","4.452258110046387","4.452258110046387","4.452258110046387"
"9508","4.353535175323486","4.353535175323486","4.353535175323486"
"9509","5.048555374145508","5.048555374145508","5.048555374145508"
"9510","4.16553258895874","4.16553258895874","4.16553258895874"
"9511","4.346485614776611","4.346485614776611","4.346485614776611"
"9512","4.521758556365967","4.521758556365967","4.521758556365967"
"9513","4.601047039031982","4.601047039031982","4.601047039031982"
"9514","5.582612037658691","5.582612037658691","5.582612037658691"
"9515","3.9810681343078613","3.9810681343078613","3.9810681343078613"
"9516","4.068625450134277","4.068625450134277","4.068625450134277"
"9517","5.342641830444336","5.342641830444336","5.342641830444336"
"9518","4.726620197296143","4.726620197296143","4.726620197296143"
"9519","4.269748210906982","4.269748210906982","4.269748210906982"
"9520","3.8516886234283447","3.8516886234283447","3.8516886234283447"
"9521","5.009162425994873","5.009162425994873","5.009162425994873"
"9522","4.381248474121094","4.381248474121094","4.381248474121094"
"9523","4.159271240234375","4.159271240234375","4.159271240234375"
"9524","5.412363529205322","5.412363529205322","5.412363529205322"
"9525","4.746949672698975","4.746949672698975","4.746949672698975"
"9526","4.562399387359619","4.562399387359619","4.562399387359619"
"9527","5.080626487731934","5.080626487731934","5.080626487731934"
"9528","4.377248764038086","4.377248764038086","4.377248764038086"
"9529","4.983468532562256","4.983468532562256","4.983468532562256"
"9530","4.015261173248291","4.015261173248291","4.015261173248291"
"9531","4.626387119293213","4.626387119293213","4.626387119293213"
"9532","4.311569690704346","4.311569690704346","4.311569690704346"
"9533","4.754726886749268","4.754726886749268","4.754726886749268"
"9534","4.7178239822387695","4.7178239822387695","4.7178239822387695"
"9535","3.8855690956115723","3.8855690956115723","3.8855690956115723"
"9536","4.399104595184326","4.399104595184326","4.399104595184326"
"9537","4.896629810333252","4.896629810333252","4.896629810333252"
"9538","4.00133752822876","4.00133752822876","4.00133752822876"
"9539","4.076230525970459","4.076230525970459","4.076230525970459"
"9540","4.806929111480713","4.806929111480713","4.806929111480713"
"9541","5.168578147888184","5.168578147888184","5.168578147888184"
"9542","3.942683696746826","3.942683696746826","3.942683696746826"
"9543","4.971226692199707","4.971226692199707","4.971226692199707"
"9544","4.309105396270752","4.309105396270752","4.309105396270752"
"9545","4.625680923461914","4.625680923461914","4.625680923461914"
"9546","4.748455047607422","4.748455047607422","4.748455047607422"
"9547","4.543859481811523","4.543859481811523","4.543859481811523"
"9548","3.5410916805267334","3.5410916805267334","3.5410916805267334"
"9549","4.016972541809082","4.016972541809082","4.016972541809082"
"9550","4.753713607788086","4.753713607788086","4.753713607788086"
"9551","4.790369987487793","4.790369987487793","4.790369987487793"
"9552","5.246518611907959","5.246518611907959","5.246518611907959"
"9553","4.6832380294799805","4.6832380294799805","4.6832380294799805"
"9554","3.501112222671509","3.501112222671509","3.501112222671509"
"9555","4.431758403778076","4.431758403778076","4.431758403778076"
"9556","4.910337924957275","4.910337924957275","4.910337924957275"
"9557","4.042454719543457","4.042454719543457","4.042454719543457"
"9558","4.53922700881958","4.53922700881958","4.53922700881958"
"9559","4.315373420715332","4.315373420715332","4.315373420715332"
"9560","4.048988342285156","4.048988342285156","4.048988342285156"
"9561","4.1392621994018555","4.1392621994018555","4.1392621994018555"
"9562","4.06755256652832","4.06755256652832","4.06755256652832"
"9563","4.258142471313477","4.258142471313477","4.258142471313477"
"9564","3.728978157043457","3.728978157043457","3.728978157043457"
"9565","5.394722938537598","5.394722938537598","5.394722938537598"
"9566","5.006122589111328","5.006122589111328","5.006122589111328"
"9567","3.7708401679992676","3.7708401679992676","3.7708401679992676"
"9568","3.746692419052124","3.746692419052124","3.746692419052124"
"9569","3.820319414138794","3.820319414138794","3.820319414138794"
"9570","5.215235710144043","5.215235710144043","5.215235710144043"
"9571","3.8170721530914307","3.8170721530914307","3.8170721530914307"
"9572","4.272144794464111","4.272144794464111","4.272144794464111"
"9573","4.5141921043396","4.5141921043396","4.5141921043396"
"9574","4.86862325668335","4.86862325668335","4.86862325668335"
"9575","5.2735443115234375","5.2735443115234375","5.2735443115234375"
"9576","4.190327167510986","4.190327167510986","4.190327167510986"
"9577","5.054274559020996","5.054274559020996","5.054274559020996"
"9578","5.005669116973877","5.005669116973877","5.005669116973877"
"9579","4.437445163726807","4.437445163726807","4.437445163726807"
"9580","3.394773244857788","3.394773244857788","3.394773244857788"
"9581","4.13368558883667","4.13368558883667","4.13368558883667"
"9582","4.286161422729492","4.286161422729492","4.286161422729492"
"9583","4.217195987701416","4.217195987701416","4.217195987701416"
"9584","4.628246307373047","4.628246307373047","4.628246307373047"
"9585","7.015420913696289","7.015420913696289","7.015420913696289"
"9586","4.136457443237305","4.136457443237305","4.136457443237305"
"9587","5.308995246887207","5.308995246887207","5.308995246887207"
"9588","3.7703640460968018","3.7703640460968018","3.7703640460968018"
"9589","4.007430076599121","4.007430076599121","4.007430076599121"
"9590","3.6777892112731934","3.6777892112731934","3.6777892112731934"
"9591","4.023834705352783","4.023834705352783","4.023834705352783"
"9592","4.39506721496582","4.39506721496582","4.39506721496582"
"9593","3.8149325847625732","3.8149325847625732","3.8149325847625732"
"9594","3.7192227840423584","3.7192227840423584","3.7192227840423584"
"9595","3.891646146774292","3.891646146774292","3.891646146774292"
"9596","3.159754753112793","3.159754753112793","3.159754753112793"
"9597","4.1278977394104","4.1278977394104","4.1278977394104"
"9598","4.502086162567139","4.502086162567139","4.502086162567139"
"9599","3.565518379211426","3.565518379211426","3.565518379211426"
"9600","4.595053195953369","4.595053195953369","4.595053195953369"
"9601","4.097077369689941","4.097077369689941","4.097077369689941"
"9602","4.945101737976074","4.945101737976074","4.945101737976074"
"9603","3.9681196212768555","3.9681196212768555","3.9681196212768555"
"9604","3.999831438064575","3.999831438064575","3.999831438064575"
"9605","5.126250267028809","5.126250267028809","5.126250267028809"
"9606","4.835162162780762","4.835162162780762","4.835162162780762"
"9607","4.492456436157227","4.492456436157227","4.492456436157227"
"9608","4.358455181121826","4.358455181121826","4.358455181121826"
"9609","4.093278408050537","4.093278408050537","4.093278408050537"
"9610","4.898627758026123","4.898627758026123","4.898627758026123"
"9611","4.956972599029541","4.956972599029541","4.956972599029541"
"9612","4.260777950286865","4.260777950286865","4.260777950286865"
"9613","4.036564350128174","4.036564350128174","4.036564350128174"
"9614","4.220832347869873","4.220832347869873","4.220832347869873"
"9615","4.915851593017578","4.915851593017578","4.915851593017578"
"9616","4.0796380043029785","4.0796380043029785","4.0796380043029785"
"9617","4.55421781539917","4.55421781539917","4.55421781539917"
"9618","5.535004138946533","5.535004138946533","5.535004138946533"
"9619","4.716222763061523","4.716222763061523","4.716222763061523"
"9620","4.6121039390563965","4.6121039390563965","4.6121039390563965"
"9621","4.263539791107178","4.263539791107178","4.263539791107178"
"9622","4.018531322479248","4.018531322479248","4.018531322479248"
"9623","4.689684867858887","4.689684867858887","4.689684867858887"
"9624","4.319687843322754","4.319687843322754","4.319687843322754"
"9625","3.8318521976470947","3.8318521976470947","3.8318521976470947"
"9626","5.11524772644043","5.11524772644043","5.11524772644043"
"9627","4.2792205810546875","4.2792205810546875","4.2792205810546875"
"9628","4.179044246673584","4.179044246673584","4.179044246673584"
"9629","5.589655876159668","5.589655876159668","5.589655876159668"
"9630","5.129741668701172","5.129741668701172","5.129741668701172"
"9631","3.8657140731811523","3.8657140731811523","3.8657140731811523"
"9632","4.315767288208008","4.315767288208008","4.315767288208008"
"9633","3.8659822940826416","3.8659822940826416","3.8659822940826416"
"9634","5.16916561126709","5.16916561126709","5.16916561126709"
"9635","3.8459527492523193","3.8459527492523193","3.8459527492523193"
"9636","3.7607734203338623","3.7607734203338623","3.7607734203338623"
"9637","4.674367904663086","4.674367904663086","4.674367904663086"
"9638","4.36594295501709","4.36594295501709","4.36594295501709"
"9639","4.016400337219238","4.016400337219238","4.016400337219238"
"9640","4.684739112854004","4.684739112854004","4.684739112854004"
"9641","4.242217063903809","4.242217063903809","4.242217063903809"
"9642","4.196970462799072","4.196970462799072","4.196970462799072"
"9643","4.98333740234375","4.98333740234375","4.98333740234375"
"9644","5.237523555755615","5.237523555755615","5.237523555755615"
"9645","4.725636959075928","4.725636959075928","4.725636959075928"
"9646","4.418735504150391","4.418735504150391","4.418735504150391"
"9647","4.3588032722473145","4.3588032722473145","4.3588032722473145"
"9648","4.1577606201171875","4.1577606201171875","4.1577606201171875"
"9649","3.910701036453247","3.910701036453247","3.910701036453247"
"9650","4.551606178283691","4.551606178283691","4.551606178283691"
"9651","4.418231964111328","4.418231964111328","4.418231964111328"
"9652","4.401908874511719","4.401908874511719","4.401908874511719"
"9653","4.665575981140137","4.665575981140137","4.665575981140137"
"9654","4.4836554527282715","4.4836554527282715","4.4836554527282715"
"9655","4.714077472686768","4.714077472686768","4.714077472686768"
"9656","4.445590019226074","4.445590019226074","4.445590019226074"
"9657","4.331375598907471","4.331375598907471","4.331375598907471"
"9658","3.9239766597747803","3.9239766597747803","3.9239766597747803"
"9659","4.368507385253906","4.368507385253906","4.368507385253906"
"9660","4.137448787689209","4.137448787689209","4.137448787689209"
"9661","4.999518394470215","4.999518394470215","4.999518394470215"
"9662","4.289486885070801","4.289486885070801","4.289486885070801"
"9663","4.277785301208496","4.277785301208496","4.277785301208496"
"9664","4.381996154785156","4.381996154785156","4.381996154785156"
"9665","3.6738805770874023","3.6738805770874023","3.6738805770874023"
"9666","5.018009185791016","5.018009185791016","5.018009185791016"
"9667","3.650010585784912","3.650010585784912","3.650010585784912"
"9668","4.280514717102051","4.280514717102051","4.280514717102051"
"9669","4.004917144775391","4.004917144775391","4.004917144775391"
"9670","5.0009660720825195","5.0009660720825195","5.0009660720825195"
"9671","3.8242197036743164","3.8242197036743164","3.8242197036743164"
"9672","4.885331153869629","4.885331153869629","4.885331153869629"
"9673","5.385610103607178","5.385610103607178","5.385610103607178"
"9674","4.974069118499756","4.974069118499756","4.974069118499756"
"9675","5.066720962524414","5.066720962524414","5.066720962524414"
"9676","3.579667806625366","3.579667806625366","3.579667806625366"
"9677","3.731424331665039","3.731424331665039","3.731424331665039"
"9678","4.292983055114746","4.292983055114746","4.292983055114746"
"9679","5.411431312561035","5.411431312561035","5.411431312561035"
"9680","3.766679286956787","3.766679286956787","3.766679286956787"
"9681","4.641329765319824","4.641329765319824","4.641329765319824"
"9682","3.8947508335113525","3.8947508335113525","3.8947508335113525"
"9683","4.6137189865112305","4.6137189865112305","4.6137189865112305"
"9684","4.330315113067627","4.330315113067627","4.330315113067627"
"9685","3.953467845916748","3.953467845916748","3.953467845916748"

==> data/wandb_export_diff_layer_train_loss.csv <==
"Step","resilient-snow (11top) - train/loss","resilient-snow (11top) - train/loss__MIN","resilient-snow (11top) - train/loss__MAX","glad-forest (alternative3) - train/loss","glad-forest (alternative3) - train/loss__MIN","glad-forest (alternative3) - train/loss__MAX","lively-donkey (324) - train/loss","lively-donkey (324) - train/loss__MIN","lively-donkey (324) - train/loss__MAX","olive-brook (122) - train/loss","olive-brook (122) - train/loss__MIN","olive-brook (122) - train/loss__MAX","scarlet-bush (728) - train/loss","scarlet-bush (728) - train/loss__MIN","scarlet-bush (728) - train/loss__MAX","fiery-river (021) - train/loss","fiery-river (021) - train/loss__MIN","fiery-river (021) - train/loss__MAX","bumbling-sky (930) - train/loss","bumbling-sky (930) - train/loss__MIN","bumbling-sky (930) - train/loss__MAX","trim-river (bottom20) - train/loss","trim-river (bottom20) - train/loss__MIN","trim-river (bottom20) - train/loss__MAX","apricot-sponge (1031) - train/loss","apricot-sponge (1031) - train/loss__MIN","apricot-sponge (1031) - train/loss__MAX","sunny-shadow (526) - train/loss","sunny-shadow (526) - train/loss__MIN","sunny-shadow (526) - train/loss__MAX"
"0","10.5556","10.5556","10.5556","9.6481","9.6481","9.6481","9.7967","9.7967","9.7967","9.3929","9.3929","9.3929","8.9396","8.9396","8.9396","10.2331","10.2331","10.2331","9.5812","9.5812","9.5812","9.7305","9.7305","9.7305","9.0031","9.0031","9.0031","9.4046","9.4046","9.4046"
"1","10.6332","10.6332","10.6332","10.1742","10.1742","10.1742","9.495","9.495","9.495","9.2288","9.2288","9.2288","8.9411","8.9411","8.9411","10.5427","10.5427","10.5427","9.8074","9.8074","9.8074","9.5276","9.5276","9.5276","9.4118","9.4118","9.4118","9.1894","9.1894","9.1894"
"2","10.5071","10.5071","10.5071","9.322","9.322","9.322","9.5704","9.5704","9.5704","9.1185","9.1185","9.1185","8.9828","8.9828","8.9828","10.0765","10.0765","10.0765","9.2964","9.2964","9.2964","9.5928","9.5928","9.5928","8.7752","8.7752","8.7752","9.3872","9.3872","9.3872"
"3","10.6207","10.6207","10.6207","9.5421","9.5421","9.5421","9.5875","9.5875","9.5875","9.0769","9.0769","9.0769","9.102","9.102","9.102","10.5882","10.5882","10.5882","9.4249","9.4249","9.4249","9.9351","9.9351","9.9351","8.8096","8.8096","8.8096","9.1537","9.1537","9.1537"
"4","10.4486","10.4486","10.4486","8.9704","8.9704","8.9704","9.3599","9.3599","9.3599","9.2074","9.2074","9.2074","8.9068","8.9068","8.9068","10.0835","10.0835","10.0835","9.3356","9.3356","9.3356","9.5977","9.5977","9.5977","8.4418","8.4418","8.4418","9.4065","9.4065","9.4065"
"5","10.2429","10.2429","10.2429","9.6437","9.6437","9.6437","9.4626","9.4626","9.4626","9.0756","9.0756","9.0756","8.7092","8.7092","8.7092","9.9917","9.9917","9.9917","9.1966","9.1966","9.1966","9.7007","9.7007","9.7007","8.4444","8.4444","8.4444","9.3451","9.3451","9.3451"
"6","10.2471","10.2471","10.2471","9.1436","9.1436","9.1436","8.871","8.871","8.871","8.7184","8.7184","8.7184","8.6546","8.6546","8.6546","9.6087","9.6087","9.6087","8.9153","8.9153","8.9153","9.3642","9.3642","9.3642","8.2882","8.2882","8.2882","8.6283","8.6283","8.6283"
"7","9.9282","9.9282","9.9282","8.7178","8.7178","8.7178","8.9762","8.9762","8.9762","8.76","8.76","8.76","8.8726","8.8726","8.8726","9.3911","9.3911","9.3911","8.8662","8.8662","8.8662","9.3546","9.3546","9.3546","8.1752","8.1752","8.1752","8.4385","8.4385","8.4385"
"8","9.3794","9.3794","9.3794","8.6982","8.6982","8.6982","8.7297","8.7297","8.7297","8.3557","8.3557","8.3557","8.6614","8.6614","8.6614","9.0823","9.0823","9.0823","8.6331","8.6331","8.6331","8.9971","8.9971","8.9971","7.9126","7.9126","7.9126","8.2518","8.2518","8.2518"
"9","9.0752","9.0752","9.0752","8.6578","8.6578","8.6578","8.4012","8.4012","8.4012","8.3793","8.3793","8.3793","8.779","8.779","8.779","8.9605","8.9605","8.9605","8.396","8.396","8.396","8.7544","8.7544","8.7544","7.801","7.801","7.801","8.4173","8.4173","8.4173"
"10","8.9181","8.9181","8.9181","8.5729","8.5729","8.5729","8.1347","8.1347","8.1347","8.0537","8.0537","8.0537","8.5446","8.5446","8.5446","8.5485","8.5485","8.5485","8.3064","8.3064","8.3064","8.361","8.361","8.361","7.8493","7.8493","7.8493","8.1187","8.1187","8.1187"
"11","9.1396","9.1396","9.1396","8.8125","8.8125","8.8125","8.3368","8.3368","8.3368","8.1805","8.1805","8.1805","9.1253","9.1253","9.1253","9.1077","9.1077","9.1077","8.5617","8.5617","8.5617","8.7094","8.7094","8.7094","7.9424","7.9424","7.9424","8.0796","8.0796","8.0796"
"12","8.6682","8.6682","8.6682","8.5275","8.5275","8.5275","7.7998","7.7998","7.7998","7.6842","7.6842","7.6842","8.436","8.436","8.436","8.2513","8.2513","8.2513","8.1318","8.1318","8.1318","8.006","8.006","8.006","7.4364","7.4364","7.4364","7.9692","7.9692","7.9692"
"13","8.4972","8.4972","8.4972","8.4639","8.4639","8.4639","7.714","7.714","7.714","7.4547","7.4547","7.4547","8.4936","8.4936","8.4936","8.0931","8.0931","8.0931","7.9003","7.9003","7.9003","7.9707","7.9707","7.9707","7.2841","7.2841","7.2841","7.3698","7.3698","7.3698"
"14","8.4291","8.4291","8.4291","8.4536","8.4536","8.4536","7.4755","7.4755","7.4755","7.5092","7.5092","7.5092","8.376","8.376","8.376","8.0486","8.0486","8.0486","7.8878","7.8878","7.8878","7.9536","7.9536","7.9536","7.2353","7.2353","7.2353","7.3246","7.3246","7.3246"
"15","8.3325","8.3325","8.3325","8.4631","8.4631","8.4631","7.366","7.366","7.366","7.2308","7.2308","7.2308","8.3052","8.3052","8.3052","7.784","7.784","7.784","7.7852","7.7852","7.7852","7.674","7.674","7.674","7.1433","7.1433","7.1433","7.2317","7.2317","7.2317"
"16","8.5884","8.5884","8.5884","8.5465","8.5465","8.5465","7.1428","7.1428","7.1428","7.0873","7.0873","7.0873","8.1528","8.1528","8.1528","7.7612","7.7612","7.7612","7.9482","7.9482","7.9482","7.5875","7.5875","7.5875","7.0959","7.0959","7.0959","7.2044","7.2044","7.2044"
"17","8.1421","8.1421","8.1421","8.2483","8.2483","8.2483","7.128","7.128","7.128","6.909","6.909","6.909","8.1205","8.1205","8.1205","7.5031","7.5031","7.5031","7.5746","7.5746","7.5746","7.3969","7.3969","7.3969","6.9016","6.9016","6.9016","7.0834","7.0834","7.0834"
"18","8.2607","8.2607","8.2607","8.2699","8.2699","8.2699","7.0687","7.0687","7.0687","6.9514","6.9514","6.9514","8.1262","8.1262","8.1262","7.5563","7.5563","7.5563","7.6154","7.6154","7.6154","7.3841","7.3841","7.3841","7.0117","7.0117","7.0117","6.8208","6.8208","6.8208"
"19","8.0954","8.0954","8.0954","8.2551","8.2551","8.2551","6.8398","6.8398","6.8398","6.6715","6.6715","6.6715","8.0139","8.0139","8.0139","7.3106","7.3106","7.3106","7.4208","7.4208","7.4208","7.2051","7.2051","7.2051","6.7955","6.7955","6.7955","6.7996","6.7996","6.7996"
"20","7.8819","7.8819","7.8819","7.9496","7.9496","7.9496","6.6486","6.6486","6.6486","6.5845","6.5845","6.5845","7.7264","7.7264","7.7264","7.0962","7.0962","7.0962","7.2548","7.2548","7.2548","7.0731","7.0731","7.0731","6.6866","6.6866","6.6866","6.7045","6.7045","6.7045"
"21","7.8226","7.8226","7.8226","8.0879","8.0879","8.0879","6.5255","6.5255","6.5255","6.4289","6.4289","6.4289","7.7527","7.7527","7.7527","6.9982","6.9982","6.9982","7.143","7.143","7.143","6.9677","6.9677","6.9677","6.5203","6.5203","6.5203","6.5086","6.5086","6.5086"
"22","7.7023","7.7023","7.7023","7.8429","7.8429","7.8429","6.4068","6.4068","6.4068","6.3733","6.3733","6.3733","7.7073","7.7073","7.7073","6.8292","6.8292","6.8292","7.0636","7.0636","7.0636","6.7662","6.7662","6.7662","6.5151","6.5151","6.5151","6.1782","6.1782","6.1782"
"23","7.8879","7.8879","7.8879","8.0015","8.0015","8.0015","6.5794","6.5794","6.5794","6.6594","6.6594","6.6594","7.9276","7.9276","7.9276","7.0195","7.0195","7.0195","7.2962","7.2962","7.2962","6.9909","6.9909","6.9909","6.6838","6.6838","6.6838","6.5395","6.5395","6.5395"
"24","7.6765","7.6765","7.6765","7.8291","7.8291","7.8291","6.2305","6.2305","6.2305","6.2093","6.2093","6.2093","7.4341","7.4341","7.4341","6.6424","6.6424","6.6424","7.03","7.03","7.03","6.6118","6.6118","6.6118","6.4004","6.4004","6.4004","6.2998","6.2998","6.2998"
"25","7.6256","7.6256","7.6256","7.7849","7.7849","7.7849","6.1925","6.1925","6.1925","6.1488","6.1488","6.1488","7.366","7.366","7.366","6.5597","6.5597","6.5597","6.9212","6.9212","6.9212","6.6307","6.6307","6.6307","6.3458","6.3458","6.3458","5.9583","5.9583","5.9583"
"26","7.4749","7.4749","7.4749","7.659","7.659","7.659","6.1813","6.1813","6.1813","6.2001","6.2001","6.2001","7.17","7.17","7.17","6.5373","6.5373","6.5373","6.8408","6.8408","6.8408","6.529","6.529","6.529","6.2955","6.2955","6.2955","5.9642","5.9642","5.9642"
"27","7.1713","7.1713","7.1713","7.4334","7.4334","7.4334","5.763","5.763","5.763","5.795","5.795","5.795","6.6697","6.6697","6.6697","6.1183","6.1183","6.1183","6.4533","6.4533","6.4533","6.1266","6.1266","6.1266","5.9513","5.9513","5.9513","5.9569","5.9569","5.9569"
"28","7.0938","7.0938","7.0938","7.4317","7.4317","7.4317","5.7285","5.7285","5.7285","5.7716","5.7716","5.7716","6.6613","6.6613","6.6613","6.1423","6.1423","6.1423","6.4703","6.4703","6.4703","6.2795","6.2795","6.2795","5.909","5.909","5.909","6.0951","6.0951","6.0951"
"29","7.299","7.299","7.299","7.5232","7.5232","7.5232","5.9714","5.9714","5.9714","6.0211","6.0211","6.0211","6.701","6.701","6.701","6.2602","6.2602","6.2602","6.6561","6.6561","6.6561","6.4049","6.4049","6.4049","6.0682","6.0682","6.0682","5.6433","5.6433","5.6433"
"30","7.0911","7.0911","7.0911","7.4359","7.4359","7.4359","6.0306","6.0306","6.0306","6.0914","6.0914","6.0914","6.6631","6.6631","6.6631","6.3215","6.3215","6.3215","6.5415","6.5415","6.5415","6.5618","6.5618","6.5618","6.0207","6.0207","6.0207","5.9655","5.9655","5.9655"
"31","6.929","6.929","6.929","7.2468","7.2468","7.2468","5.7728","5.7728","5.7728","5.8096","5.8096","5.8096","6.4808","6.4808","6.4808","5.9904","5.9904","5.9904","6.4117","6.4117","6.4117","6.2011","6.2011","6.2011","5.8529","5.8529","5.8529","5.7415","5.7415","5.7415"
"32","7.084","7.084","7.084","7.3863","7.3863","7.3863","5.6084","5.6084","5.6084","5.6559","5.6559","5.6559","6.2861","6.2861","6.2861","5.9442","5.9442","5.9442","6.3072","6.3072","6.3072","6.1787","6.1787","6.1787","5.8543","5.8543","5.8543","5.3884","5.3884","5.3884"
"33","6.8921","6.8921","6.8921","7.1616","7.1616","7.1616","5.5541","5.5541","5.5541","5.6268","5.6268","5.6268","6.1405","6.1405","6.1405","5.8073","5.8073","5.8073","6.1972","6.1972","6.1972","6.0872","6.0872","6.0872","5.6538","5.6538","5.6538","5.5138","5.5138","5.5138"
"34","6.555","6.555","6.555","7.0985","7.0985","7.0985","5.3023","5.3023","5.3023","5.3705","5.3705","5.3705","5.907","5.907","5.907","5.7141","5.7141","5.7141","5.9669","5.9669","5.9669","5.9543","5.9543","5.9543","5.4418","5.4418","5.4418","5.3354","5.3354","5.3354"
"35","6.8108","6.8108","6.8108","7.2798","7.2798","7.2798","5.6186","5.6186","5.6186","5.7027","5.7027","5.7027","6.1126","6.1126","6.1126","6.0495","6.0495","6.0495","6.1983","6.1983","6.1983","6.2796","6.2796","6.2796","5.7069","5.7069","5.7069","5.454","5.454","5.454"
"36","6.6404","6.6404","6.6404","7.1478","7.1478","7.1478","5.3518","5.3518","5.3518","5.4453","5.4453","5.4453","5.8488","5.8488","5.8488","5.6331","5.6331","5.6331","5.9748","5.9748","5.9748","5.8467","5.8467","5.8467","5.5565","5.5565","5.5565","5.263","5.263","5.263"
"37","6.4592","6.4592","6.4592","6.9777","6.9777","6.9777","5.2015","5.2015","5.2015","5.3","5.3","5.3","5.7281","5.7281","5.7281","5.5591","5.5591","5.5591","5.8481","5.8481","5.8481","5.9552","5.9552","5.9552","5.3269","5.3269","5.3269","5.2468","5.2468","5.2468"
"38","6.492","6.492","6.492","6.9718","6.9718","6.9718","5.2333","5.2333","5.2333","5.3047","5.3047","5.3047","5.6484","5.6484","5.6484","5.5679","5.5679","5.5679","5.74","5.74","5.74","5.9385","5.9385","5.9385","5.3678","5.3678","5.3678","5.2786","5.2786","5.2786"
"39","6.4187","6.4187","6.4187","7.069","7.069","7.069","5.1054","5.1054","5.1054","5.1986","5.1986","5.1986","5.5396","5.5396","5.5396","5.4884","5.4884","5.4884","5.7393","5.7393","5.7393","5.738","5.738","5.738","5.2879","5.2879","5.2879","5.05","5.05","5.05"
"40","6.257","6.257","6.257","6.9333","6.9333","6.9333","5.0696","5.0696","5.0696","5.159","5.159","5.159","5.3812","5.3812","5.3812","5.4315","5.4315","5.4315","5.6019","5.6019","5.6019","5.7338","5.7338","5.7338","5.2763","5.2763","5.2763","5.0434","5.0434","5.0434"
"41","6.2618","6.2618","6.2618","6.9556","6.9556","6.9556","5.1392","5.1392","5.1392","5.2327","5.2327","5.2327","5.4746","5.4746","5.4746","5.5324","5.5324","5.5324","5.6127","5.6127","5.6127","5.8276","5.8276","5.8276","5.2555","5.2555","5.2555","5.0993","5.0993","5.0993"
"42","6.3527","6.3527","6.3527","6.7887","6.7887","6.7887","5.2345","5.2345","5.2345","5.2288","5.2288","5.2288","5.507","5.507","5.507","5.5428","5.5428","5.5428","5.6345","5.6345","5.6345","5.9333","5.9333","5.9333","5.3178","5.3178","5.3178","4.9423","4.9423","4.9423"
"43","5.769","5.769","5.769","6.5021","6.5021","6.5021","4.7706","4.7706","4.7706","4.8309","4.8309","4.8309","5.0553","5.0553","5.0553","5.1938","5.1938","5.1938","5.1994","5.1994","5.1994","5.4956","5.4956","5.4956","4.7426","4.7426","4.7426","4.8743","4.8743","4.8743"
"44","6.2082","6.2082","6.2082","6.6026","6.6026","6.6026","5.0094","5.0094","5.0094","5.0754","5.0754","5.0754","5.2298","5.2298","5.2298","5.3046","5.3046","5.3046","5.3605","5.3605","5.3605","5.7176","5.7176","5.7176","5.0894","5.0894","5.0894","4.7294","4.7294","4.7294"
"45","5.8611","5.8611","5.8611","6.4664","6.4664","6.4664","4.6994","4.6994","4.6994","4.8073","4.8073","4.8073","4.9803","4.9803","4.9803","5.1851","5.1851","5.1851","5.1373","5.1373","5.1373","5.5867","5.5867","5.5867","4.8391","4.8391","4.8391","4.5839","4.5839","4.5839"
"46","6.4644","6.4644","6.4644","6.8329","6.8329","6.8329","5.1512","5.1512","5.1512","5.1915","5.1915","5.1915","5.3487","5.3487","5.3487","5.4484","5.4484","5.4484","5.4558","5.4558","5.4558","6.0164","6.0164","6.0164","5.2369","5.2369","5.2369","4.4519","4.4519","4.4519"
"47","5.9574","5.9574","5.9574","6.2871","6.2871","6.2871","4.8677","4.8677","4.8677","5.0279","5.0279","5.0279","5.0482","5.0482","5.0482","5.2919","5.2919","5.2919","5.1963","5.1963","5.1963","5.6264","5.6264","5.6264","4.8743","4.8743","4.8743","4.5678","4.5678","4.5678"
"48","5.8605","5.8605","5.8605","6.3203","6.3203","6.3203","4.8045","4.8045","4.8045","4.8642","4.8642","4.8642","4.8998","4.8998","4.8998","5.1457","5.1457","5.1457","5.0606","5.0606","5.0606","5.585","5.585","5.585","4.7781","4.7781","4.7781","4.5353","4.5353","4.5353"
"49","5.9306","5.9306","5.9306","6.2793","6.2793","6.2793","4.6965","4.6965","4.6965","4.7666","4.7666","4.7666","4.8099","4.8099","4.8099","5.1296","5.1296","5.1296","4.9797","4.9797","4.9797","5.5515","5.5515","5.5515","4.7564","4.7564","4.7564","4.5493","4.5493","4.5493"
"50","6.0083","6.0083","6.0083","6.2094","6.2094","6.2094","4.7548","4.7548","4.7548","4.815","4.815","4.815","4.8689","4.8689","4.8689","5.1133","5.1133","5.1133","5.0598","5.0598","5.0598","5.5654","5.5654","5.5654","4.8513","4.8513","4.8513","4.342","4.342","4.342"
"51","5.7875","5.7875","5.7875","6.2164","6.2164","6.2164","4.6521","4.6521","4.6521","4.7892","4.7892","4.7892","4.7536","4.7536","4.7536","5.1668","5.1668","5.1668","4.8905","4.8905","4.8905","5.5679","5.5679","5.5679","4.6913","4.6913","4.6913","4.7447","4.7447","4.7447"
"52","5.874","5.874","5.874","6.09","6.09","6.09","4.6264","4.6264","4.6264","4.6682","4.6682","4.6682","4.6571","4.6571","4.6571","4.9286","4.9286","4.9286","4.8667","4.8667","4.8667","5.5094","5.5094","5.5094","4.6916","4.6916","4.6916","4.438","4.438","4.438"
"53","5.9388","5.9388","5.9388","6.29","6.29","6.29","4.8826","4.8826","4.8826","4.9426","4.9426","4.9426","4.9017","4.9017","4.9017","5.2459","5.2459","5.2459","5.076","5.076","5.076","5.8172","5.8172","5.8172","4.9022","4.9022","4.9022","4.3058","4.3058","4.3058"
"54","5.6404","5.6404","5.6404","5.781","5.781","5.781","4.4385","4.4385","4.4385","4.4822","4.4822","4.4822","4.4468","4.4468","4.4468","4.7584","4.7584","4.7584","4.6956","4.6956","4.6956","5.3455","5.3455","5.3455","4.5025","4.5025","4.5025","4.2334","4.2334","4.2334"
"55","5.977","5.977","5.977","5.8283","5.8283","5.8283","4.4591","4.4591","4.4591","4.5163","4.5163","4.5163","4.5272","4.5272","4.5272","4.8642","4.8642","4.8642","4.6095","4.6095","4.6095","5.4124","5.4124","5.4124","4.5417","4.5417","4.5417","4.0682","4.0682","4.0682"
"56","5.9512","5.9512","5.9512","5.9764","5.9764","5.9764","4.7447","4.7447","4.7447","4.9045","4.9045","4.9045","4.768","4.768","4.768","5.185","5.185","5.185","4.8573","4.8573","4.8573","5.7975","5.7975","5.7975","4.7801","4.7801","4.7801","4.2631","4.2631","4.2631"
"57","5.6682","5.6682","5.6682","5.6721","5.6721","5.6721","4.5387","4.5387","4.5387","4.6225","4.6225","4.6225","4.5593","4.5593","4.5593","4.9294","4.9294","4.9294","4.6793","4.6793","4.6793","5.5634","5.5634","5.5634","4.5916","4.5916","4.5916","4.2499","4.2499","4.2499"
"58","5.7845","5.7845","5.7845","5.7099","5.7099","5.7099","4.5497","4.5497","4.5497","4.6555","4.6555","4.6555","4.501","4.501","4.501","4.9472","4.9472","4.9472","4.7312","4.7312","4.7312","5.5102","5.5102","5.5102","4.6318","4.6318","4.6318","4.2085","4.2085","4.2085"
"59","5.4726","5.4726","5.4726","5.4035","5.4035","5.4035","4.3761","4.3761","4.3761","4.4962","4.4962","4.4962","4.37","4.37","4.37","4.8117","4.8117","4.8117","4.481","4.481","4.481","5.3653","5.3653","5.3653","4.4155","4.4155","4.4155","4.1102","4.1102","4.1102"
"60","5.5541","5.5541","5.5541","5.3152","5.3152","5.3152","4.394","4.394","4.394","4.4954","4.4954","4.4954","4.2743","4.2743","4.2743","4.7195","4.7195","4.7195","4.5221","4.5221","4.5221","5.3354","5.3354","5.3354","4.4704","4.4704","4.4704","4.2116","4.2116","4.2116"
"61","5.5683","5.5683","5.5683","5.3622","5.3622","5.3622","4.4793","4.4793","4.4793","4.5988","4.5988","4.5988","4.4448","4.4448","4.4448","4.8711","4.8711","4.8711","4.6154","4.6154","4.6154","5.4648","5.4648","5.4648","4.6134","4.6134","4.6134","4.1385","4.1385","4.1385"
"62","5.6531","5.6531","5.6531","5.2955","5.2955","5.2955","4.3708","4.3708","4.3708","4.5272","4.5272","4.5272","4.3282","4.3282","4.3282","4.7815","4.7815","4.7815","4.4965","4.4965","4.4965","5.4912","5.4912","5.4912","4.4679","4.4679","4.4679","4.3361","4.3361","4.3361"
"63","5.58","5.58","5.58","5.3672","5.3672","5.3672","4.4205","4.4205","4.4205","4.5621","4.5621","4.5621","4.3645","4.3645","4.3645","4.7993","4.7993","4.7993","4.5716","4.5716","4.5716","5.5467","5.5467","5.5467","4.544","4.544","4.544","4.3049","4.3049","4.3049"
"64","5.2699","5.2699","5.2699","5.3203","5.3203","5.3203","4.1152","4.1152","4.1152","4.2656","4.2656","4.2656","4.0178","4.0178","4.0178","4.6616","4.6616","4.6616","4.3612","4.3612","4.3612","5.3597","5.3597","5.3597","4.1658","4.1658","4.1658","4.1009","4.1009","4.1009"
"65","5.3939","5.3939","5.3939","5.0241","5.0241","5.0241","4.2545","4.2545","4.2545","4.3939","4.3939","4.3939","4.1926","4.1926","4.1926","4.6666","4.6666","4.6666","4.3883","4.3883","4.3883","5.3394","5.3394","5.3394","4.3543","4.3543","4.3543","4.1788","4.1788","4.1788"
"66","5.3879","5.3879","5.3879","4.891","4.891","4.891","4.2714","4.2714","4.2714","4.3824","4.3824","4.3824","4.1497","4.1497","4.1497","4.6196","4.6196","4.6196","4.3194","4.3194","4.3194","5.2634","5.2634","5.2634","4.3081","4.3081","4.3081","4.1991","4.1991","4.1991"
"67","5.4274","5.4274","5.4274","5.0981","5.0981","5.0981","4.3636","4.3636","4.3636","4.4644","4.4644","4.4644","4.2821","4.2821","4.2821","4.6984","4.6984","4.6984","4.476","4.476","4.476","5.2974","5.2974","5.2974","4.4739","4.4739","4.4739","3.9987","3.9987","3.9987"
"68","5.4209","5.4209","5.4209","5.0433","5.0433","5.0433","4.1576","4.1576","4.1576","4.3148","4.3148","4.3148","4.0784","4.0784","4.0784","4.7096","4.7096","4.7096","4.3362","4.3362","4.3362","5.3424","5.3424","5.3424","4.2717","4.2717","4.2717","4.0866","4.0866","4.0866"
"69","5.2944","5.2944","5.2944","4.6436","4.6436","4.6436","4.1464","4.1464","4.1464","4.2849","4.2849","4.2849","4.0197","4.0197","4.0197","4.5622","4.5622","4.5622","4.2261","4.2261","4.2261","5.276","5.276","5.276","4.2168","4.2168","4.2168","3.6588","3.6588","3.6588"
"70","5.5829","5.5829","5.5829","4.8847","4.8847","4.8847","4.4018","4.4018","4.4018","4.5339","4.5339","4.5339","4.2691","4.2691","4.2691","4.8566","4.8566","4.8566","4.5427","4.5427","4.5427","5.3812","5.3812","5.3812","4.5281","4.5281","4.5281","4.1024","4.1024","4.1024"
"71","5.2106","5.2106","5.2106","4.8902","4.8902","4.8902","4.111","4.111","4.111","4.2617","4.2617","4.2617","4.0036","4.0036","4.0036","4.5403","4.5403","4.5403","4.2062","4.2062","4.2062","5.3389","5.3389","5.3389","4.2564","4.2564","4.2564","3.86","3.86","3.86"
"72","5.2931","5.2931","5.2931","4.583","4.583","4.583","4.0783","4.0783","4.0783","4.1878","4.1878","4.1878","3.9645","3.9645","3.9645","4.4833","4.4833","4.4833","4.201","4.201","4.201","5.1358","5.1358","5.1358","4.2154","4.2154","4.2154","3.9415","3.9415","3.9415"
"73","5.4261","5.4261","5.4261","4.6718","4.6718","4.6718","4.2349","4.2349","4.2349","4.3502","4.3502","4.3502","4.1732","4.1732","4.1732","4.6295","4.6295","4.6295","4.36","4.36","4.36","5.3977","5.3977","5.3977","4.3853","4.3853","4.3853","3.9933","3.9933","3.9933"
"74","5.2189","5.2189","5.2189","4.6136","4.6136","4.6136","4.1703","4.1703","4.1703","4.3064","4.3064","4.3064","4.0917","4.0917","4.0917","4.5728","4.5728","4.5728","4.2352","4.2352","4.2352","5.3198","5.3198","5.3198","4.243","4.243","4.243","4.056","4.056","4.056"
"75","5.3261","5.3261","5.3261","4.5354","4.5354","4.5354","4.1754","4.1754","4.1754","4.328","4.328","4.328","4.0876","4.0876","4.0876","4.6083","4.6083","4.6083","4.2715","4.2715","4.2715","5.304","5.304","5.304","4.2796","4.2796","4.2796","4.0093","4.0093","4.0093"
"76","5.1783","5.1783","5.1783","4.3655","4.3655","4.3655","3.9524","3.9524","3.9524","4.1113","4.1113","4.1113","3.8236","3.8236","3.8236","4.3987","4.3987","4.3987","4.0971","4.0971","4.0971","5.1232","5.1232","5.1232","4.0938","4.0938","4.0938","4.1793","4.1793","4.1793"
"77","5.4759","5.4759","5.4759","4.7433","4.7433","4.7433","4.1856","4.1856","4.1856","4.3764","4.3764","4.3764","4.1075","4.1075","4.1075","4.6522","4.6522","4.6522","4.2721","4.2721","4.2721","5.4778","5.4778","5.4778","4.2956","4.2956","4.2956","3.8233","3.8233","3.8233"
"78","5.4098","5.4098","5.4098","4.8206","4.8206","4.8206","4.3208","4.3208","4.3208","4.459","4.459","4.459","4.2088","4.2088","4.2088","4.8023","4.8023","4.8023","4.4567","4.4567","4.4567","5.6676","5.6676","5.6676","4.4606","4.4606","4.4606","3.7005","3.7005","3.7005"
"79","5.1427","5.1427","5.1427","4.5452","4.5452","4.5452","4.0422","4.0422","4.0422","4.19","4.19","4.19","3.9317","3.9317","3.9317","4.524","4.524","4.524","4.1477","4.1477","4.1477","5.289","5.289","5.289","4.1328","4.1328","4.1328","3.6882","3.6882","3.6882"
"80","5.0745","5.0745","5.0745","4.3269","4.3269","4.3269","3.9938","3.9938","3.9938","4.1405","4.1405","4.1405","3.8817","3.8817","3.8817","4.4328","4.4328","4.4328","4.1617","4.1617","4.1617","5.0644","5.0644","5.0644","4.1698","4.1698","4.1698","4.1217","4.1217","4.1217"
"81","5.2713","5.2713","5.2713","4.7773","4.7773","4.7773","4.0597","4.0597","4.0597","4.2478","4.2478","4.2478","3.9184","3.9184","3.9184","4.5616","4.5616","4.5616","4.1649","4.1649","4.1649","5.4285","5.4285","5.4285","4.1682","4.1682","4.1682","4.1257","4.1257","4.1257"
"82","5.1105","5.1105","5.1105","4.4968","4.4968","4.4968","4.039","4.039","4.039","4.2193","4.2193","4.2193","3.9666","3.9666","3.9666","4.5648","4.5648","4.5648","4.1765","4.1765","4.1765","5.2729","5.2729","5.2729","4.1611","4.1611","4.1611","3.9042","3.9042","3.9042"
"83","5.2846","5.2846","5.2846","4.3987","4.3987","4.3987","4.0301","4.0301","4.0301","4.1904","4.1904","4.1904","3.8598","3.8598","3.8598","4.4808","4.4808","4.4808","4.0941","4.0941","4.0941","5.3615","5.3615","5.3615","4.1605","4.1605","4.1605","3.951","3.951","3.951"
"84","5.0149","5.0149","5.0149","3.9569","3.9569","3.9569","3.7166","3.7166","3.7166","3.8404","3.8404","3.8404","3.6568","3.6568","3.6568","4.1366","4.1366","4.1366","3.8685","3.8685","3.8685","4.8713","4.8713","4.8713","3.94","3.94","3.94","4.328","4.328","4.328"
"85","5.3652","5.3652","5.3652","4.4196","4.4196","4.4196","4.169","4.169","4.169","4.3212","4.3212","4.3212","4.0905","4.0905","4.0905","4.5943","4.5943","4.5943","4.3013","4.3013","4.3013","5.3468","5.3468","5.3468","4.3323","4.3323","4.3323","3.7106","3.7106","3.7106"
"86","5.2212","5.2212","5.2212","4.3637","4.3637","4.3637","4.1833","4.1833","4.1833","4.3324","4.3324","4.3324","4.0458","4.0458","4.0458","4.6442","4.6442","4.6442","4.263","4.263","4.263","5.439","5.439","5.439","4.3033","4.3033","4.3033","4.0724","4.0724","4.0724"
"87","5.0899","5.0899","5.0899","4.0799","4.0799","4.0799","3.9427","3.9427","3.9427","4.0554","4.0554","4.0554","3.7977","3.7977","3.7977","4.3672","4.3672","4.3672","4.0315","4.0315","4.0315","5.2344","5.2344","5.2344","4.0664","4.0664","4.0664","3.6319","3.6319","3.6319"
"88","5.1099","5.1099","5.1099","4.1505","4.1505","4.1505","4.0291","4.0291","4.0291","4.227","4.227","4.227","3.9356","3.9356","3.9356","4.4721","4.4721","4.4721","4.1191","4.1191","4.1191","5.3358","5.3358","5.3358","4.1593","4.1593","4.1593","3.8059","3.8059","3.8059"
"89","4.7128","4.7128","4.7128","3.9036","3.9036","3.9036","3.738","3.738","3.738","3.8942","3.8942","3.8942","3.5668","3.5668","3.5668","4.1701","4.1701","4.1701","3.7711","3.7711","3.7711","4.9624","4.9624","4.9624","3.8289","3.8289","3.8289","3.7754","3.7754","3.7754"
"90","4.9181","4.9181","4.9181","4.1156","4.1156","4.1156","3.9819","3.9819","3.9819","4.1357","4.1357","4.1357","3.8256","3.8256","3.8256","4.4501","4.4501","4.4501","3.9975","3.9975","3.9975","5.2297","5.2297","5.2297","4.0029","4.0029","4.0029","3.8222","3.8222","3.8222"
"91","5.035","5.035","5.035","4.1245","4.1245","4.1245","3.9564","3.9564","3.9564","4.1399","4.1399","4.1399","3.8685","3.8685","3.8685","4.4176","4.4176","4.4176","4.0297","4.0297","4.0297","5.1539","5.1539","5.1539","4.0817","4.0817","4.0817","3.4703","3.4703","3.4703"
"92","4.9433","4.9433","4.9433","4.273","4.273","4.273","3.8964","3.8964","3.8964","4.0061","4.0061","4.0061","3.6745","3.6745","3.6745","4.3283","4.3283","4.3283","3.9206","3.9206","3.9206","5.0757","5.0757","5.0757","3.981","3.981","3.981","3.7365","3.7365","3.7365"
"93","5.1469","5.1469","5.1469","4.3116","4.3116","4.3116","4.0526","4.0526","4.0526","4.2015","4.2015","4.2015","3.8869","3.8869","3.8869","4.4575","4.4575","4.4575","4.1217","4.1217","4.1217","5.4049","5.4049","5.4049","4.1937","4.1937","4.1937","3.787","3.787","3.787"
"94","4.655","4.655","4.655","3.6074","3.6074","3.6074","3.5252","3.5252","3.5252","3.7175","3.7175","3.7175","3.4222","3.4222","3.4222","4.0374","4.0374","4.0374","3.5649","3.5649","3.5649","4.7823","4.7823","4.7823","3.6561","3.6561","3.6561","4.0743","4.0743","4.0743"
"95","5.1039","5.1039","5.1039","4.0124","4.0124","4.0124","3.9644","3.9644","3.9644","4.1117","4.1117","4.1117","3.7786","3.7786","3.7786","4.4009","4.4009","4.4009","4.008","4.008","4.008","5.0974","5.0974","5.0974","4.1131","4.1131","4.1131","3.7671","3.7671","3.7671"
"96","5.0462","5.0462","5.0462","4.2163","4.2163","4.2163","4.1125","4.1125","4.1125","4.2469","4.2469","4.2469","3.928","3.928","3.928","4.5347","4.5347","4.5347","4.1186","4.1186","4.1186","5.3834","5.3834","5.3834","4.1694","4.1694","4.1694","3.7716","3.7716","3.7716"
"97","4.8202","4.8202","4.8202","3.8948","3.8948","3.8948","3.8707","3.8707","3.8707","4.0407","4.0407","4.0407","3.7135","3.7135","3.7135","4.2953","4.2953","4.2953","3.8608","3.8608","3.8608","4.9586","4.9586","4.9586","3.8969","3.8969","3.8969","3.4473","3.4473","3.4473"
"98","4.9152","4.9152","4.9152","3.9204","3.9204","3.9204","3.8083","3.8083","3.8083","3.982","3.982","3.982","3.6775","3.6775","3.6775","4.3106","4.3106","4.3106","3.8243","3.8243","3.8243","4.9457","4.9457","4.9457","3.9424","3.9424","3.9424","3.4604","3.4604","3.4604"
"99","5.0468","5.0468","5.0468","4.0688","4.0688","4.0688","3.8553","3.8553","3.8553","4.0464","4.0464","4.0464","3.7183","3.7183","3.7183","4.4015","4.4015","4.4015","3.9369","3.9369","3.9369","5.2527","5.2527","5.2527","3.9835","3.9835","3.9835","4.1089","4.1089","4.1089"
"100","4.7665","4.7665","4.7665","3.7189","3.7189","3.7189","3.6908","3.6908","3.6908","3.8462","3.8462","3.8462","3.5259","3.5259","3.5259","4.1384","4.1384","4.1384","3.7307","3.7307","3.7307","4.926","4.926","4.926","3.8049","3.8049","3.8049","3.7273","3.7273","3.7273"
"101","5.2305","5.2305","5.2305","4.0481","4.0481","4.0481","4.0806","4.0806","4.0806","4.2036","4.2036","4.2036","3.9461","3.9461","3.9461","4.4657","4.4657","4.4657","4.1874","4.1874","4.1874","5.3873","5.3873","5.3873","4.2338","4.2338","4.2338","3.5482","3.5482","3.5482"
"102","4.5661","4.5661","4.5661","3.9423","3.9423","3.9423","3.5391","3.5391","3.5391","3.6996","3.6996","3.6996","3.3249","3.3249","3.3249","4.0874","4.0874","4.0874","3.5436","3.5436","3.5436","4.787","4.787","4.787","3.6172","3.6172","3.6172","3.475","3.475","3.475"
"103","5.056","5.056","5.056","4.0481","4.0481","4.0481","4.0075","4.0075","4.0075","4.2026","4.2026","4.2026","3.9207","3.9207","3.9207","4.4396","4.4396","4.4396","4.0823","4.0823","4.0823","5.1501","5.1501","5.1501","4.1632","4.1632","4.1632","3.5899","3.5899","3.5899"
"104","5.1305","5.1305","5.1305","3.9824","3.9824","3.9824","3.9373","3.9373","3.9373","4.1","4.1","4.1","3.8867","3.8867","3.8867","4.3746","4.3746","4.3746","4.0617","4.0617","4.0617","5.1254","5.1254","5.1254","4.1506","4.1506","4.1506","3.6742","3.6742","3.6742"
"105","5.2964","5.2964","5.2964","4.0477","4.0477","4.0477","4.005","4.005","4.005","4.1977","4.1977","4.1977","3.964","3.964","3.964","4.5421","4.5421","4.5421","4.0965","4.0965","4.0965","5.4089","5.4089","5.4089","4.239","4.239","4.239","3.9386","3.9386","3.9386"
"106","4.7313","4.7313","4.7313","3.6742","3.6742","3.6742","3.6838","3.6838","3.6838","3.8342","3.8342","3.8342","3.5381","3.5381","3.5381","4.1084","4.1084","4.1084","3.7534","3.7534","3.7534","4.8729","4.8729","4.8729","3.7955","3.7955","3.7955","3.6161","3.6161","3.6161"
"107","4.6974","4.6974","4.6974","3.6374","3.6374","3.6374","3.6598","3.6598","3.6598","3.783","3.783","3.783","3.4789","3.4789","3.4789","4.0628","4.0628","4.0628","3.6634","3.6634","3.6634","4.7841","4.7841","4.7841","3.7298","3.7298","3.7298","3.6161","3.6161","3.6161"
"108","4.8572","4.8572","4.8572","3.8758","3.8758","3.8758","3.8728","3.8728","3.8728","4.0226","4.0226","4.0226","3.7346","3.7346","3.7346","4.3204","4.3204","4.3204","3.9183","3.9183","3.9183","5.1262","5.1262","5.1262","3.9707","3.9707","3.9707","3.5755","3.5755","3.5755"
"109","5.045","5.045","5.045","4.0872","4.0872","4.0872","3.9496","3.9496","3.9496","4.1101","4.1101","4.1101","3.8219","3.8219","3.8219","4.4036","4.4036","4.4036","4.0406","4.0406","4.0406","5.2855","5.2855","5.2855","4.0701","4.0701","4.0701","3.5823","3.5823","3.5823"
"110","4.9123","4.9123","4.9123","3.781","3.781","3.781","3.8126","3.8126","3.8126","3.9686","3.9686","3.9686","3.6468","3.6468","3.6468","4.2494","4.2494","4.2494","3.8619","3.8619","3.8619","5.0477","5.0477","5.0477","3.9519","3.9519","3.9519","3.322","3.322","3.322"
"111","4.7065","4.7065","4.7065","3.6926","3.6926","3.6926","3.6599","3.6599","3.6599","3.8023","3.8023","3.8023","3.5892","3.5892","3.5892","4.1438","4.1438","4.1438","3.7694","3.7694","3.7694","4.873","4.873","4.873","3.8542","3.8542","3.8542","3.5037","3.5037","3.5037"
"112","4.859","4.859","4.859","3.8477","3.8477","3.8477","3.8369","3.8369","3.8369","4.006","4.006","4.006","3.6994","3.6994","3.6994","4.3011","4.3011","4.3011","3.8904","3.8904","3.8904","5.1375","5.1375","5.1375","3.9861","3.9861","3.9861","3.6464","3.6464","3.6464"
"113","4.872","4.872","4.872","3.8559","3.8559","3.8559","3.8657","3.8657","3.8657","4.0115","4.0115","4.0115","3.7535","3.7535","3.7535","4.2989","4.2989","4.2989","3.9421","3.9421","3.9421","5.0341","5.0341","5.0341","3.9851","3.9851","3.9851","3.6143","3.6143","3.6143"
"114","4.6489","4.6489","4.6489","3.6343","3.6343","3.6343","3.6792","3.6792","3.6792","3.8329","3.8329","3.8329","3.5232","3.5232","3.5232","4.0937","4.0937","4.0937","3.6945","3.6945","3.6945","4.8355","4.8355","4.8355","3.7884","3.7884","3.7884","3.6755","3.6755","3.6755"
"115","4.9649","4.9649","4.9649","3.9243","3.9243","3.9243","3.892","3.892","3.892","4.0701","4.0701","4.0701","3.8015","3.8015","3.8015","4.3348","4.3348","4.3348","3.9405","3.9405","3.9405","5.0695","5.0695","5.0695","4.0553","4.0553","4.0553","3.5447","3.5447","3.5447"
"116","4.7644","4.7644","4.7644","3.8011","3.8011","3.8011","3.8027","3.8027","3.8027","3.9763","3.9763","3.9763","3.6847","3.6847","3.6847","4.2102","4.2102","4.2102","3.8706","3.8706","3.8706","5.0138","5.0138","5.0138","3.9167","3.9167","3.9167","3.506","3.506","3.506"
"117","4.6478","4.6478","4.6478","3.5505","3.5505","3.5505","3.6103","3.6103","3.6103","3.7686","3.7686","3.7686","3.5006","3.5006","3.5006","4.0211","4.0211","4.0211","3.6944","3.6944","3.6944","4.8147","4.8147","4.8147","3.7368","3.7368","3.7368","3.6312","3.6312","3.6312"
"118","4.9627","4.9627","4.9627","3.9052","3.9052","3.9052","3.9118","3.9118","3.9118","4.0378","4.0378","4.0378","3.7935","3.7935","3.7935","4.3097","4.3097","4.3097","3.9504","3.9504","3.9504","5.1059","5.1059","5.1059","4.0322","4.0322","4.0322","3.6957","3.6957","3.6957"
"119","4.7675","4.7675","4.7675","3.7931","3.7931","3.7931","3.8215","3.8215","3.8215","3.9909","3.9909","3.9909","3.6891","3.6891","3.6891","4.2354","4.2354","4.2354","3.8234","3.8234","3.8234","5.0024","5.0024","5.0024","3.9055","3.9055","3.9055","3.3468","3.3468","3.3468"
"120","4.7265","4.7265","4.7265","4.0453","4.0453","4.0453","3.7174","3.7174","3.7174","3.868","3.868","3.868","3.5245","3.5245","3.5245","4.2521","4.2521","4.2521","3.756","3.756","3.756","5.0478","5.0478","5.0478","3.8467","3.8467","3.8467","3.3663","3.3663","3.3663"
"121","4.673","4.673","4.673","3.6438","3.6438","3.6438","3.5741","3.5741","3.5741","3.735","3.735","3.735","3.5173","3.5173","3.5173","4.0432","4.0432","4.0432","3.6888","3.6888","3.6888","4.8801","4.8801","4.8801","3.7259","3.7259","3.7259","3.6133","3.6133","3.6133"
"122","4.7173","4.7173","4.7173","3.6969","3.6969","3.6969","3.7529","3.7529","3.7529","3.9275","3.9275","3.9275","3.5682","3.5682","3.5682","4.1717","4.1717","4.1717","3.7801","3.7801","3.7801","5.051","5.051","5.051","3.8319","3.8319","3.8319","3.3777","3.3777","3.3777"
"123","4.3966","4.3966","4.3966","3.804","3.804","3.804","3.45","3.45","3.45","3.6478","3.6478","3.6478","3.2721","3.2721","3.2721","3.8935","3.8935","3.8935","3.4984","3.4984","3.4984","4.7238","4.7238","4.7238","3.5649","3.5649","3.5649","3.5664","3.5664","3.5664"
"124","4.8252","4.8252","4.8252","3.6887","3.6887","3.6887","3.7053","3.7053","3.7053","3.8581","3.8581","3.8581","3.6002","3.6002","3.6002","4.1417","4.1417","4.1417","3.7512","3.7512","3.7512","4.821","4.821","4.821","3.8722","3.8722","3.8722","3.7344","3.7344","3.7344"
"125","4.5749","4.5749","4.5749","3.4907","3.4907","3.4907","3.5895","3.5895","3.5895","3.7285","3.7285","3.7285","3.3501","3.3501","3.3501","4.0508","4.0508","4.0508","3.5169","3.5169","3.5169","4.767","4.767","4.767","3.578","3.578","3.578","3.8248","3.8248","3.8248"
"126","4.6252","4.6252","4.6252","3.6046","3.6046","3.6046","3.647","3.647","3.647","3.8114","3.8114","3.8114","3.5394","3.5394","3.5394","4.1062","4.1062","4.1062","3.7133","3.7133","3.7133","4.9559","4.9559","4.9559","3.8012","3.8012","3.8012","3.551","3.551","3.551"
"127","4.6527","4.6527","4.6527","3.5711","3.5711","3.5711","3.6444","3.6444","3.6444","3.795","3.795","3.795","3.4743","3.4743","3.4743","4.087","4.087","4.087","3.6682","3.6682","3.6682","4.9136","4.9136","4.9136","3.751","3.751","3.751","3.5424","3.5424","3.5424"
"128","4.5559","4.5559","4.5559","3.7241","3.7241","3.7241","3.5659","3.5659","3.5659","3.72","3.72","3.72","3.3956","3.3956","3.3956","3.9858","3.9858","3.9858","3.6062","3.6062","3.6062","4.9756","4.9756","4.9756","3.7223","3.7223","3.7223","3.6583","3.6583","3.6583"
"129","4.9853","4.9853","4.9853","4.186","4.186","4.186","4.0229","4.0229","4.0229","4.1641","4.1641","4.1641","3.8869","3.8869","3.8869","4.4189","4.4189","4.4189","4.0841","4.0841","4.0841","5.3008","5.3008","5.3008","4.1625","4.1625","4.1625","3.3036","3.3036","3.3036"
"130","4.6331","4.6331","4.6331","3.5684","3.5684","3.5684","3.615","3.615","3.615","3.7423","3.7423","3.7423","3.5187","3.5187","3.5187","4.0353","4.0353","4.0353","3.6941","3.6941","3.6941","4.8047","4.8047","4.8047","3.7726","3.7726","3.7726","3.6821","3.6821","3.6821"
"131","4.8699","4.8699","4.8699","3.8101","3.8101","3.8101","3.8985","3.8985","3.8985","4.021","4.021","4.021","3.769","3.769","3.769","4.3083","4.3083","4.3083","3.9369","3.9369","3.9369","4.9627","4.9627","4.9627","4.058","4.058","4.058","3.4832","3.4832","3.4832"
"132","4.2462","4.2462","4.2462","3.5173","3.5173","3.5173","3.3176","3.3176","3.3176","3.4916","3.4916","3.4916","3.1403","3.1403","3.1403","3.7912","3.7912","3.7912","3.3837","3.3837","3.3837","4.5573","4.5573","4.5573","3.4731","3.4731","3.4731","3.691","3.691","3.691"
"133","4.4742","4.4742","4.4742","3.6203","3.6203","3.6203","3.5471","3.5471","3.5471","3.6774","3.6774","3.6774","3.3527","3.3527","3.3527","4.0433","4.0433","4.0433","3.5392","3.5392","3.5392","4.8087","4.8087","4.8087","3.6714","3.6714","3.6714","3.3362","3.3362","3.3362"
"134","4.8397","4.8397","4.8397","3.8449","3.8449","3.8449","3.8424","3.8424","3.8424","3.9831","3.9831","3.9831","3.7507","3.7507","3.7507","4.3034","4.3034","4.3034","3.935","3.935","3.935","4.9827","4.9827","4.9827","4.0234","4.0234","4.0234","3.5532","3.5532","3.5532"
"135","4.4372","4.4372","4.4372","3.3637","3.3637","3.3637","3.4774","3.4774","3.4774","3.5997","3.5997","3.5997","3.2865","3.2865","3.2865","3.8647","3.8647","3.8647","3.5137","3.5137","3.5137","4.5438","4.5438","4.5438","3.5596","3.5596","3.5596","3.3282","3.3282","3.3282"
"136","4.5427","4.5427","4.5427","3.6174","3.6174","3.6174","3.5693","3.5693","3.5693","3.7272","3.7272","3.7272","3.4184","3.4184","3.4184","3.968","3.968","3.968","3.6335","3.6335","3.6335","4.8872","4.8872","4.8872","3.713","3.713","3.713","3.6613","3.6613","3.6613"
"137","4.6758","4.6758","4.6758","3.675","3.675","3.675","3.7939","3.7939","3.7939","3.9504","3.9504","3.9504","3.5722","3.5722","3.5722","4.2402","4.2402","4.2402","3.7605","3.7605","3.7605","4.9932","4.9932","4.9932","3.8639","3.8639","3.8639","3.1057","3.1057","3.1057"
"138","4.7694","4.7694","4.7694","3.7548","3.7548","3.7548","3.7489","3.7489","3.7489","3.8936","3.8936","3.8936","3.6541","3.6541","3.6541","4.1912","4.1912","4.1912","3.8328","3.8328","3.8328","4.9802","4.9802","4.9802","3.896","3.896","3.896","3.8432","3.8432","3.8432"
"139","4.4688","4.4688","4.4688","3.5914","3.5914","3.5914","3.6266","3.6266","3.6266","3.7162","3.7162","3.7162","3.476","3.476","3.476","4.0054","4.0054","4.0054","3.6421","3.6421","3.6421","4.8216","4.8216","4.8216","3.7248","3.7248","3.7248","3.5217","3.5217","3.5217"
"140","4.8597","4.8597","4.8597","3.8282","3.8282","3.8282","3.9231","3.9231","3.9231","4.0781","4.0781","4.0781","3.8154","3.8154","3.8154","4.2968","4.2968","4.2968","3.9817","3.9817","3.9817","5.256","5.256","5.256","4.0516","4.0516","4.0516","3.6103","3.6103","3.6103"
"141","4.6417","4.6417","4.6417","3.6055","3.6055","3.6055","3.5982","3.5982","3.5982","3.7663","3.7663","3.7663","3.4958","3.4958","3.4958","4.0388","4.0388","4.0388","3.6771","3.6771","3.6771","4.8363","4.8363","4.8363","3.7881","3.7881","3.7881","3.2826","3.2826","3.2826"
"142","4.5763","4.5763","4.5763","3.4992","3.4992","3.4992","3.5825","3.5825","3.5825","3.7376","3.7376","3.7376","3.394","3.394","3.394","3.9761","3.9761","3.9761","3.5889","3.5889","3.5889","4.7841","4.7841","4.7841","3.6468","3.6468","3.6468","3.3039","3.3039","3.3039"
"143","4.8399","4.8399","4.8399","3.6752","3.6752","3.6752","3.8207","3.8207","3.8207","3.9129","3.9129","3.9129","3.6784","3.6784","3.6784","4.1481","4.1481","4.1481","3.8568","3.8568","3.8568","4.9836","4.9836","4.9836","3.9577","3.9577","3.9577","3.3753","3.3753","3.3753"
"144","4.5619","4.5619","4.5619","3.5487","3.5487","3.5487","3.6183","3.6183","3.6183","3.7513","3.7513","3.7513","3.5069","3.5069","3.5069","4.0234","4.0234","4.0234","3.6925","3.6925","3.6925","4.8776","4.8776","4.8776","3.749","3.749","3.749","3.3687","3.3687","3.3687"
"145","4.8045","4.8045","4.8045","3.9071","3.9071","3.9071","3.7526","3.7526","3.7526","3.8694","3.8694","3.8694","3.596","3.596","3.596","4.1931","4.1931","4.1931","3.8296","3.8296","3.8296","5.1875","5.1875","5.1875","3.9228","3.9228","3.9228","3.3007","3.3007","3.3007"
"146","4.6357","4.6357","4.6357","3.637","3.637","3.637","3.7296","3.7296","3.7296","3.8676","3.8676","3.8676","3.5457","3.5457","3.5457","4.1879","4.1879","4.1879","3.7547","3.7547","3.7547","5.0156","5.0156","5.0156","3.7925","3.7925","3.7925","3.4047","3.4047","3.4047"
"147","4.6139","4.6139","4.6139","3.5448","3.5448","3.5448","3.6398","3.6398","3.6398","3.7646","3.7646","3.7646","3.468","3.468","3.468","4.0617","4.0617","4.0617","3.6814","3.6814","3.6814","4.7607","4.7607","4.7607","3.7784","3.7784","3.7784","3.3461","3.3461","3.3461"
"148","4.5858","4.5858","4.5858","3.3832","3.3832","3.3832","3.4734","3.4734","3.4734","3.6294","3.6294","3.6294","3.2971","3.2971","3.2971","3.9194","3.9194","3.9194","3.5314","3.5314","3.5314","4.7391","4.7391","4.7391","3.6026","3.6026","3.6026","3.6339","3.6339","3.6339"
"149","4.876","4.876","4.876","4.1117","4.1117","4.1117","3.9381","3.9381","3.9381","4.0468","4.0468","4.0468","3.7761","3.7761","3.7761","4.331","4.331","4.331","3.9649","3.9649","3.9649","5.1025","5.1025","5.1025","4.0347","4.0347","4.0347","3.3376","3.3376","3.3376"
"150","4.433","4.433","4.433","3.4376","3.4376","3.4376","3.4581","3.4581","3.4581","3.5449","3.5449","3.5449","3.4125","3.4125","3.4125","3.8471","3.8471","3.8471","3.5339","3.5339","3.5339","4.7461","4.7461","4.7461","3.6504","3.6504","3.6504","3.4955","3.4955","3.4955"
"151","4.3251","4.3251","4.3251","3.2277","3.2277","3.2277","3.3555","3.3555","3.3555","3.4882","3.4882","3.4882","3.1735","3.1735","3.1735","3.7424","3.7424","3.7424","3.3762","3.3762","3.3762","4.4922","4.4922","4.4922","3.4569","3.4569","3.4569","3.7836","3.7836","3.7836"
"152","4.4627","4.4627","4.4627","3.3848","3.3848","3.3848","3.4739","3.4739","3.4739","3.6488","3.6488","3.6488","3.4204","3.4204","3.4204","3.8817","3.8817","3.8817","3.5404","3.5404","3.5404","4.5635","4.5635","4.5635","3.6237","3.6237","3.6237","3.1734","3.1734","3.1734"
"153","4.2593","4.2593","4.2593","3.2642","3.2642","3.2642","3.3736","3.3736","3.3736","3.5388","3.5388","3.5388","3.2244","3.2244","3.2244","3.7596","3.7596","3.7596","3.4122","3.4122","3.4122","4.5865","4.5865","4.5865","3.4847","3.4847","3.4847","3.422","3.422","3.422"
"154","4.609","4.609","4.609","3.4702","3.4702","3.4702","3.6149","3.6149","3.6149","3.747","3.747","3.747","3.4458","3.4458","3.4458","3.9915","3.9915","3.9915","3.6656","3.6656","3.6656","4.7074","4.7074","4.7074","3.7565","3.7565","3.7565","3.6267","3.6267","3.6267"
"155","4.1991","4.1991","4.1991","3.3356","3.3356","3.3356","3.2887","3.2887","3.2887","3.402","3.402","3.402","3.1167","3.1167","3.1167","3.6768","3.6768","3.6768","3.294","3.294","3.294","4.5103","4.5103","4.5103","3.3525","3.3525","3.3525","3.1146","3.1146","3.1146"
"156","4.7493","4.7493","4.7493","3.7391","3.7391","3.7391","3.8104","3.8104","3.8104","3.919","3.919","3.919","3.6057","3.6057","3.6057","4.142","4.142","4.142","3.8067","3.8067","3.8067","4.8427","4.8427","4.8427","3.8554","3.8554","3.8554","3.3744","3.3744","3.3744"
"157","4.2432","4.2432","4.2432","3.2057","3.2057","3.2057","3.3253","3.3253","3.3253","3.4314","3.4314","3.4314","3.199","3.199","3.199","3.7003","3.7003","3.7003","3.3677","3.3677","3.3677","4.4859","4.4859","4.4859","3.4489","3.4489","3.4489","3.323","3.323","3.323"
"158","4.7641","4.7641","4.7641","3.6489","3.6489","3.6489","3.7763","3.7763","3.7763","3.8857","3.8857","3.8857","3.6311","3.6311","3.6311","4.1792","4.1792","4.1792","3.7975","3.7975","3.7975","5.0815","5.0815","5.0815","3.9205","3.9205","3.9205","3.4888","3.4888","3.4888"
"159","4.4507","4.4507","4.4507","3.5077","3.5077","3.5077","3.517","3.517","3.517","3.6853","3.6853","3.6853","3.4217","3.4217","3.4217","3.9656","3.9656","3.9656","3.578","3.578","3.578","4.884","4.884","4.884","3.6799","3.6799","3.6799","3.3786","3.3786","3.3786"
"160","4.3482","4.3482","4.3482","3.3779","3.3779","3.3779","3.4932","3.4932","3.4932","3.6081","3.6081","3.6081","3.3123","3.3123","3.3123","3.859","3.859","3.859","3.474","3.474","3.474","4.6688","4.6688","4.6688","3.5761","3.5761","3.5761","3.5539","3.5539","3.5539"
"161","4.2127","4.2127","4.2127","3.3033","3.3033","3.3033","3.3884","3.3884","3.3884","3.505","3.505","3.505","3.2235","3.2235","3.2235","3.7635","3.7635","3.7635","3.3462","3.3462","3.3462","4.5369","4.5369","4.5369","3.444","3.444","3.444","3.7054","3.7054","3.7054"
"162","4.1996","4.1996","4.1996","3.259","3.259","3.259","3.3156","3.3156","3.3156","3.4455","3.4455","3.4455","3.095","3.095","3.095","3.7511","3.7511","3.7511","3.3115","3.3115","3.3115","4.6718","4.6718","4.6718","3.411","3.411","3.411","3.6763","3.6763","3.6763"
"163","3.9502","3.9502","3.9502","3.2514","3.2514","3.2514","3.1754","3.1754","3.1754","3.3033","3.3033","3.3033","2.9859","2.9859","2.9859","3.5207","3.5207","3.5207","3.1703","3.1703","3.1703","4.2832","4.2832","4.2832","3.2461","3.2461","3.2461","3.4505","3.4505","3.4505"
"164","4.2414","4.2414","4.2414","3.3919","3.3919","3.3919","3.3332","3.3332","3.3332","3.4611","3.4611","3.4611","3.1809","3.1809","3.1809","3.7295","3.7295","3.7295","3.3346","3.3346","3.3346","4.4375","4.4375","4.4375","3.4367","3.4367","3.4367","3.5366","3.5366","3.5366"
"165","4.3338","4.3338","4.3338","3.3331","3.3331","3.3331","3.4358","3.4358","3.4358","3.5656","3.5656","3.5656","3.2734","3.2734","3.2734","3.7984","3.7984","3.7984","3.4522","3.4522","3.4522","4.6823","4.6823","4.6823","3.5863","3.5863","3.5863","3.2176","3.2176","3.2176"
"166","4.6228","4.6228","4.6228","3.7622","3.7622","3.7622","3.589","3.589","3.589","3.719","3.719","3.719","3.5233","3.5233","3.5233","4.0322","4.0322","4.0322","3.6717","3.6717","3.6717","4.8804","4.8804","4.8804","3.8067","3.8067","3.8067","3.5276","3.5276","3.5276"
"167","4.3849","4.3849","4.3849","3.2953","3.2953","3.2953","3.4467","3.4467","3.4467","3.5633","3.5633","3.5633","3.2846","3.2846","3.2846","3.8395","3.8395","3.8395","3.4985","3.4985","3.4985","4.5392","4.5392","4.5392","3.5663","3.5663","3.5663","3.3297","3.3297","3.3297"
"168","4.1762","4.1762","4.1762","3.2912","3.2912","3.2912","3.335","3.335","3.335","3.45","3.45","3.45","3.1671","3.1671","3.1671","3.7483","3.7483","3.7483","3.352","3.352","3.352","4.5682","4.5682","4.5682","3.4267","3.4267","3.4267","3.4499","3.4499","3.4499"
"169","4.1918","4.1918","4.1918","3.272","3.272","3.272","3.3461","3.3461","3.3461","3.4556","3.4556","3.4556","3.2688","3.2688","3.2688","3.7443","3.7443","3.7443","3.4085","3.4085","3.4085","4.497","4.497","4.497","3.5171","3.5171","3.5171","3.5735","3.5735","3.5735"
"170","4.3855","4.3855","4.3855","3.427","3.427","3.427","3.5355","3.5355","3.5355","3.6561","3.6561","3.6561","3.3493","3.3493","3.3493","3.9344","3.9344","3.9344","3.5455","3.5455","3.5455","4.7572","4.7572","4.7572","3.6585","3.6585","3.6585","3.3604","3.3604","3.3604"
"171","4.251","4.251","4.251","3.159","3.159","3.159","3.2989","3.2989","3.2989","3.4278","3.4278","3.4278","3.1188","3.1188","3.1188","3.7191","3.7191","3.7191","3.3424","3.3424","3.3424","4.5953","4.5953","4.5953","3.4456","3.4456","3.4456","3.7074","3.7074","3.7074"
"172","4.4771","4.4771","4.4771","3.5918","3.5918","3.5918","3.7278","3.7278","3.7278","3.8275","3.8275","3.8275","3.5203","3.5203","3.5203","4.0576","4.0576","4.0576","3.7316","3.7316","3.7316","4.8853","4.8853","4.8853","3.7952","3.7952","3.7952","3.5803","3.5803","3.5803"
"173","4.4844","4.4844","4.4844","3.3837","3.3837","3.3837","3.5234","3.5234","3.5234","3.6474","3.6474","3.6474","3.4025","3.4025","3.4025","3.9033","3.9033","3.9033","3.5702","3.5702","3.5702","4.8413","4.8413","4.8413","3.6442","3.6442","3.6442","3.2165","3.2165","3.2165"
"174","4.4188","4.4188","4.4188","3.4822","3.4822","3.4822","3.5974","3.5974","3.5974","3.6991","3.6991","3.6991","3.4439","3.4439","3.4439","3.9311","3.9311","3.9311","3.5929","3.5929","3.5929","4.7479","4.7479","4.7479","3.6987","3.6987","3.6987","3.5398","3.5398","3.5398"
"175","4.4933","4.4933","4.4933","3.4724","3.4724","3.4724","3.5393","3.5393","3.5393","3.6485","3.6485","3.6485","3.4154","3.4154","3.4154","3.8851","3.8851","3.8851","3.5949","3.5949","3.5949","4.7173","4.7173","4.7173","3.6871","3.6871","3.6871","3.2861","3.2861","3.2861"
"176","4.3376","4.3376","4.3376","3.2701","3.2701","3.2701","3.3778","3.3778","3.3778","3.516","3.516","3.516","3.198","3.198","3.198","3.7718","3.7718","3.7718","3.4302","3.4302","3.4302","4.5981","4.5981","4.5981","3.5543","3.5543","3.5543","3.6206","3.6206","3.6206"
"177","4.28","4.28","4.28","3.2958","3.2958","3.2958","3.4007","3.4007","3.4007","3.5324","3.5324","3.5324","3.2404","3.2404","3.2404","3.7642","3.7642","3.7642","3.4185","3.4185","3.4185","4.6203","4.6203","4.6203","3.5164","3.5164","3.5164","3.2873","3.2873","3.2873"
"178","4.4621","4.4621","4.4621","3.4433","3.4433","3.4433","3.548","3.548","3.548","3.6818","3.6818","3.6818","3.399","3.399","3.399","3.9029","3.9029","3.9029","3.5484","3.5484","3.5484","4.7304","4.7304","4.7304","3.6998","3.6998","3.6998","3.2065","3.2065","3.2065"
"179","4.6684","4.6684","4.6684","3.6618","3.6618","3.6618","3.7417","3.7417","3.7417","3.8777","3.8777","3.8777","3.6409","3.6409","3.6409","4.1453","4.1453","4.1453","3.8169","3.8169","3.8169","4.9969","4.9969","4.9969","3.8795","3.8795","3.8795","3.1086","3.1086","3.1086"
"180","4.5133","4.5133","4.5133","3.9435","3.9435","3.9435","3.6565","3.6565","3.6565","3.7686","3.7686","3.7686","3.5599","3.5599","3.5599","4.0877","4.0877","4.0877","3.7283","3.7283","3.7283","5.0223","5.0223","5.0223","3.8362","3.8362","3.8362","3.4503","3.4503","3.4503"
"181","4.1758","4.1758","4.1758","3.2241","3.2241","3.2241","3.2695","3.2695","3.2695","3.4239","3.4239","3.4239","3.1065","3.1065","3.1065","3.6714","3.6714","3.6714","3.2802","3.2802","3.2802","4.5578","4.5578","4.5578","3.3909","3.3909","3.3909","3.3631","3.3631","3.3631"
"182","4.133","4.133","4.133","3.1344","3.1344","3.1344","3.2753","3.2753","3.2753","3.3907","3.3907","3.3907","3.0895","3.0895","3.0895","3.6141","3.6141","3.6141","3.2815","3.2815","3.2815","4.3879","4.3879","4.3879","3.4209","3.4209","3.4209","3.6147","3.6147","3.6147"
"183","4.6394","4.6394","4.6394","3.5202","3.5202","3.5202","3.5876","3.5876","3.5876","3.7103","3.7103","3.7103","3.4656","3.4656","3.4656","4.0095","4.0095","4.0095","3.6591","3.6591","3.6591","4.9014","4.9014","4.9014","3.7671","3.7671","3.7671","3.7175","3.7175","3.7175"
"184","4.2027","4.2027","4.2027","3.5081","3.5081","3.5081","3.3609","3.3609","3.3609","3.4418","3.4418","3.4418","3.1909","3.1909","3.1909","3.8878","3.8878","3.8878","3.3936","3.3936","3.3936","4.7082","4.7082","4.7082","3.4793","3.4793","3.4793","3.4883","3.4883","3.4883"
"185","4.436","4.436","4.436","3.6904","3.6904","3.6904","3.5376","3.5376","3.5376","3.6552","3.6552","3.6552","3.452","3.452","3.452","3.9425","3.9425","3.9425","3.6103","3.6103","3.6103","4.7784","4.7784","4.7784","3.7068","3.7068","3.7068","3.1332","3.1332","3.1332"
"186","4.3593","4.3593","4.3593","3.5237","3.5237","3.5237","3.5569","3.5569","3.5569","3.6735","3.6735","3.6735","3.3791","3.3791","3.3791","3.9554","3.9554","3.9554","3.5616","3.5616","3.5616","4.7705","4.7705","4.7705","3.6356","3.6356","3.6356","3.3775","3.3775","3.3775"
"187","4.38","4.38","4.38","3.4518","3.4518","3.4518","3.4544","3.4544","3.4544","3.6044","3.6044","3.6044","3.2662","3.2662","3.2662","3.8962","3.8962","3.8962","3.4966","3.4966","3.4966","4.7975","4.7975","4.7975","3.6177","3.6177","3.6177","3.3458","3.3458","3.3458"
"188","4.1992","4.1992","4.1992","3.1541","3.1541","3.1541","3.3028","3.3028","3.3028","3.4011","3.4011","3.4011","3.118","3.118","3.118","3.6789","3.6789","3.6789","3.2801","3.2801","3.2801","4.5653","4.5653","4.5653","3.3931","3.3931","3.3931","3.5245","3.5245","3.5245"
"189","4.1726","4.1726","4.1726","3.1208","3.1208","3.1208","3.2004","3.2004","3.2004","3.331","3.331","3.331","3.0585","3.0585","3.0585","3.5897","3.5897","3.5897","3.265","3.265","3.265","4.4462","4.4462","4.4462","3.3555","3.3555","3.3555","3.2736","3.2736","3.2736"
"190","3.9685","3.9685","3.9685","3.2009","3.2009","3.2009","3.2832","3.2832","3.2832","3.4086","3.4086","3.4086","3.0838","3.0838","3.0838","3.6638","3.6638","3.6638","3.2304","3.2304","3.2304","4.4375","4.4375","4.4375","3.3497","3.3497","3.3497","3.0594","3.0594","3.0594"
"191","4.1042","4.1042","4.1042","3.1364","3.1364","3.1364","3.2503","3.2503","3.2503","3.3714","3.3714","3.3714","3.0526","3.0526","3.0526","3.6072","3.6072","3.6072","3.2446","3.2446","3.2446","4.4914","4.4914","4.4914","3.3303","3.3303","3.3303","3.3995","3.3995","3.3995"
"192","4.0265","4.0265","4.0265","3.1283","3.1283","3.1283","3.2269","3.2269","3.2269","3.3369","3.3369","3.3369","3.0486","3.0486","3.0486","3.6284","3.6284","3.6284","3.1868","3.1868","3.1868","4.4056","4.4056","4.4056","3.3118","3.3118","3.3118","2.9135","2.9135","2.9135"
"193","4.1346","4.1346","4.1346","3.1247","3.1247","3.1247","3.2417","3.2417","3.2417","3.3609","3.3609","3.3609","3.1008","3.1008","3.1008","3.609","3.609","3.609","3.2319","3.2319","3.2319","4.6402","4.6402","4.6402","3.3633","3.3633","3.3633","3.4084","3.4084","3.4084"
"194","4.4764","4.4764","4.4764","3.5169","3.5169","3.5169","3.6431","3.6431","3.6431","3.7566","3.7566","3.7566","3.4429","3.4429","3.4429","4.0122","4.0122","4.0122","3.6351","3.6351","3.6351","4.9694","4.9694","4.9694","3.7216","3.7216","3.7216","3.429","3.429","3.429"
"195","4.2508","4.2508","4.2508","3.3873","3.3873","3.3873","3.4294","3.4294","3.4294","3.5736","3.5736","3.5736","3.2945","3.2945","3.2945","3.8421","3.8421","3.8421","3.4591","3.4591","3.4591","4.6236","4.6236","4.6236","3.5606","3.5606","3.5606","3.0653","3.0653","3.0653"
"196","4.4462","4.4462","4.4462","3.4517","3.4517","3.4517","3.5443","3.5443","3.5443","3.6893","3.6893","3.6893","3.4328","3.4328","3.4328","3.9424","3.9424","3.9424","3.5823","3.5823","3.5823","4.8147","4.8147","4.8147","3.6855","3.6855","3.6855","3.1989","3.1989","3.1989"
"197","4.4762","4.4762","4.4762","3.553","3.553","3.553","3.6147","3.6147","3.6147","3.7421","3.7421","3.7421","3.5264","3.5264","3.5264","3.9847","3.9847","3.9847","3.6744","3.6744","3.6744","4.8807","4.8807","4.8807","3.7514","3.7514","3.7514","3.2943","3.2943","3.2943"
"198","4.4914","4.4914","4.4914","3.5689","3.5689","3.5689","3.6791","3.6791","3.6791","3.7848","3.7848","3.7848","3.4846","3.4846","3.4846","4.0758","4.0758","4.0758","3.6688","3.6688","3.6688","4.9853","4.9853","4.9853","3.7608","3.7608","3.7608","3.1245","3.1245","3.1245"
"199","4.1272","4.1272","4.1272","3.2184","3.2184","3.2184","3.2485","3.2485","3.2485","3.3836","3.3836","3.3836","3.1364","3.1364","3.1364","3.6172","3.6172","3.6172","3.2973","3.2973","3.2973","4.6831","4.6831","4.6831","3.438","3.438","3.438","3.4846","3.4846","3.4846"
"200","4.4333","4.4333","4.4333","3.2674","3.2674","3.2674","3.4111","3.4111","3.4111","3.5262","3.5262","3.5262","3.2489","3.2489","3.2489","3.8021","3.8021","3.8021","3.4665","3.4665","3.4665","4.5414","4.5414","4.5414","3.6233","3.6233","3.6233","3.6935","3.6935","3.6935"
"201","4.1086","4.1086","4.1086","3.1446","3.1446","3.1446","3.311","3.311","3.311","3.4681","3.4681","3.4681","3.1348","3.1348","3.1348","3.669","3.669","3.669","3.2941","3.2941","3.2941","4.5119","4.5119","4.5119","3.3918","3.3918","3.3918","3.2366","3.2366","3.2366"
"202","4.5306","4.5306","4.5306","3.5065","3.5065","3.5065","3.6345","3.6345","3.6345","3.7118","3.7118","3.7118","3.4546","3.4546","3.4546","3.981","3.981","3.981","3.6394","3.6394","3.6394","4.932","4.932","4.932","3.7326","3.7326","3.7326","3.1955","3.1955","3.1955"
"203","4.4586","4.4586","4.4586","3.432","3.432","3.432","3.5625","3.5625","3.5625","3.6632","3.6632","3.6632","3.4106","3.4106","3.4106","3.9163","3.9163","3.9163","3.5977","3.5977","3.5977","4.766","4.766","4.766","3.7064","3.7064","3.7064","3.1256","3.1256","3.1256"
"204","4.2859","4.2859","4.2859","3.1978","3.1978","3.1978","3.3441","3.3441","3.3441","3.4636","3.4636","3.4636","3.1999","3.1999","3.1999","3.6908","3.6908","3.6908","3.3747","3.3747","3.3747","4.5941","4.5941","4.5941","3.4755","3.4755","3.4755","3.3634","3.3634","3.3634"
"205","4.0445","4.0445","4.0445","3.2688","3.2688","3.2688","3.345","3.345","3.345","3.4675","3.4675","3.4675","3.1723","3.1723","3.1723","3.7417","3.7417","3.7417","3.2966","3.2966","3.2966","4.5198","4.5198","4.5198","3.4264","3.4264","3.4264","3.2306","3.2306","3.2306"
"206","4.4594","4.4594","4.4594","3.4818","3.4818","3.4818","3.6212","3.6212","3.6212","3.7299","3.7299","3.7299","3.4603","3.4603","3.4603","3.9604","3.9604","3.9604","3.6361","3.6361","3.6361","4.7039","4.7039","4.7039","3.7474","3.7474","3.7474","3.4522","3.4522","3.4522"
"207","4.3067","4.3067","4.3067","3.2891","3.2891","3.2891","3.432","3.432","3.432","3.5264","3.5264","3.5264","3.2575","3.2575","3.2575","3.7607","3.7607","3.7607","3.4111","3.4111","3.4111","4.5627","4.5627","4.5627","3.5026","3.5026","3.5026","3.4358","3.4358","3.4358"
"208","4.2356","4.2356","4.2356","3.2614","3.2614","3.2614","3.391","3.391","3.391","3.5104","3.5104","3.5104","3.1795","3.1795","3.1795","3.7263","3.7263","3.7263","3.3713","3.3713","3.3713","4.5458","4.5458","4.5458","3.4736","3.4736","3.4736","3.54","3.54","3.54"
"209","4.0418","4.0418","4.0418","3.1782","3.1782","3.1782","3.179","3.179","3.179","3.327","3.327","3.327","3.0522","3.0522","3.0522","3.584","3.584","3.584","3.2237","3.2237","3.2237","4.4019","4.4019","4.4019","3.3489","3.3489","3.3489","3.2464","3.2464","3.2464"
"210","4.2095","4.2095","4.2095","3.1881","3.1881","3.1881","3.2943","3.2943","3.2943","3.431","3.431","3.431","3.1166","3.1166","3.1166","3.6812","3.6812","3.6812","3.3322","3.3322","3.3322","4.4688","4.4688","4.4688","3.4639","3.4639","3.4639","3.3502","3.3502","3.3502"
"211","4.4219","4.4219","4.4219","3.4317","3.4317","3.4317","3.562","3.562","3.562","3.6884","3.6884","3.6884","3.3858","3.3858","3.3858","3.9651","3.9651","3.9651","3.572","3.572","3.572","4.8146","4.8146","4.8146","3.686","3.686","3.686","3.2512","3.2512","3.2512"
"212","4.067","4.067","4.067","3.0622","3.0622","3.0622","3.201","3.201","3.201","3.3063","3.3063","3.3063","2.9998","2.9998","2.9998","3.5796","3.5796","3.5796","3.1807","3.1807","3.1807","4.3572","4.3572","4.3572","3.2902","3.2902","3.2902","3.2653","3.2653","3.2653"
"213","4.3549","4.3549","4.3549","3.4339","3.4339","3.4339","3.5238","3.5238","3.5238","3.645","3.645","3.645","3.4133","3.4133","3.4133","3.8725","3.8725","3.8725","3.5858","3.5858","3.5858","4.5476","4.5476","4.5476","3.6946","3.6946","3.6946","3.2447","3.2447","3.2447"
"214","4.4099","4.4099","4.4099","3.4394","3.4394","3.4394","3.5778","3.5778","3.5778","3.6882","3.6882","3.6882","3.3935","3.3935","3.3935","3.9659","3.9659","3.9659","3.5515","3.5515","3.5515","4.9571","4.9571","4.9571","3.672","3.672","3.672","3.2226","3.2226","3.2226"
"215","4.2545","4.2545","4.2545","3.2574","3.2574","3.2574","3.3992","3.3992","3.3992","3.4884","3.4884","3.4884","3.2731","3.2731","3.2731","3.7609","3.7609","3.7609","3.4939","3.4939","3.4939","4.7361","4.7361","4.7361","3.6176","3.6176","3.6176","3.4577","3.4577","3.4577"
"216","4.2509","4.2509","4.2509","3.403","3.403","3.403","3.3849","3.3849","3.3849","3.5059","3.5059","3.5059","3.2337","3.2337","3.2337","3.7501","3.7501","3.7501","3.4017","3.4017","3.4017","4.6231","4.6231","4.6231","3.5277","3.5277","3.5277","3.2787","3.2787","3.2787"
"217","4.8202","4.8202","4.8202","3.6898","3.6898","3.6898","3.7769","3.7769","3.7769","3.8736","3.8736","3.8736","3.6174","3.6174","3.6174","4.151","4.151","4.151","3.7916","3.7916","3.7916","4.9347","4.9347","4.9347","3.9239","3.9239","3.9239","3.388","3.388","3.388"
"218","4.1008","4.1008","4.1008","3.1641","3.1641","3.1641","3.3116","3.3116","3.3116","3.4217","3.4217","3.4217","3.1511","3.1511","3.1511","3.6676","3.6676","3.6676","3.3292","3.3292","3.3292","4.5711","4.5711","4.5711","3.4423","3.4423","3.4423","3.0407","3.0407","3.0407"
"219","4.2978","4.2978","4.2978","3.3443","3.3443","3.3443","3.4644","3.4644","3.4644","3.547","3.547","3.547","3.3447","3.3447","3.3447","3.7622","3.7622","3.7622","3.5122","3.5122","3.5122","4.7164","4.7164","4.7164","3.6208","3.6208","3.6208","3.145","3.145","3.145"
"220","4.2547","4.2547","4.2547","3.4225","3.4225","3.4225","3.4285","3.4285","3.4285","3.5307","3.5307","3.5307","3.3085","3.3085","3.3085","3.8103","3.8103","3.8103","3.4639","3.4639","3.4639","4.5966","4.5966","4.5966","3.592","3.592","3.592","3.3002","3.3002","3.3002"
"221","4.3042","4.3042","4.3042","3.4424","3.4424","3.4424","3.3874","3.3874","3.3874","3.4834","3.4834","3.4834","3.2835","3.2835","3.2835","3.7521","3.7521","3.7521","3.4431","3.4431","3.4431","4.6257","4.6257","4.6257","3.6043","3.6043","3.6043","2.9889","2.9889","2.9889"
"222","4.3661","4.3661","4.3661","3.5136","3.5136","3.5136","3.6906","3.6906","3.6906","3.8258","3.8258","3.8258","3.4846","3.4846","3.4846","4.0565","4.0565","4.0565","3.6578","3.6578","3.6578","4.8493","4.8493","4.8493","3.747","3.747","3.747","3.312","3.312","3.312"
"223","4.2093","4.2093","4.2093","3.2898","3.2898","3.2898","3.4121","3.4121","3.4121","3.5129","3.5129","3.5129","3.1949","3.1949","3.1949","3.7205","3.7205","3.7205","3.3757","3.3757","3.3757","4.5433","4.5433","4.5433","3.4832","3.4832","3.4832","3.2889","3.2889","3.2889"
"224","4.5637","4.5637","4.5637","3.5129","3.5129","3.5129","3.6609","3.6609","3.6609","3.7777","3.7777","3.7777","3.4955","3.4955","3.4955","4.0226","4.0226","4.0226","3.6464","3.6464","3.6464","4.8377","4.8377","4.8377","3.7641","3.7641","3.7641","3.2813","3.2813","3.2813"
"225","4.3986","4.3986","4.3986","3.3851","3.3851","3.3851","3.5251","3.5251","3.5251","3.6266","3.6266","3.6266","3.3335","3.3335","3.3335","3.86","3.86","3.86","3.5049","3.5049","3.5049","4.7868","4.7868","4.7868","3.6685","3.6685","3.6685","3.6804","3.6804","3.6804"
"226","4.02","4.02","4.02","3.0529","3.0529","3.0529","3.1793","3.1793","3.1793","3.2749","3.2749","3.2749","3.0136","3.0136","3.0136","3.5262","3.5262","3.5262","3.1612","3.1612","3.1612","4.4419","4.4419","4.4419","3.2629","3.2629","3.2629","3.1941","3.1941","3.1941"
"227","4.083","4.083","4.083","3.2322","3.2322","3.2322","3.3518","3.3518","3.3518","3.4654","3.4654","3.4654","3.1641","3.1641","3.1641","3.7165","3.7165","3.7165","3.3448","3.3448","3.3448","4.5667","4.5667","4.5667","3.4523","3.4523","3.4523","3.4449","3.4449","3.4449"
"228","3.8878","3.8878","3.8878","3.0701","3.0701","3.0701","3.1146","3.1146","3.1146","3.2515","3.2515","3.2515","2.9131","2.9131","2.9131","3.5864","3.5864","3.5864","3.0868","3.0868","3.0868","4.5005","4.5005","4.5005","3.2093","3.2093","3.2093","3.4818","3.4818","3.4818"
"229","3.9997","3.9997","3.9997","2.9971","2.9971","2.9971","3.1813","3.1813","3.1813","3.2521","3.2521","3.2521","2.9763","2.9763","2.9763","3.4889","3.4889","3.4889","3.1628","3.1628","3.1628","4.4196","4.4196","4.4196","3.263","3.263","3.263","3.3686","3.3686","3.3686"
"230","4.261","4.261","4.261","3.3861","3.3861","3.3861","3.4759","3.4759","3.4759","3.5731","3.5731","3.5731","3.3191","3.3191","3.3191","3.8259","3.8259","3.8259","3.4924","3.4924","3.4924","4.6449","4.6449","4.6449","3.5788","3.5788","3.5788","3.031","3.031","3.031"
"231","4.1715","4.1715","4.1715","3.2072","3.2072","3.2072","3.3632","3.3632","3.3632","3.4403","3.4403","3.4403","3.2115","3.2115","3.2115","3.6848","3.6848","3.6848","3.3545","3.3545","3.3545","4.4666","4.4666","4.4666","3.4521","3.4521","3.4521","3.1762","3.1762","3.1762"
"232","4.2621","4.2621","4.2621","3.2788","3.2788","3.2788","3.4625","3.4625","3.4625","3.5492","3.5492","3.5492","3.2666","3.2666","3.2666","3.825","3.825","3.825","3.4427","3.4427","3.4427","4.6235","4.6235","4.6235","3.5432","3.5432","3.5432","2.9605","2.9605","2.9605"
"233","3.8559","3.8559","3.8559","3.0868","3.0868","3.0868","3.197","3.197","3.197","3.2724","3.2724","3.2724","2.9842","2.9842","2.9842","3.543","3.543","3.543","3.1485","3.1485","3.1485","4.2895","4.2895","4.2895","3.2327","3.2327","3.2327","3.5002","3.5002","3.5002"
"234","4.185","4.185","4.185","3.3756","3.3756","3.3756","3.4935","3.4935","3.4935","3.5801","3.5801","3.5801","3.3289","3.3289","3.3289","3.828","3.828","3.828","3.495","3.495","3.495","4.6059","4.6059","4.6059","3.6121","3.6121","3.6121","3.4429","3.4429","3.4429"
"235","4.3994","4.3994","4.3994","3.5219","3.5219","3.5219","3.623","3.623","3.623","3.7128","3.7128","3.7128","3.4963","3.4963","3.4963","3.9829","3.9829","3.9829","3.6303","3.6303","3.6303","4.7916","4.7916","4.7916","3.7499","3.7499","3.7499","3.0367","3.0367","3.0367"
"236","4.1063","4.1063","4.1063","3.1961","3.1961","3.1961","3.3064","3.3064","3.3064","3.3876","3.3876","3.3876","3.1449","3.1449","3.1449","3.6312","3.6312","3.6312","3.2738","3.2738","3.2738","4.4812","4.4812","4.4812","3.3951","3.3951","3.3951","3.086","3.086","3.086"
"237","3.9972","3.9972","3.9972","3.0697","3.0697","3.0697","3.2428","3.2428","3.2428","3.3409","3.3409","3.3409","3.03","3.03","3.03","3.606","3.606","3.606","3.1667","3.1667","3.1667","4.546","4.546","4.546","3.3181","3.3181","3.3181","3.0986","3.0986","3.0986"
"238","4.3874","4.3874","4.3874","3.315","3.315","3.315","3.4671","3.4671","3.4671","3.5767","3.5767","3.5767","3.3463","3.3463","3.3463","3.8596","3.8596","3.8596","3.4936","3.4936","3.4936","4.7196","4.7196","4.7196","3.6369","3.6369","3.6369","3.0663","3.0663","3.0663"
"239","3.9425","3.9425","3.9425","3.0384","3.0384","3.0384","3.0919","3.0919","3.0919","3.1957","3.1957","3.1957","2.9437","2.9437","2.9437","3.4315","3.4315","3.4315","3.1341","3.1341","3.1341","4.2196","4.2196","4.2196","3.237","3.237","3.237","3.452","3.452","3.452"
"240","4.2191","4.2191","4.2191","3.2966","3.2966","3.2966","3.4075","3.4075","3.4075","3.5044","3.5044","3.5044","3.282","3.282","3.282","3.7833","3.7833","3.7833","3.4188","3.4188","3.4188","4.5383","4.5383","4.5383","3.5267","3.5267","3.5267","3.3746","3.3746","3.3746"
"241","4.2323","4.2323","4.2323","3.24","3.24","3.24","3.3376","3.3376","3.3376","3.4337","3.4337","3.4337","3.1937","3.1937","3.1937","3.6846","3.6846","3.6846","3.3411","3.3411","3.3411","4.476","4.476","4.476","3.4656","3.4656","3.4656","3.3629","3.3629","3.3629"
"242","4.2623","4.2623","4.2623","3.4428","3.4428","3.4428","3.4942","3.4942","3.4942","3.6389","3.6389","3.6389","3.3666","3.3666","3.3666","3.9087","3.9087","3.9087","3.5194","3.5194","3.5194","4.7086","4.7086","4.7086","3.5939","3.5939","3.5939","3.171","3.171","3.171"
"243","4.063","4.063","4.063","3.1511","3.1511","3.1511","3.2661","3.2661","3.2661","3.36","3.36","3.36","3.0664","3.0664","3.0664","3.5941","3.5941","3.5941","3.2233","3.2233","3.2233","4.37","4.37","4.37","3.3405","3.3405","3.3405","2.9835","2.9835","2.9835"
"244","3.9414","3.9414","3.9414","3.117","3.117","3.117","3.2287","3.2287","3.2287","3.3379","3.3379","3.3379","3.1032","3.1032","3.1032","3.589","3.589","3.589","3.2198","3.2198","3.2198","4.5253","4.5253","4.5253","3.3489","3.3489","3.3489","3.0829","3.0829","3.0829"
"245","3.9291","3.9291","3.9291","2.9878","2.9878","2.9878","3.1248","3.1248","3.1248","3.2267","3.2267","3.2267","2.9304","2.9304","2.9304","3.4468","3.4468","3.4468","3.0537","3.0537","3.0537","4.3076","4.3076","4.3076","3.1911","3.1911","3.1911","3.3203","3.3203","3.3203"
"246","4.1571","4.1571","4.1571","3.2005","3.2005","3.2005","3.2293","3.2293","3.2293","3.3201","3.3201","3.3201","3.1289","3.1289","3.1289","3.5772","3.5772","3.5772","3.3125","3.3125","3.3125","4.5395","4.5395","4.5395","3.4643","3.4643","3.4643","3.1785","3.1785","3.1785"
"247","4.0489","4.0489","4.0489","3.1744","3.1744","3.1744","3.2189","3.2189","3.2189","3.3293","3.3293","3.3293","3.0666","3.0666","3.0666","3.6301","3.6301","3.6301","3.2041","3.2041","3.2041","4.4365","4.4365","4.4365","3.3511","3.3511","3.3511","3.186","3.186","3.186"
"248","4.0321","4.0321","4.0321","3.0575","3.0575","3.0575","3.2024","3.2024","3.2024","3.297","3.297","3.297","3.0518","3.0518","3.0518","3.5607","3.5607","3.5607","3.2212","3.2212","3.2212","4.3185","4.3185","4.3185","3.3479","3.3479","3.3479","3.3487","3.3487","3.3487"
"249","4.1071","4.1071","4.1071","3.1426","3.1426","3.1426","3.295","3.295","3.295","3.3625","3.3625","3.3625","3.2044","3.2044","3.2044","3.5871","3.5871","3.5871","3.3015","3.3015","3.3015","4.4299","4.4299","4.4299","3.4265","3.4265","3.4265","2.9717","2.9717","2.9717"
"250","4.0163","4.0163","4.0163","3.0812","3.0812","3.0812","3.1708","3.1708","3.1708","3.2685","3.2685","3.2685","3.0091","3.0091","3.0091","3.5243","3.5243","3.5243","3.1666","3.1666","3.1666","4.3747","4.3747","4.3747","3.3163","3.3163","3.3163","3.2366","3.2366","3.2366"
"251","4.0301","4.0301","4.0301","3.1396","3.1396","3.1396","3.2531","3.2531","3.2531","3.3583","3.3583","3.3583","3.0928","3.0928","3.0928","3.5778","3.5778","3.5778","3.2713","3.2713","3.2713","4.5384","4.5384","4.5384","3.3874","3.3874","3.3874","3.1024","3.1024","3.1024"
"252","3.8535","3.8535","3.8535","2.9314","2.9314","2.9314","3.0924","3.0924","3.0924","3.1648","3.1648","3.1648","2.9568","2.9568","2.9568","3.4029","3.4029","3.4029","3.0961","3.0961","3.0961","4.2507","4.2507","4.2507","3.1594","3.1594","3.1594","3.2492","3.2492","3.2492"
"253","4.0811","4.0811","4.0811","3.1697","3.1697","3.1697","3.3211","3.3211","3.3211","3.4384","3.4384","3.4384","3.0949","3.0949","3.0949","3.6552","3.6552","3.6552","3.2644","3.2644","3.2644","4.456","4.456","4.456","3.385","3.385","3.385","3.3404","3.3404","3.3404"
"254","4.156","4.156","4.156","3.2356","3.2356","3.2356","3.3513","3.3513","3.3513","3.4597","3.4597","3.4597","3.1841","3.1841","3.1841","3.6943","3.6943","3.6943","3.3583","3.3583","3.3583","4.6026","4.6026","4.6026","3.4566","3.4566","3.4566","3.3122","3.3122","3.3122"
"255","4.2265","4.2265","4.2265","3.3371","3.3371","3.3371","3.4187","3.4187","3.4187","3.5086","3.5086","3.5086","3.2819","3.2819","3.2819","3.7623","3.7623","3.7623","3.4589","3.4589","3.4589","4.7002","4.7002","4.7002","3.5673","3.5673","3.5673","3.1838","3.1838","3.1838"
"256","4.2387","4.2387","4.2387","3.3632","3.3632","3.3632","3.5272","3.5272","3.5272","3.6223","3.6223","3.6223","3.3161","3.3161","3.3161","3.8659","3.8659","3.8659","3.5032","3.5032","3.5032","4.6647","4.6647","4.6647","3.6194","3.6194","3.6194","3.2997","3.2997","3.2997"
"257","4.3342","4.3342","4.3342","3.4284","3.4284","3.4284","3.5502","3.5502","3.5502","3.667","3.667","3.667","3.3964","3.3964","3.3964","3.8817","3.8817","3.8817","3.5536","3.5536","3.5536","4.7944","4.7944","4.7944","3.6365","3.6365","3.6365","3.2003","3.2003","3.2003"
"258","4.1394","4.1394","4.1394","3.1514","3.1514","3.1514","3.3273","3.3273","3.3273","3.4067","3.4067","3.4067","3.1728","3.1728","3.1728","3.6262","3.6262","3.6262","3.331","3.331","3.331","4.5356","4.5356","4.5356","3.4276","3.4276","3.4276","3.2017","3.2017","3.2017"
"259","4.2651","4.2651","4.2651","3.2433","3.2433","3.2433","3.3721","3.3721","3.3721","3.4833","3.4833","3.4833","3.1335","3.1335","3.1335","3.7195","3.7195","3.7195","3.3622","3.3622","3.3622","4.5987","4.5987","4.5987","3.5334","3.5334","3.5334","2.9424","2.9424","2.9424"
"260","4.0097","4.0097","4.0097","3.1599","3.1599","3.1599","3.2955","3.2955","3.2955","3.3941","3.3941","3.3941","3.1175","3.1175","3.1175","3.6243","3.6243","3.6243","3.2758","3.2758","3.2758","4.4623","4.4623","4.4623","3.3713","3.3713","3.3713","3.1996","3.1996","3.1996"
"261","4.0503","4.0503","4.0503","3.3669","3.3669","3.3669","3.3198","3.3198","3.3198","3.4301","3.4301","3.4301","3.1022","3.1022","3.1022","3.6725","3.6725","3.6725","3.2494","3.2494","3.2494","4.4918","4.4918","4.4918","3.3992","3.3992","3.3992","3.2742","3.2742","3.2742"
"262","3.7989","3.7989","3.7989","2.9386","2.9386","2.9386","3.1027","3.1027","3.1027","3.2061","3.2061","3.2061","2.9225","2.9225","2.9225","3.4334","3.4334","3.4334","3.079","3.079","3.079","4.2479","4.2479","4.2479","3.1834","3.1834","3.1834","3.2761","3.2761","3.2761"
"263","3.978","3.978","3.978","3.063","3.063","3.063","3.121","3.121","3.121","3.267","3.267","3.267","2.9747","2.9747","2.9747","3.5163","3.5163","3.5163","3.1332","3.1332","3.1332","4.467","4.467","4.467","3.2803","3.2803","3.2803","2.9837","2.9837","2.9837"
"264","3.7793","3.7793","3.7793","2.9087","2.9087","2.9087","3.0396","3.0396","3.0396","3.1407","3.1407","3.1407","2.8781","2.8781","2.8781","3.3504","3.3504","3.3504","3.0421","3.0421","3.0421","4.1438","4.1438","4.1438","3.1553","3.1553","3.1553","3.2011","3.2011","3.2011"
"265","4.3429","4.3429","4.3429","3.3611","3.3611","3.3611","3.4749","3.4749","3.4749","3.5704","3.5704","3.5704","3.4008","3.4008","3.4008","3.7944","3.7944","3.7944","3.5164","3.5164","3.5164","4.6704","4.6704","4.6704","3.6134","3.6134","3.6134","3.0659","3.0659","3.0659"
"266","4.0751","4.0751","4.0751","3.2252","3.2252","3.2252","3.3229","3.3229","3.3229","3.3865","3.3865","3.3865","3.1832","3.1832","3.1832","3.6505","3.6505","3.6505","3.3359","3.3359","3.3359","4.488","4.488","4.488","3.442","3.442","3.442","3.5551","3.5551","3.5551"
"267","4.0254","4.0254","4.0254","3.0367","3.0367","3.0367","3.174","3.174","3.174","3.2747","3.2747","3.2747","3.0083","3.0083","3.0083","3.5083","3.5083","3.5083","3.1504","3.1504","3.1504","4.4046","4.4046","4.4046","3.287","3.287","3.287","3.0463","3.0463","3.0463"
"268","4.4107","4.4107","4.4107","3.4734","3.4734","3.4734","3.5669","3.5669","3.5669","3.666","3.666","3.666","3.4864","3.4864","3.4864","3.8993","3.8993","3.8993","3.6113","3.6113","3.6113","4.805","4.805","4.805","3.7054","3.7054","3.7054","2.9098","2.9098","2.9098"
"269","3.9195","3.9195","3.9195","2.8794","2.8794","2.8794","3.0755","3.0755","3.0755","3.152","3.152","3.152","2.908","2.908","2.908","3.3583","3.3583","3.3583","3.0636","3.0636","3.0636","4.1973","4.1973","4.1973","3.1957","3.1957","3.1957","3.1117","3.1117","3.1117"
"270","4.1632","4.1632","4.1632","3.2082","3.2082","3.2082","3.3112","3.3112","3.3112","3.427","3.427","3.427","3.1654","3.1654","3.1654","3.6376","3.6376","3.6376","3.3672","3.3672","3.3672","4.5212","4.5212","4.5212","3.4858","3.4858","3.4858","3.5125","3.5125","3.5125"
"271","3.8989","3.8989","3.8989","2.9782","2.9782","2.9782","3.1465","3.1465","3.1465","3.2466","3.2466","3.2466","3.0022","3.0022","3.0022","3.4655","3.4655","3.4655","3.1441","3.1441","3.1441","4.3117","4.3117","4.3117","3.2585","3.2585","3.2585","3.1823","3.1823","3.1823"
"272","4.3388","4.3388","4.3388","3.5381","3.5381","3.5381","3.5555","3.5555","3.5555","3.6642","3.6642","3.6642","3.4471","3.4471","3.4471","3.9001","3.9001","3.9001","3.6082","3.6082","3.6082","4.7101","4.7101","4.7101","3.7128","3.7128","3.7128","3.1223","3.1223","3.1223"
"273","3.8861","3.8861","3.8861","2.9461","2.9461","2.9461","3.0841","3.0841","3.0841","3.1438","3.1438","3.1438","2.9333","2.9333","2.9333","3.35","3.35","3.35","3.0915","3.0915","3.0915","4.1886","4.1886","4.1886","3.2045","3.2045","3.2045","3.0998","3.0998","3.0998"
"274","4.1327","4.1327","4.1327","3.1156","3.1156","3.1156","3.2491","3.2491","3.2491","3.3648","3.3648","3.3648","3.0657","3.0657","3.0657","3.614","3.614","3.614","3.238","3.238","3.238","4.5716","4.5716","4.5716","3.3606","3.3606","3.3606","2.9862","2.9862","2.9862"
"275","3.7368","3.7368","3.7368","2.8843","2.8843","2.8843","3.0043","3.0043","3.0043","3.0923","3.0923","3.0923","2.8337","2.8337","2.8337","3.3162","3.3162","3.3162","2.986","2.986","2.986","4.1232","4.1232","4.1232","3.0975","3.0975","3.0975","3.2177","3.2177","3.2177"
"276","4.0688","4.0688","4.0688","3.1793","3.1793","3.1793","3.3082","3.3082","3.3082","3.4253","3.4253","3.4253","3.1572","3.1572","3.1572","3.6806","3.6806","3.6806","3.306","3.306","3.306","4.5032","4.5032","4.5032","3.421","3.421","3.421","2.9903","2.9903","2.9903"
"277","3.8742","3.8742","3.8742","2.9916","2.9916","2.9916","3.0893","3.0893","3.0893","3.2113","3.2113","3.2113","2.8498","2.8498","2.8498","3.448","3.448","3.448","3.0644","3.0644","3.0644","4.2547","4.2547","4.2547","3.1866","3.1866","3.1866","3.0169","3.0169","3.0169"
"278","4.1239","4.1239","4.1239","3.2727","3.2727","3.2727","3.3549","3.3549","3.3549","3.4469","3.4469","3.4469","3.2462","3.2462","3.2462","3.6844","3.6844","3.6844","3.3678","3.3678","3.3678","4.6236","4.6236","4.6236","3.4787","3.4787","3.4787","3.2156","3.2156","3.2156"
"279","3.8869","3.8869","3.8869","3.0079","3.0079","3.0079","3.1181","3.1181","3.1181","3.222","3.222","3.222","3.0084","3.0084","3.0084","3.4577","3.4577","3.4577","3.1584","3.1584","3.1584","4.3796","4.3796","4.3796","3.2583","3.2583","3.2583","3.2772","3.2772","3.2772"
"280","4.1834","4.1834","4.1834","3.2514","3.2514","3.2514","3.2861","3.2861","3.2861","3.4012","3.4012","3.4012","3.1486","3.1486","3.1486","3.6106","3.6106","3.6106","3.3264","3.3264","3.3264","4.3517","4.3517","4.3517","3.4913","3.4913","3.4913","3.4323","3.4323","3.4323"
"281","3.8684","3.8684","3.8684","3.0137","3.0137","3.0137","3.1259","3.1259","3.1259","3.2523","3.2523","3.2523","2.964","2.964","2.964","3.4747","3.4747","3.4747","3.1279","3.1279","3.1279","4.3446","4.3446","4.3446","3.2197","3.2197","3.2197","3.3641","3.3641","3.3641"
"282","4.0317","4.0317","4.0317","3.1071","3.1071","3.1071","3.2698","3.2698","3.2698","3.3568","3.3568","3.3568","3.1041","3.1041","3.1041","3.6312","3.6312","3.6312","3.2441","3.2441","3.2441","4.4505","4.4505","4.4505","3.3745","3.3745","3.3745","3.0347","3.0347","3.0347"
"283","3.9654","3.9654","3.9654","3.1275","3.1275","3.1275","3.2228","3.2228","3.2228","3.2965","3.2965","3.2965","3.0623","3.0623","3.0623","3.552","3.552","3.552","3.2199","3.2199","3.2199","4.3509","4.3509","4.3509","3.3164","3.3164","3.3164","3.1334","3.1334","3.1334"
"284","4.1165","4.1165","4.1165","3.3719","3.3719","3.3719","3.2557","3.2557","3.2557","3.3618","3.3618","3.3618","3.1097","3.1097","3.1097","3.6422","3.6422","3.6422","3.292","3.292","3.292","4.4676","4.4676","4.4676","3.4239","3.4239","3.4239","3.1198","3.1198","3.1198"
"285","4.3521","4.3521","4.3521","3.2996","3.2996","3.2996","3.47","3.47","3.47","3.5628","3.5628","3.5628","3.3269","3.3269","3.3269","3.766","3.766","3.766","3.4877","3.4877","3.4877","4.7017","4.7017","4.7017","3.5883","3.5883","3.5883","3.3659","3.3659","3.3659"
"286","4.0997","4.0997","4.0997","3.1629","3.1629","3.1629","3.266","3.266","3.266","3.3585","3.3585","3.3585","3.1434","3.1434","3.1434","3.5806","3.5806","3.5806","3.2928","3.2928","3.2928","4.3261","4.3261","4.3261","3.4138","3.4138","3.4138","3.2638","3.2638","3.2638"
"287","3.9214","3.9214","3.9214","2.9378","2.9378","2.9378","3.0811","3.0811","3.0811","3.1646","3.1646","3.1646","2.9584","2.9584","2.9584","3.3952","3.3952","3.3952","3.1103","3.1103","3.1103","4.2657","4.2657","4.2657","3.2265","3.2265","3.2265","3.0745","3.0745","3.0745"
"288","4.0385","4.0385","4.0385","3.0731","3.0731","3.0731","3.2641","3.2641","3.2641","3.369","3.369","3.369","3.085","3.085","3.085","3.5841","3.5841","3.5841","3.2517","3.2517","3.2517","4.5353","4.5353","4.5353","3.3562","3.3562","3.3562","3.0038","3.0038","3.0038"
"289","3.9895","3.9895","3.9895","3.1127","3.1127","3.1127","3.2297","3.2297","3.2297","3.3624","3.3624","3.3624","3.0289","3.0289","3.0289","3.5748","3.5748","3.5748","3.2197","3.2197","3.2197","4.3607","4.3607","4.3607","3.3113","3.3113","3.3113","2.9509","2.9509","2.9509"
"290","4.0951","4.0951","4.0951","3.2206","3.2206","3.2206","3.3176","3.3176","3.3176","3.4052","3.4052","3.4052","3.205","3.205","3.205","3.6454","3.6454","3.6454","3.3201","3.3201","3.3201","4.5008","4.5008","4.5008","3.4213","3.4213","3.4213","3.2236","3.2236","3.2236"
"291","4.1162","4.1162","4.1162","3.147","3.147","3.147","3.3288","3.3288","3.3288","3.4137","3.4137","3.4137","3.157","3.157","3.157","3.6498","3.6498","3.6498","3.3151","3.3151","3.3151","4.4191","4.4191","4.4191","3.4065","3.4065","3.4065","3.6572","3.6572","3.6572"
"292","3.9943","3.9943","3.9943","3.039","3.039","3.039","3.1789","3.1789","3.1789","3.2827","3.2827","3.2827","2.9921","2.9921","2.9921","3.5642","3.5642","3.5642","3.1468","3.1468","3.1468","4.2067","4.2067","4.2067","3.2763","3.2763","3.2763","3.0739","3.0739","3.0739"
"293","4.2422","4.2422","4.2422","3.3175","3.3175","3.3175","3.4209","3.4209","3.4209","3.5156","3.5156","3.5156","3.3254","3.3254","3.3254","3.7521","3.7521","3.7521","3.4937","3.4937","3.4937","4.5407","4.5407","4.5407","3.627","3.627","3.627","2.8292","2.8292","2.8292"
"294","3.8877","3.8877","3.8877","2.8646","2.8646","2.8646","3.0865","3.0865","3.0865","3.1581","3.1581","3.1581","2.8716","2.8716","2.8716","3.4225","3.4225","3.4225","2.9878","2.9878","2.9878","4.3086","4.3086","4.3086","3.1144","3.1144","3.1144","3.2977","3.2977","3.2977"
"295","4.2022","4.2022","4.2022","3.3365","3.3365","3.3365","3.4453","3.4453","3.4453","3.5569","3.5569","3.5569","3.3317","3.3317","3.3317","3.7604","3.7604","3.7604","3.4536","3.4536","3.4536","4.628","4.628","4.628","3.5558","3.5558","3.5558","3.0077","3.0077","3.0077"
"296","3.7365","3.7365","3.7365","2.8629","2.8629","2.8629","3.0721","3.0721","3.0721","3.1466","3.1466","3.1466","2.8248","2.8248","2.8248","3.3443","3.3443","3.3443","2.997","2.997","2.997","4.1716","4.1716","4.1716","3.08","3.08","3.08","2.8954","2.8954","2.8954"
"297","3.9449","3.9449","3.9449","3.1053","3.1053","3.1053","3.2169","3.2169","3.2169","3.3311","3.3311","3.3311","3.0753","3.0753","3.0753","3.53","3.53","3.53","3.1918","3.1918","3.1918","4.4529","4.4529","4.4529","3.3237","3.3237","3.3237","3.1466","3.1466","3.1466"
"298","4.0369","4.0369","4.0369","3.0704","3.0704","3.0704","3.1881","3.1881","3.1881","3.2869","3.2869","3.2869","3.0365","3.0365","3.0365","3.4858","3.4858","3.4858","3.2078","3.2078","3.2078","4.3624","4.3624","4.3624","3.3373","3.3373","3.3373","3.08","3.08","3.08"
"299","3.7207","3.7207","3.7207","2.858","2.858","2.858","3.0327","3.0327","3.0327","3.1423","3.1423","3.1423","2.8338","2.8338","2.8338","3.3376","3.3376","3.3376","3","3","3","4.088","4.088","4.088","3.0936","3.0936","3.0936","3.1677","3.1677","3.1677"
"300","3.9064","3.9064","3.9064","2.9446","2.9446","2.9446","3.1007","3.1007","3.1007","3.2153","3.2153","3.2153","2.9356","2.9356","2.9356","3.4486","3.4486","3.4486","3.1203","3.1203","3.1203","4.3078","4.3078","4.3078","3.2279","3.2279","3.2279","3.3331","3.3331","3.3331"
"301","4.0289","4.0289","4.0289","3.0049","3.0049","3.0049","3.1136","3.1136","3.1136","3.214","3.214","3.214","2.9954","2.9954","2.9954","3.4346","3.4346","3.4346","3.1624","3.1624","3.1624","4.2109","4.2109","4.2109","3.2835","3.2835","3.2835","3.3712","3.3712","3.3712"
"302","3.7191","3.7191","3.7191","2.9071","2.9071","2.9071","3.0118","3.0118","3.0118","3.1467","3.1467","3.1467","2.839","2.839","2.839","3.3485","3.3485","3.3485","3.0208","3.0208","3.0208","4.0476","4.0476","4.0476","3.1016","3.1016","3.1016","3.2652","3.2652","3.2652"
"303","3.9146","3.9146","3.9146","3.0247","3.0247","3.0247","3.1899","3.1899","3.1899","3.294","3.294","3.294","3.0247","3.0247","3.0247","3.5098","3.5098","3.5098","3.1693","3.1693","3.1693","4.3958","4.3958","4.3958","3.2936","3.2936","3.2936","3.0347","3.0347","3.0347"
"304","4.3831","4.3831","4.3831","3.4833","3.4833","3.4833","3.5821","3.5821","3.5821","3.6526","3.6526","3.6526","3.4597","3.4597","3.4597","3.868","3.868","3.868","3.5895","3.5895","3.5895","4.6635","4.6635","4.6635","3.6971","3.6971","3.6971","3.3577","3.3577","3.3577"
"305","3.8147","3.8147","3.8147","2.9006","2.9006","2.9006","3.0852","3.0852","3.0852","3.2225","3.2225","3.2225","2.8214","2.8214","2.8214","3.4628","3.4628","3.4628","2.9967","2.9967","2.9967","4.245","4.245","4.245","3.1388","3.1388","3.1388","3.1409","3.1409","3.1409"
"306","4.1191","4.1191","4.1191","3.2506","3.2506","3.2506","3.3952","3.3952","3.3952","3.4813","3.4813","3.4813","3.2228","3.2228","3.2228","3.7088","3.7088","3.7088","3.3528","3.3528","3.3528","4.518","4.518","4.518","3.4866","3.4866","3.4866","3.1073","3.1073","3.1073"
"307","3.5856","3.5856","3.5856","2.7866","2.7866","2.7866","2.9272","2.9272","2.9272","3.0172","3.0172","3.0172","2.8132","2.8132","2.8132","3.2366","3.2366","3.2366","2.8988","2.8988","2.8988","3.9618","3.9618","3.9618","3.0055","3.0055","3.0055","2.9234","2.9234","2.9234"
"308","4.0799","4.0799","4.0799","3.1629","3.1629","3.1629","3.2365","3.2365","3.2365","3.3074","3.3074","3.3074","3.1239","3.1239","3.1239","3.529","3.529","3.529","3.2495","3.2495","3.2495","4.4306","4.4306","4.4306","3.3724","3.3724","3.3724","2.9904","2.9904","2.9904"
"309","3.8429","3.8429","3.8429","3.0133","3.0133","3.0133","3.1935","3.1935","3.1935","3.3073","3.3073","3.3073","3.0208","3.0208","3.0208","3.5101","3.5101","3.5101","3.1522","3.1522","3.1522","4.4133","4.4133","4.4133","3.2544","3.2544","3.2544","3.0688","3.0688","3.0688"
"310","3.9461","3.9461","3.9461","3.0545","3.0545","3.0545","3.1649","3.1649","3.1649","3.2947","3.2947","3.2947","2.9985","2.9985","2.9985","3.5374","3.5374","3.5374","3.1523","3.1523","3.1523","4.4501","4.4501","4.4501","3.2455","3.2455","3.2455","3.1489","3.1489","3.1489"
"311","4.1438","4.1438","4.1438","3.195","3.195","3.195","3.3311","3.3311","3.3311","3.4009","3.4009","3.4009","3.2213","3.2213","3.2213","3.6639","3.6639","3.6639","3.3654","3.3654","3.3654","4.5717","4.5717","4.5717","3.4908","3.4908","3.4908","2.8984","2.8984","2.8984"
"312","4.0415","4.0415","4.0415","3.0899","3.0899","3.0899","3.2281","3.2281","3.2281","3.3482","3.3482","3.3482","3.0542","3.0542","3.0542","3.5402","3.5402","3.5402","3.2432","3.2432","3.2432","4.3489","4.3489","4.3489","3.3628","3.3628","3.3628","3.1885","3.1885","3.1885"
"313","3.7512","3.7512","3.7512","2.9152","2.9152","2.9152","3.1045","3.1045","3.1045","3.1819","3.1819","3.1819","2.8832","2.8832","2.8832","3.402","3.402","3.402","3.0441","3.0441","3.0441","4.1224","4.1224","4.1224","3.1562","3.1562","3.1562","3.0529","3.0529","3.0529"
"314","3.6339","3.6339","3.6339","2.8518","2.8518","2.8518","3.022","3.022","3.022","3.0945","3.0945","3.0945","2.8731","2.8731","2.8731","3.3426","3.3426","3.3426","2.9943","2.9943","2.9943","4.0687","4.0687","4.0687","3.0484","3.0484","3.0484","3.2259","3.2259","3.2259"
"315","3.9019","3.9019","3.9019","3.0155","3.0155","3.0155","3.1813","3.1813","3.1813","3.2858","3.2858","3.2858","2.9909","2.9909","2.9909","3.4955","3.4955","3.4955","3.128","3.128","3.128","4.3578","4.3578","4.3578","3.244","3.244","3.244","3.1214","3.1214","3.1214"
"316","4.1022","4.1022","4.1022","3.1927","3.1927","3.1927","3.3222","3.3222","3.3222","3.4354","3.4354","3.4354","3.1737","3.1737","3.1737","3.6677","3.6677","3.6677","3.3213","3.3213","3.3213","4.5867","4.5867","4.5867","3.446","3.446","3.446","2.8433","2.8433","2.8433"
"317","3.748","3.748","3.748","2.8415","2.8415","2.8415","3.0648","3.0648","3.0648","3.1808","3.1808","3.1808","2.8522","2.8522","2.8522","3.3715","3.3715","3.3715","2.9895","2.9895","2.9895","4.2","4.2","4.2","3.1055","3.1055","3.1055","3.1477","3.1477","3.1477"
"318","3.8502","3.8502","3.8502","3.0015","3.0015","3.0015","3.1691","3.1691","3.1691","3.2791","3.2791","3.2791","3.0116","3.0116","3.0116","3.4765","3.4765","3.4765","3.1351","3.1351","3.1351","4.2516","4.2516","4.2516","3.252","3.252","3.252","3.3509","3.3509","3.3509"
"319","3.7327","3.7327","3.7327","2.877","2.877","2.877","3.006","3.006","3.006","3.085","3.085","3.085","2.8588","2.8588","2.8588","3.2962","3.2962","3.2962","2.9751","2.9751","2.9751","4.0383","4.0383","4.0383","3.0534","3.0534","3.0534","3.0899","3.0899","3.0899"
"320","3.7324","3.7324","3.7324","2.9414","2.9414","2.9414","3.1038","3.1038","3.1038","3.214","3.214","3.214","2.9105","2.9105","2.9105","3.4029","3.4029","3.4029","3.0499","3.0499","3.0499","4.1958","4.1958","4.1958","3.1666","3.1666","3.1666","3.1657","3.1657","3.1657"
"321","4.0678","4.0678","4.0678","3.0155","3.0155","3.0155","3.1497","3.1497","3.1497","3.2426","3.2426","3.2426","3.0243","3.0243","3.0243","3.4774","3.4774","3.4774","3.2111","3.2111","3.2111","4.3633","4.3633","4.3633","3.3232","3.3232","3.3232","3.2069","3.2069","3.2069"
"322","3.8782","3.8782","3.8782","2.9521","2.9521","2.9521","3.1168","3.1168","3.1168","3.2134","3.2134","3.2134","2.9682","2.9682","2.9682","3.4059","3.4059","3.4059","3.1038","3.1038","3.1038","4.43","4.43","4.43","3.245","3.245","3.245","3.0804","3.0804","3.0804"
"323","3.8077","3.8077","3.8077","3.2541","3.2541","3.2541","3.0849","3.0849","3.0849","3.1825","3.1825","3.1825","2.9752","2.9752","2.9752","3.591","3.591","3.591","3.0835","3.0835","3.0835","4.2806","4.2806","4.2806","3.2124","3.2124","3.2124","3.0378","3.0378","3.0378"
"324","4.0229","4.0229","4.0229","3.1254","3.1254","3.1254","3.2587","3.2587","3.2587","3.3339","3.3339","3.3339","3.1532","3.1532","3.1532","3.5096","3.5096","3.5096","3.3085","3.3085","3.3085","4.3867","4.3867","4.3867","3.4286","3.4286","3.4286","3.1122","3.1122","3.1122"
"325","4.2312","4.2312","4.2312","3.2761","3.2761","3.2761","3.4297","3.4297","3.4297","3.5018","3.5018","3.5018","3.3011","3.3011","3.3011","3.6682","3.6682","3.6682","3.4294","3.4294","3.4294","4.4888","4.4888","4.4888","3.5471","3.5471","3.5471","3.1094","3.1094","3.1094"
"326","3.9571","3.9571","3.9571","3.0474","3.0474","3.0474","3.2318","3.2318","3.2318","3.3238","3.3238","3.3238","3.0917","3.0917","3.0917","3.5221","3.5221","3.5221","3.196","3.196","3.196","4.4529","4.4529","4.4529","3.3277","3.3277","3.3277","2.9567","2.9567","2.9567"
"327","4.0379","4.0379","4.0379","3.0585","3.0585","3.0585","3.157","3.157","3.157","3.2242","3.2242","3.2242","3.0612","3.0612","3.0612","3.473","3.473","3.473","3.206","3.206","3.206","4.4416","4.4416","4.4416","3.278","3.278","3.278","3.0967","3.0967","3.0967"
"328","4.0076","4.0076","4.0076","3.14","3.14","3.14","3.2783","3.2783","3.2783","3.4058","3.4058","3.4058","3.0969","3.0969","3.0969","3.6557","3.6557","3.6557","3.2664","3.2664","3.2664","4.6714","4.6714","4.6714","3.3755","3.3755","3.3755","3.0302","3.0302","3.0302"
"329","4.238","4.238","4.238","3.1849","3.1849","3.1849","3.3231","3.3231","3.3231","3.4501","3.4501","3.4501","3.1723","3.1723","3.1723","3.6578","3.6578","3.6578","3.3343","3.3343","3.3343","4.4787","4.4787","4.4787","3.5111","3.5111","3.5111","3.211","3.211","3.211"
"330","4.1388","4.1388","4.1388","3.1896","3.1896","3.1896","3.3418","3.3418","3.3418","3.4172","3.4172","3.4172","3.1814","3.1814","3.1814","3.6215","3.6215","3.6215","3.3287","3.3287","3.3287","4.4703","4.4703","4.4703","3.4843","3.4843","3.4843","2.9659","2.9659","2.9659"
"331","4.3811","4.3811","4.3811","3.4424","3.4424","3.4424","3.4537","3.4537","3.4537","3.5652","3.5652","3.5652","3.3102","3.3102","3.3102","3.7688","3.7688","3.7688","3.49","3.49","3.49","4.5434","4.5434","4.5434","3.6384","3.6384","3.6384","2.8458","2.8458","2.8458"
"332","4.0512","4.0512","4.0512","3.1875","3.1875","3.1875","3.2918","3.2918","3.2918","3.3877","3.3877","3.3877","3.1941","3.1941","3.1941","3.5814","3.5814","3.5814","3.3223","3.3223","3.3223","4.42","4.42","4.42","3.4516","3.4516","3.4516","3.1899","3.1899","3.1899"
"333","3.9387","3.9387","3.9387","3.0827","3.0827","3.0827","3.2744","3.2744","3.2744","3.3563","3.3563","3.3563","3.0743","3.0743","3.0743","3.5978","3.5978","3.5978","3.2023","3.2023","3.2023","4.5794","4.5794","4.5794","3.3015","3.3015","3.3015","3.2784","3.2784","3.2784"
"334","4.1428","4.1428","4.1428","3.2322","3.2322","3.2322","3.3992","3.3992","3.3992","3.4762","3.4762","3.4762","3.2189","3.2189","3.2189","3.7069","3.7069","3.7069","3.3733","3.3733","3.3733","4.5808","4.5808","4.5808","3.5059","3.5059","3.5059","3.0138","3.0138","3.0138"
"335","3.9496","3.9496","3.9496","3.056","3.056","3.056","3.2141","3.2141","3.2141","3.3189","3.3189","3.3189","3.0381","3.0381","3.0381","3.5039","3.5039","3.5039","3.158","3.158","3.158","4.4187","4.4187","4.4187","3.2642","3.2642","3.2642","3.1244","3.1244","3.1244"
"336","3.8531","3.8531","3.8531","2.9832","2.9832","2.9832","3.1584","3.1584","3.1584","3.236","3.236","3.236","2.9557","2.9557","2.9557","3.4213","3.4213","3.4213","3.0973","3.0973","3.0973","4.2707","4.2707","4.2707","3.2075","3.2075","3.2075","3.1569","3.1569","3.1569"
"337","3.9235","3.9235","3.9235","3.0355","3.0355","3.0355","3.1791","3.1791","3.1791","3.2756","3.2756","3.2756","3.0125","3.0125","3.0125","3.4645","3.4645","3.4645","3.1623","3.1623","3.1623","4.4545","4.4545","4.4545","3.2824","3.2824","3.2824","3.3077","3.3077","3.3077"
"338","4.074","4.074","4.074","3.1865","3.1865","3.1865","3.306","3.306","3.306","3.3988","3.3988","3.3988","3.1792","3.1792","3.1792","3.5618","3.5618","3.5618","3.3257","3.3257","3.3257","4.4331","4.4331","4.4331","3.4691","3.4691","3.4691","3.2092","3.2092","3.2092"
"339","3.9527","3.9527","3.9527","2.9694","2.9694","2.9694","3.144","3.144","3.144","3.2407","3.2407","3.2407","3.0109","3.0109","3.0109","3.4375","3.4375","3.4375","3.1749","3.1749","3.1749","4.3604","4.3604","4.3604","3.3016","3.3016","3.3016","2.9845","2.9845","2.9845"
"340","3.76","3.76","3.76","2.8859","2.8859","2.8859","3.0732","3.0732","3.0732","3.1706","3.1706","3.1706","2.9057","2.9057","2.9057","3.3531","3.3531","3.3531","3.0366","3.0366","3.0366","4.0848","4.0848","4.0848","3.1635","3.1635","3.1635","2.9255","2.9255","2.9255"
"341","4.0711","4.0711","4.0711","3.0997","3.0997","3.0997","3.2408","3.2408","3.2408","3.3339","3.3339","3.3339","3.1189","3.1189","3.1189","3.5381","3.5381","3.5381","3.2675","3.2675","3.2675","4.3663","4.3663","4.3663","3.4024","3.4024","3.4024","3.068","3.068","3.068"
"342","3.8945","3.8945","3.8945","2.9435","2.9435","2.9435","3.0378","3.0378","3.0378","3.1332","3.1332","3.1332","2.9561","2.9561","2.9561","3.3387","3.3387","3.3387","3.0779","3.0779","3.0779","4.1052","4.1052","4.1052","3.2262","3.2262","3.2262","3.3396","3.3396","3.3396"
"343","3.55","3.55","3.55","2.7277","2.7277","2.7277","2.8836","2.8836","2.8836","3.0071","3.0071","3.0071","2.7254","2.7254","2.7254","3.2101","3.2101","3.2101","2.8615","2.8615","2.8615","4.0804","4.0804","4.0804","2.9614","2.9614","2.9614","3.3644","3.3644","3.3644"
"344","3.6466","3.6466","3.6466","2.6992","2.6992","2.6992","2.8787","2.8787","2.8787","2.967","2.967","2.967","2.7525","2.7525","2.7525","3.1613","3.1613","3.1613","2.8661","2.8661","2.8661","3.9134","3.9134","3.9134","2.9978","2.9978","2.9978","3.0943","3.0943","3.0943"
"345","4.2109","4.2109","4.2109","3.3319","3.3319","3.3319","3.4604","3.4604","3.4604","3.5195","3.5195","3.5195","3.3216","3.3216","3.3216","3.7365","3.7365","3.7365","3.448","3.448","3.448","4.504","4.504","4.504","3.5795","3.5795","3.5795","3.0363","3.0363","3.0363"
"346","3.8528","3.8528","3.8528","2.9744","2.9744","2.9744","3.1424","3.1424","3.1424","3.21","3.21","3.21","2.9918","2.9918","2.9918","3.4233","3.4233","3.4233","3.1329","3.1329","3.1329","4.2931","4.2931","4.2931","3.2414","3.2414","3.2414","3.2214","3.2214","3.2214"
"347","3.9863","3.9863","3.9863","3.1654","3.1654","3.1654","3.3715","3.3715","3.3715","3.4602","3.4602","3.4602","3.1992","3.1992","3.1992","3.6912","3.6912","3.6912","3.2859","3.2859","3.2859","4.5518","4.5518","4.5518","3.3985","3.3985","3.3985","3.0228","3.0228","3.0228"
"348","3.8303","3.8303","3.8303","3.0228","3.0228","3.0228","3.229","3.229","3.229","3.3276","3.3276","3.3276","2.9888","2.9888","2.9888","3.5401","3.5401","3.5401","3.1065","3.1065","3.1065","4.3294","4.3294","4.3294","3.2236","3.2236","3.2236","3.0218","3.0218","3.0218"
"349","3.8441","3.8441","3.8441","2.9462","2.9462","2.9462","3.108","3.108","3.108","3.1894","3.1894","3.1894","2.9815","2.9815","2.9815","3.3721","3.3721","3.3721","3.1381","3.1381","3.1381","4.2561","4.2561","4.2561","3.2705","3.2705","3.2705","3.1578","3.1578","3.1578"
"350","3.5799","3.5799","3.5799","2.7194","2.7194","2.7194","2.8952","2.8952","2.8952","3.0041","3.0041","3.0041","2.7087","2.7087","2.7087","3.2284","3.2284","3.2284","2.8371","2.8371","2.8371","4.0979","4.0979","4.0979","2.9511","2.9511","2.9511","2.7662","2.7662","2.7662"
"351","3.6877","3.6877","3.6877","2.8386","2.8386","2.8386","3.0081","3.0081","3.0081","3.1062","3.1062","3.1062","2.8336","2.8336","2.8336","3.3397","3.3397","3.3397","2.9798","2.9798","2.9798","4.2512","4.2512","4.2512","3.0984","3.0984","3.0984","3.1934","3.1934","3.1934"
"352","4.2005","4.2005","4.2005","3.3064","3.3064","3.3064","3.4057","3.4057","3.4057","3.508","3.508","3.508","3.2616","3.2616","3.2616","3.6985","3.6985","3.6985","3.3992","3.3992","3.3992","4.6928","4.6928","4.6928","3.5382","3.5382","3.5382","3.1075","3.1075","3.1075"
"353","3.7744","3.7744","3.7744","3.0081","3.0081","3.0081","3.1118","3.1118","3.1118","3.229","3.229","3.229","2.9555","2.9555","2.9555","3.4564","3.4564","3.4564","3.0734","3.0734","3.0734","4.2338","4.2338","4.2338","3.2061","3.2061","3.2061","2.9524","2.9524","2.9524"
"354","4.0656","4.0656","4.0656","3.2049","3.2049","3.2049","3.3314","3.3314","3.3314","3.3945","3.3945","3.3945","3.163","3.163","3.163","3.727","3.727","3.727","3.2963","3.2963","3.2963","4.4793","4.4793","4.4793","3.3965","3.3965","3.3965","3.4169","3.4169","3.4169"
"355","4.1517","4.1517","4.1517","3.1059","3.1059","3.1059","3.2826","3.2826","3.2826","3.3636","3.3636","3.3636","3.1109","3.1109","3.1109","3.5459","3.5459","3.5459","3.2358","3.2358","3.2358","4.3852","4.3852","4.3852","3.39","3.39","3.39","3.5134","3.5134","3.5134"
"356","4.2095","4.2095","4.2095","3.2734","3.2734","3.2734","3.3383","3.3383","3.3383","3.4446","3.4446","3.4446","3.2385","3.2385","3.2385","3.6877","3.6877","3.6877","3.3792","3.3792","3.3792","4.3658","4.3658","4.3658","3.5355","3.5355","3.5355","2.8738","2.8738","2.8738"
"357","3.8273","3.8273","3.8273","2.8852","2.8852","2.8852","3.0311","3.0311","3.0311","3.1226","3.1226","3.1226","2.9055","2.9055","2.9055","3.3495","3.3495","3.3495","3.0588","3.0588","3.0588","4.1858","4.1858","4.1858","3.1801","3.1801","3.1801","3.1474","3.1474","3.1474"
"358","3.6119","3.6119","3.6119","2.7907","2.7907","2.7907","2.9036","2.9036","2.9036","3.0056","3.0056","3.0056","2.7765","2.7765","2.7765","3.2063","3.2063","3.2063","2.9008","2.9008","2.9008","4.0962","4.0962","4.0962","2.9792","2.9792","2.9792","3.0702","3.0702","3.0702"
"359","3.9123","3.9123","3.9123","3.2614","3.2614","3.2614","3.2123","3.2123","3.2123","3.2816","3.2816","3.2816","3.0556","3.0556","3.0556","3.4862","3.4862","3.4862","3.1826","3.1826","3.1826","4.2612","4.2612","4.2612","3.3028","3.3028","3.3028","3.2462","3.2462","3.2462"
"360","3.6101","3.6101","3.6101","2.7383","2.7383","2.7383","2.8756","2.8756","2.8756","2.9683","2.9683","2.9683","2.7159","2.7159","2.7159","3.1784","3.1784","3.1784","2.8379","2.8379","2.8379","4.1637","4.1637","4.1637","3.0073","3.0073","3.0073","3.1068","3.1068","3.1068"
"361","3.888","3.888","3.888","3.0043","3.0043","3.0043","3.2086","3.2086","3.2086","3.2893","3.2893","3.2893","3.0379","3.0379","3.0379","3.4652","3.4652","3.4652","3.1572","3.1572","3.1572","4.271","4.271","4.271","3.2576","3.2576","3.2576","3.2123","3.2123","3.2123"
"362","3.7539","3.7539","3.7539","2.8274","2.8274","2.8274","3.0721","3.0721","3.0721","3.1771","3.1771","3.1771","2.8442","2.8442","2.8442","3.3806","3.3806","3.3806","2.9944","2.9944","2.9944","4.1953","4.1953","4.1953","3.1072","3.1072","3.1072","3.3696","3.3696","3.3696"
"363","3.754","3.754","3.754","2.8733","2.8733","2.8733","3.0278","3.0278","3.0278","3.108","3.108","3.108","2.8821","2.8821","2.8821","3.306","3.306","3.306","3.021","3.021","3.021","4.2182","4.2182","4.2182","3.1315","3.1315","3.1315","3.1568","3.1568","3.1568"
"364","3.9063","3.9063","3.9063","3.001","3.001","3.001","3.149","3.149","3.149","3.2287","3.2287","3.2287","3.0193","3.0193","3.0193","3.455","3.455","3.455","3.1449","3.1449","3.1449","4.4363","4.4363","4.4363","3.2707","3.2707","3.2707","3.1097","3.1097","3.1097"
"365","3.8515","3.8515","3.8515","3.0228","3.0228","3.0228","3.1721","3.1721","3.1721","3.2784","3.2784","3.2784","3.0278","3.0278","3.0278","3.4834","3.4834","3.4834","3.201","3.201","3.201","4.3922","4.3922","4.3922","3.3199","3.3199","3.3199","2.9236","2.9236","2.9236"
"366","3.9941","3.9941","3.9941","3.136","3.136","3.136","3.3035","3.3035","3.3035","3.4185","3.4185","3.4185","3.1746","3.1746","3.1746","3.6059","3.6059","3.6059","3.2764","3.2764","3.2764","4.3842","4.3842","4.3842","3.4164","3.4164","3.4164","3.0859","3.0859","3.0859"
"367","3.7509","3.7509","3.7509","2.8685","2.8685","2.8685","3.0965","3.0965","3.0965","3.1722","3.1722","3.1722","2.9487","2.9487","2.9487","3.3951","3.3951","3.3951","3.0558","3.0558","3.0558","4.4807","4.4807","4.4807","3.1648","3.1648","3.1648","3.1685","3.1685","3.1685"
"368","3.9503","3.9503","3.9503","3.007","3.007","3.007","3.1944","3.1944","3.1944","3.3129","3.3129","3.3129","3.0587","3.0587","3.0587","3.5097","3.5097","3.5097","3.1662","3.1662","3.1662","4.3766","4.3766","4.3766","3.2666","3.2666","3.2666","2.8649","2.8649","2.8649"
"369","4.0869","4.0869","4.0869","3.2598","3.2598","3.2598","3.3781","3.3781","3.3781","3.4773","3.4773","3.4773","3.2714","3.2714","3.2714","3.6471","3.6471","3.6471","3.3897","3.3897","3.3897","4.5777","4.5777","4.5777","3.5119","3.5119","3.5119","3.2427","3.2427","3.2427"
"370","3.8703","3.8703","3.8703","3.0144","3.0144","3.0144","3.1573","3.1573","3.1573","3.2409","3.2409","3.2409","3.0186","3.0186","3.0186","3.4687","3.4687","3.4687","3.1329","3.1329","3.1329","4.2811","4.2811","4.2811","3.295","3.295","3.295","2.9968","2.9968","2.9968"
"371","4.0617","4.0617","4.0617","3.1194","3.1194","3.1194","3.2215","3.2215","3.2215","3.3198","3.3198","3.3198","3.0624","3.0624","3.0624","3.5493","3.5493","3.5493","3.2785","3.2785","3.2785","4.285","4.285","4.285","3.4139","3.4139","3.4139","3.5753","3.5753","3.5753"
"372","4.0309","4.0309","4.0309","3.1551","3.1551","3.1551","3.2742","3.2742","3.2742","3.3971","3.3971","3.3971","3.0934","3.0934","3.0934","3.6396","3.6396","3.6396","3.2215","3.2215","3.2215","4.5925","4.5925","4.5925","3.3588","3.3588","3.3588","3.0507","3.0507","3.0507"
"373","3.9406","3.9406","3.9406","3.076","3.076","3.076","3.2028","3.2028","3.2028","3.2763","3.2763","3.2763","3.0437","3.0437","3.0437","3.5009","3.5009","3.5009","3.2149","3.2149","3.2149","4.3435","4.3435","4.3435","3.3484","3.3484","3.3484","3.1726","3.1726","3.1726"
"374","3.8172","3.8172","3.8172","2.9443","2.9443","2.9443","3.1149","3.1149","3.1149","3.1982","3.1982","3.1982","2.9951","2.9951","2.9951","3.4284","3.4284","3.4284","3.1564","3.1564","3.1564","4.21","4.21","4.21","3.2532","3.2532","3.2532","3.0644","3.0644","3.0644"
"375","3.8029","3.8029","3.8029","2.9891","2.9891","2.9891","3.1179","3.1179","3.1179","3.2116","3.2116","3.2116","3.0094","3.0094","3.0094","3.4184","3.4184","3.4184","3.1453","3.1453","3.1453","4.2506","4.2506","4.2506","3.2531","3.2531","3.2531","3.0692","3.0692","3.0692"
"376","3.6083","3.6083","3.6083","2.835","2.835","2.835","2.9899","2.9899","2.9899","3.0939","3.0939","3.0939","2.7534","2.7534","2.7534","3.3238","3.3238","3.3238","2.9029","2.9029","2.9029","4.292","4.292","4.292","3.0161","3.0161","3.0161","3.0893","3.0893","3.0893"
"377","3.4119","3.4119","3.4119","2.632","2.632","2.632","2.7456","2.7456","2.7456","2.8437","2.8437","2.8437","2.5822","2.5822","2.5822","3.0742","3.0742","3.0742","2.7404","2.7404","2.7404","3.922","3.922","3.922","2.8655","2.8655","2.8655","3.3548","3.3548","3.3548"
"378","3.7463","3.7463","3.7463","3.01","3.01","3.01","3.1231","3.1231","3.1231","3.245","3.245","3.245","2.9606","2.9606","2.9606","3.4608","3.4608","3.4608","3.1084","3.1084","3.1084","4.2729","4.2729","4.2729","3.2036","3.2036","3.2036","2.9442","2.9442","2.9442"
"379","3.9231","3.9231","3.9231","2.9209","2.9209","2.9209","3.0908","3.0908","3.0908","3.1929","3.1929","3.1929","2.9237","2.9237","2.9237","3.3732","3.3732","3.3732","3.0924","3.0924","3.0924","4.2491","4.2491","4.2491","3.234","3.234","3.234","2.7886","2.7886","2.7886"
"380","3.9745","3.9745","3.9745","3.117","3.117","3.117","3.2331","3.2331","3.2331","3.3605","3.3605","3.3605","3.1052","3.1052","3.1052","3.5582","3.5582","3.5582","3.2439","3.2439","3.2439","4.3712","4.3712","4.3712","3.3521","3.3521","3.3521","3.0207","3.0207","3.0207"
"381","4.0586","4.0586","4.0586","3.0567","3.0567","3.0567","3.1796","3.1796","3.1796","3.3031","3.3031","3.3031","3.1032","3.1032","3.1032","3.4469","3.4469","3.4469","3.2359","3.2359","3.2359","4.391","4.391","4.391","3.3873","3.3873","3.3873","2.9342","2.9342","2.9342"
"382","3.8741","3.8741","3.8741","3.1065","3.1065","3.1065","3.2165","3.2165","3.2165","3.2696","3.2696","3.2696","3.0923","3.0923","3.0923","3.5382","3.5382","3.5382","3.2309","3.2309","3.2309","4.4922","4.4922","4.4922","3.3334","3.3334","3.3334","2.9344","2.9344","2.9344"
"383","4.1192","4.1192","4.1192","3.2297","3.2297","3.2297","3.374","3.374","3.374","3.4569","3.4569","3.4569","3.2927","3.2927","3.2927","3.6617","3.6617","3.6617","3.431","3.431","3.431","4.3431","4.3431","4.3431","3.5404","3.5404","3.5404","3.0864","3.0864","3.0864"
"384","3.7822","3.7822","3.7822","2.8452","2.8452","2.8452","3.013","3.013","3.013","3.1152","3.1152","3.1152","2.9005","2.9005","2.9005","3.3118","3.3118","3.3118","3.0468","3.0468","3.0468","4.3065","4.3065","4.3065","3.1617","3.1617","3.1617","3.1529","3.1529","3.1529"
"385","4.1131","4.1131","4.1131","3.2413","3.2413","3.2413","3.4073","3.4073","3.4073","3.4968","3.4968","3.4968","3.2721","3.2721","3.2721","3.6892","3.6892","3.6892","3.4118","3.4118","3.4118","4.6694","4.6694","4.6694","3.5323","3.5323","3.5323","2.8446","2.8446","2.8446"
"386","3.8392","3.8392","3.8392","2.9981","2.9981","2.9981","3.1919","3.1919","3.1919","3.2671","3.2671","3.2671","3.0449","3.0449","3.0449","3.4575","3.4575","3.4575","3.1391","3.1391","3.1391","4.356","4.356","4.356","3.2639","3.2639","3.2639","3.0384","3.0384","3.0384"
"387","3.8834","3.8834","3.8834","3.007","3.007","3.007","3.1665","3.1665","3.1665","3.2615","3.2615","3.2615","3.0228","3.0228","3.0228","3.4317","3.4317","3.4317","3.1868","3.1868","3.1868","4.289","4.289","4.289","3.3156","3.3156","3.3156","3.0708","3.0708","3.0708"
"388","3.6803","3.6803","3.6803","2.8718","2.8718","2.8718","3.0154","3.0154","3.0154","3.1095","3.1095","3.1095","2.8444","2.8444","2.8444","3.2762","3.2762","3.2762","3.0047","3.0047","3.0047","4.1607","4.1607","4.1607","3.1302","3.1302","3.1302","3.0435","3.0435","3.0435"
"389","4.2015","4.2015","4.2015","3.325","3.325","3.325","3.4232","3.4232","3.4232","3.4951","3.4951","3.4951","3.3279","3.3279","3.3279","3.6347","3.6347","3.6347","3.4783","3.4783","3.4783","4.4467","4.4467","4.4467","3.5622","3.5622","3.5622","3.0788","3.0788","3.0788"
"390","3.8019","3.8019","3.8019","2.9443","2.9443","2.9443","3.0676","3.0676","3.0676","3.1421","3.1421","3.1421","2.9002","2.9002","2.9002","3.3369","3.3369","3.3369","3.0765","3.0765","3.0765","4.2912","4.2912","4.2912","3.1985","3.1985","3.1985","3.1175","3.1175","3.1175"
"391","3.7998","3.7998","3.7998","2.9308","2.9308","2.9308","3.0924","3.0924","3.0924","3.1713","3.1713","3.1713","2.9047","2.9047","2.9047","3.3613","3.3613","3.3613","3.0986","3.0986","3.0986","4.1036","4.1036","4.1036","3.2035","3.2035","3.2035","3.1279","3.1279","3.1279"
"392","3.7904","3.7904","3.7904","2.9151","2.9151","2.9151","3.1098","3.1098","3.1098","3.1253","3.1253","3.1253","2.9723","2.9723","2.9723","3.3284","3.3284","3.3284","3.0906","3.0906","3.0906","4.1582","4.1582","4.1582","3.1954","3.1954","3.1954","2.8438","2.8438","2.8438"
"393","3.8269","3.8269","3.8269","2.9084","2.9084","2.9084","3.0706","3.0706","3.0706","3.1598","3.1598","3.1598","2.9227","2.9227","2.9227","3.3712","3.3712","3.3712","3.062","3.062","3.062","4.2894","4.2894","4.2894","3.206","3.206","3.206","3.0246","3.0246","3.0246"
"394","3.9097","3.9097","3.9097","3.0193","3.0193","3.0193","3.1989","3.1989","3.1989","3.2779","3.2779","3.2779","3.0942","3.0942","3.0942","3.4846","3.4846","3.4846","3.1992","3.1992","3.1992","4.2325","4.2325","4.2325","3.3359","3.3359","3.3359","2.9729","2.9729","2.9729"
"395","3.728","3.728","3.728","2.7328","2.7328","2.7328","2.9295","2.9295","2.9295","3.0061","3.0061","3.0061","2.7838","2.7838","2.7838","3.175","3.175","3.175","2.9212","2.9212","2.9212","3.9532","3.9532","3.9532","3.0916","3.0916","3.0916","2.9811","2.9811","2.9811"
"396","3.6835","3.6835","3.6835","2.8581","2.8581","2.8581","2.9745","2.9745","2.9745","3.0579","3.0579","3.0579","2.8369","2.8369","2.8369","3.2791","3.2791","3.2791","2.9681","2.9681","2.9681","4.1301","4.1301","4.1301","3.0964","3.0964","3.0964","2.9884","2.9884","2.9884"
"397","3.9101","3.9101","3.9101","3.1206","3.1206","3.1206","3.1867","3.1867","3.1867","3.2951","3.2951","3.2951","3.0531","3.0531","3.0531","3.5092","3.5092","3.5092","3.1848","3.1848","3.1848","4.3762","4.3762","4.3762","3.3023","3.3023","3.3023","3.5119","3.5119","3.5119"
"398","3.7904","3.7904","3.7904","3.1063","3.1063","3.1063","3.1599","3.1599","3.1599","3.2831","3.2831","3.2831","2.9418","2.9418","2.9418","3.5358","3.5358","3.5358","3.0793","3.0793","3.0793","4.3197","4.3197","4.3197","3.2048","3.2048","3.2048","3.0725","3.0725","3.0725"
"399","3.7002","3.7002","3.7002","2.8255","2.8255","2.8255","2.9867","2.9867","2.9867","3.0792","3.0792","3.0792","2.8604","2.8604","2.8604","3.24","3.24","3.24","2.9845","2.9845","2.9845","4.217","4.217","4.217","3.0689","3.0689","3.0689","3.0124","3.0124","3.0124"
"400","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9201","2.9201","2.9201"
"401","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7555","2.7555","2.7555"
"402","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1335","3.1335","3.1335"
"403","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7606","2.7606","2.7606"
"404","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.159","3.159","3.159"
"405","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0685","3.0685","3.0685"
"406","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8673","2.8673","2.8673"
"407","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0054","3.0054","3.0054"
"408","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.222","3.222","3.222"
"409","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.6179","3.6179","3.6179"
"410","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1096","3.1096","3.1096"
"411","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9665","2.9665","2.9665"
"412","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9431","2.9431","2.9431"
"413","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.754","2.754","2.754"
"414","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1709","3.1709","3.1709"
"415","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9716","2.9716","2.9716"
"416","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0822","3.0822","3.0822"
"417","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1204","3.1204","3.1204"
"418","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9361","2.9361","2.9361"
"419","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.984","2.984","2.984"
"420","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7025","2.7025","2.7025"
"421","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8641","2.8641","2.8641"
"422","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.3273","3.3273","3.3273"
"423","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1325","3.1325","3.1325"
"424","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.854","2.854","2.854"
"425","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2503","3.2503","3.2503"
"426","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9754","2.9754","2.9754"
"427","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.848","2.848","2.848"
"428","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0212","3.0212","3.0212"
"429","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7392","2.7392","2.7392"
"430","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7536","2.7536","2.7536"
"431","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0923","3.0923","3.0923"
"432","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2874","3.2874","3.2874"
"433","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9245","2.9245","2.9245"
"434","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9112","2.9112","2.9112"
"435","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7373","2.7373","2.7373"
"436","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1067","3.1067","3.1067"
"437","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8771","2.8771","2.8771"
"438","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7869","2.7869","2.7869"
"439","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9348","2.9348","2.9348"
"440","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1684","3.1684","3.1684"
"441","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9794","2.9794","2.9794"
"442","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.153","3.153","3.153"
"443","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8378","2.8378","2.8378"
"444","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9657","2.9657","2.9657"
"445","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1273","3.1273","3.1273"
"446","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8127","2.8127","2.8127"
"447","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9083","2.9083","2.9083"
"448","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.478","2.478","2.478"
"449","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9479","2.9479","2.9479"
"450","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2659","3.2659","3.2659"
"451","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.993","2.993","2.993"
"452","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9631","2.9631","2.9631"
"453","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9099","2.9099","2.9099"
"454","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2538","3.2538","3.2538"
"455","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8663","2.8663","2.8663"
"456","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7721","2.7721","2.7721"
"457","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8","2.8","2.8"
"458","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.3709","3.3709","3.3709"
"459","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0032","3.0032","3.0032"
"460","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.971","2.971","2.971"
"461","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2392","3.2392","3.2392"
"462","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1001","3.1001","3.1001"
"463","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2924","3.2924","3.2924"
"464","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9536","2.9536","2.9536"
"465","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1683","3.1683","3.1683"
"466","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2762","3.2762","3.2762"
"467","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9681","2.9681","2.9681"
"468","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.751","2.751","2.751"
"469","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0506","3.0506","3.0506"
"470","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0296","3.0296","3.0296"
"471","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7825","2.7825","2.7825"
"472","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0389","3.0389","3.0389"
"473","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1069","3.1069","3.1069"
"474","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9987","2.9987","2.9987"
"475","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.4367","3.4367","3.4367"
"476","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2409","3.2409","3.2409"
"477","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1169","3.1169","3.1169"
"478","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.054","3.054","3.054"
"479","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1006","3.1006","3.1006"
"480","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2916","3.2916","3.2916"
"481","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9044","2.9044","2.9044"
"482","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8888","2.8888","2.8888"
"483","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.084","3.084","3.084"
"484","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9939","2.9939","2.9939"
"485","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5733","2.5733","2.5733"
"486","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9156","2.9156","2.9156"
"487","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2378","3.2378","3.2378"
"488","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8836","2.8836","2.8836"
"489","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0353","3.0353","3.0353"
"490","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0821","3.0821","3.0821"
"491","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1027","3.1027","3.1027"
"492","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2598","3.2598","3.2598"
"493","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8182","2.8182","2.8182"
"494","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9781","2.9781","2.9781"
"495","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0492","3.0492","3.0492"
"496","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9101","2.9101","2.9101"
"497","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8073","2.8073","2.8073"
"498","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9299","2.9299","2.9299"
"499","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8555","2.8555","2.8555"
"500","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9737","2.9737","2.9737"
"501","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2012","3.2012","3.2012"
"502","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9636","2.9636","2.9636"
"503","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8582","2.8582","2.8582"
"504","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9071","2.9071","2.9071"
"505","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.812","2.812","2.812"
"506","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7212","2.7212","2.7212"
"507","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.978","2.978","2.978"
"508","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9911","2.9911","2.9911"
"509","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.6947","3.6947","3.6947"
"510","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1468","3.1468","3.1468"
"511","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.304","3.304","3.304"
"512","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0168","3.0168","3.0168"
"513","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7035","2.7035","2.7035"
"514","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8001","2.8001","2.8001"
"515","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1206","3.1206","3.1206"
"516","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8437","2.8437","2.8437"
"517","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8455","2.8455","2.8455"
"518","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9813","2.9813","2.9813"
"519","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7862","2.7862","2.7862"
"520","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6841","2.6841","2.6841"
"521","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7449","2.7449","2.7449"
"522","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9842","2.9842","2.9842"
"523","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9917","2.9917","2.9917"
"524","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9288","2.9288","2.9288"
"525","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0575","3.0575","3.0575"
"526","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0357","3.0357","3.0357"
"527","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1116","3.1116","3.1116"
"528","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9419","2.9419","2.9419"
"529","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.778","2.778","2.778"
"530","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0406","3.0406","3.0406"
"531","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9675","2.9675","2.9675"
"532","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8887","2.8887","2.8887"
"533","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.235","3.235","3.235"
"534","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7367","2.7367","2.7367"
"535","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7429","2.7429","2.7429"
"536","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0643","3.0643","3.0643"
"537","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0136","3.0136","3.0136"
"538","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8926","2.8926","2.8926"
"539","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7202","2.7202","2.7202"
"540","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9972","2.9972","2.9972"
"541","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1625","3.1625","3.1625"
"542","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0309","3.0309","3.0309"
"543","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8292","2.8292","2.8292"
"544","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.99","2.99","2.99"
"545","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0906","3.0906","3.0906"
"546","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6674","2.6674","2.6674"
"547","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9839","2.9839","2.9839"
"548","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9322","2.9322","2.9322"
"549","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6756","2.6756","2.6756"
"550","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0418","3.0418","3.0418"
"551","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.4562","3.4562","3.4562"
"552","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8287","2.8287","2.8287"
"553","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9906","2.9906","2.9906"
"554","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6672","2.6672","2.6672"
"555","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6077","2.6077","2.6077"
"556","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.838","2.838","2.838"
"557","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9216","2.9216","2.9216"
"558","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9845","2.9845","2.9845"
"559","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8098","2.8098","2.8098"
"560","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8403","2.8403","2.8403"
"561","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0054","3.0054","3.0054"
"562","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7083","2.7083","2.7083"
"563","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6708","2.6708","2.6708"
"564","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0897","3.0897","3.0897"
"565","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1271","3.1271","3.1271"
"566","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0179","3.0179","3.0179"
"567","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0306","3.0306","3.0306"
"568","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8183","2.8183","2.8183"
"569","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0138","3.0138","3.0138"
"570","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7288","2.7288","2.7288"
"571","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0923","3.0923","3.0923"
"572","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0348","3.0348","3.0348"
"573","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1205","3.1205","3.1205"
"574","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9883","2.9883","2.9883"
"575","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0849","3.0849","3.0849"
"576","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9331","2.9331","2.9331"
"577","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1642","3.1642","3.1642"
"578","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.069","3.069","3.069"
"579","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9513","2.9513","2.9513"
"580","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0782","3.0782","3.0782"
"581","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.781","2.781","2.781"
"582","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9738","2.9738","2.9738"
"583","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9168","2.9168","2.9168"
"584","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8613","2.8613","2.8613"
"585","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0431","3.0431","3.0431"
"586","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9795","2.9795","2.9795"
"587","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6626","2.6626","2.6626"
"588","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.866","2.866","2.866"
"589","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0117","3.0117","3.0117"
"590","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0805","3.0805","3.0805"
"591","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2387","3.2387","3.2387"
"592","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2486","3.2486","3.2486"
"593","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.3351","3.3351","3.3351"
"594","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9889","2.9889","2.9889"
"595","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7959","2.7959","2.7959"
"596","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9307","2.9307","2.9307"
"597","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9914","2.9914","2.9914"
"598","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9323","2.9323","2.9323"
"599","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8169","2.8169","2.8169"
"600","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7244","2.7244","2.7244"
"601","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0117","3.0117","3.0117"
"602","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0805","3.0805","3.0805"
"603","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7317","2.7317","2.7317"
"604","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2476","3.2476","3.2476"
"605","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7953","2.7953","2.7953"
"606","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6262","2.6262","2.6262"
"607","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7512","2.7512","2.7512"
"608","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0629","3.0629","3.0629"
"609","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6884","2.6884","2.6884"
"610","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.739","2.739","2.739"
"611","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7923","2.7923","2.7923"
"612","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0351","3.0351","3.0351"
"613","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6474","2.6474","2.6474"
"614","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9841","2.9841","2.9841"
"615","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7163","2.7163","2.7163"
"616","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0504","3.0504","3.0504"
"617","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7543","2.7543","2.7543"
"618","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2718","3.2718","3.2718"
"619","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9922","2.9922","2.9922"
"620","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8009","2.8009","2.8009"
"621","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5893","2.5893","2.5893"
"622","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0777","3.0777","3.0777"
"623","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1473","3.1473","3.1473"
"624","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.788","2.788","2.788"
"625","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7899","2.7899","2.7899"
"626","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.643","2.643","2.643"
"627","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6427","2.6427","2.6427"
"628","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9523","2.9523","2.9523"
"629","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7993","2.7993","2.7993"
"630","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.905","2.905","2.905"
"631","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7468","2.7468","2.7468"
"632","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7107","2.7107","2.7107"
"633","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7741","2.7741","2.7741"
"634","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.674","2.674","2.674"
"635","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.859","2.859","2.859"
"636","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6057","2.6057","2.6057"
"637","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0282","3.0282","3.0282"
"638","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8013","2.8013","2.8013"
"639","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7787","2.7787","2.7787"
"640","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7421","2.7421","2.7421"
"641","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7914","2.7914","2.7914"
"642","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.035","3.035","3.035"
"643","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9754","2.9754","2.9754"
"644","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9284","2.9284","2.9284"
"645","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7156","2.7156","2.7156"
"646","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1745","3.1745","3.1745"
"647","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9313","2.9313","2.9313"
"648","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.97","2.97","2.97"
"649","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9642","2.9642","2.9642"
"650","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0231","3.0231","3.0231"
"651","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8578","2.8578","2.8578"
"652","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9663","2.9663","2.9663"
"653","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.779","2.779","2.779"
"654","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1361","3.1361","3.1361"
"655","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0116","3.0116","3.0116"
"656","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5414","2.5414","2.5414"
"657","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8108","2.8108","2.8108"
"658","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2051","3.2051","3.2051"
"659","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6935","2.6935","2.6935"
"660","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8542","2.8542","2.8542"
"661","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8292","2.8292","2.8292"
"662","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.243","3.243","3.243"
"663","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8972","2.8972","2.8972"
"664","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7116","2.7116","2.7116"
"665","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9056","2.9056","2.9056"
"666","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7357","2.7357","2.7357"
"667","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7426","2.7426","2.7426"
"668","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0102","3.0102","3.0102"
"669","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8042","2.8042","2.8042"
"670","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8858","2.8858","2.8858"
"671","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0316","3.0316","3.0316"
"672","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7761","2.7761","2.7761"
"673","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8878","2.8878","2.8878"
"674","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6099","2.6099","2.6099"
"675","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8804","2.8804","2.8804"
"676","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9362","2.9362","2.9362"
"677","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.733","2.733","2.733"
"678","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9956","2.9956","2.9956"
"679","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0998","3.0998","3.0998"
"680","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6186","2.6186","2.6186"
"681","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9474","2.9474","2.9474"
"682","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8716","2.8716","2.8716"
"683","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8038","2.8038","2.8038"
"684","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7575","2.7575","2.7575"
"685","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7298","2.7298","2.7298"
"686","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9894","2.9894","2.9894"
"687","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.826","2.826","2.826"
"688","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8332","2.8332","2.8332"
"689","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7457","2.7457","2.7457"
"690","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7513","2.7513","2.7513"
"691","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6539","2.6539","2.6539"
"692","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8571","2.8571","2.8571"
"693","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0812","3.0812","3.0812"
"694","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7345","2.7345","2.7345"
"695","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1328","3.1328","3.1328"
"696","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6483","2.6483","2.6483"
"697","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1243","3.1243","3.1243"
"698","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.051","3.051","3.051"
"699","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7048","2.7048","2.7048"
"700","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7136","2.7136","2.7136"
"701","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9616","2.9616","2.9616"
"702","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8692","2.8692","2.8692"
"703","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.928","2.928","2.928"
"704","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0213","3.0213","3.0213"
"705","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0783","3.0783","3.0783"
"706","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7298","2.7298","2.7298"
"707","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9187","2.9187","2.9187"
"708","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5004","2.5004","2.5004"
"709","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6827","2.6827","2.6827"
"710","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7832","2.7832","2.7832"
"711","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6968","2.6968","2.6968"
"712","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8469","2.8469","2.8469"
"713","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7521","2.7521","2.7521"
"714","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2968","3.2968","3.2968"
"715","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0068","3.0068","3.0068"
"716","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.4987","2.4987","2.4987"
"717","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6954","2.6954","2.6954"
"718","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1889","3.1889","3.1889"
"719","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7724","2.7724","2.7724"
"720","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.749","2.749","2.749"
"721","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2713","3.2713","3.2713"
"722","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.683","2.683","2.683"
"723","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9069","2.9069","2.9069"
"724","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8508","2.8508","2.8508"
"725","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0425","3.0425","3.0425"
"726","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.185","3.185","3.185"
"727","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8696","2.8696","2.8696"
"728","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7116","2.7116","2.7116"
"729","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7679","2.7679","2.7679"
"730","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7498","2.7498","2.7498"
"731","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8782","2.8782","2.8782"
"732","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9348","2.9348","2.9348"
"733","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2801","3.2801","3.2801"
"734","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6623","2.6623","2.6623"
"735","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8619","2.8619","2.8619"
"736","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9744","2.9744","2.9744"
"737","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9571","2.9571","2.9571"
"738","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9936","2.9936","2.9936"
"739","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6634","2.6634","2.6634"
"740","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0378","3.0378","3.0378"
"741","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.4768","2.4768","2.4768"
"742","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.791","2.791","2.791"
"743","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5926","2.5926","2.5926"
"744","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8226","2.8226","2.8226"
"745","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9383","2.9383","2.9383"
"746","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7929","2.7929","2.7929"
"747","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9516","2.9516","2.9516"
"748","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6933","2.6933","2.6933"
"749","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9052","2.9052","2.9052"
"750","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0679","3.0679","3.0679"
"751","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9583","2.9583","2.9583"
"752","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0695","3.0695","3.0695"
"753","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7793","2.7793","2.7793"
"754","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6195","2.6195","2.6195"
"755","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8583","2.8583","2.8583"
"756","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5996","2.5996","2.5996"
"757","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5941","2.5941","2.5941"
"758","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9216","2.9216","2.9216"
"759","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7699","2.7699","2.7699"
"760","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7519","2.7519","2.7519"
"761","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.637","2.637","2.637"
"762","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9406","2.9406","2.9406"
"763","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.0207","3.0207","3.0207"
"764","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5706","2.5706","2.5706"
"765","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6257","2.6257","2.6257"
"766","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7917","2.7917","2.7917"
"767","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8948","2.8948","2.8948"
"768","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8816","2.8816","2.8816"
"769","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6281","2.6281","2.6281"
"770","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8338","2.8338","2.8338"
"771","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6289","2.6289","2.6289"
"772","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6776","2.6776","2.6776"
"773","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8049","2.8049","2.8049"
"774","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9308","2.9308","2.9308"
"775","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8078","2.8078","2.8078"
"776","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1301","3.1301","3.1301"
"777","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6269","2.6269","2.6269"
"778","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.795","2.795","2.795"
"779","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7571","2.7571","2.7571"
"780","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.5949","2.5949","2.5949"
"781","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6159","2.6159","2.6159"
"782","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.884","2.884","2.884"
"783","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7551","2.7551","2.7551"
"784","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.4719","2.4719","2.4719"
"785","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.64","2.64","2.64"
"786","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8179","2.8179","2.8179"
"787","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.1848","3.1848","3.1848"
"788","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9459","2.9459","2.9459"
"789","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7092","2.7092","2.7092"
"790","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8851","2.8851","2.8851"
"791","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.758","2.758","2.758"
"792","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6774","2.6774","2.6774"
"793","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.7414","2.7414","2.7414"
"794","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.597","2.597","2.597"
"795","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.8438","2.8438","2.8438"
"796","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.853","2.853","2.853"
"797","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6235","2.6235","2.6235"
"798","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.6812","2.6812","2.6812"
"799","","","","","","","","","","","","","","","","","","","","","","","","","","","","2.9498","2.9498","2.9498"
"800","","","","","","","","","","","","","","","","","","","","","","","","","","","","3.2027","3.2027","3.2027"
